Characterization of large diameter ultra-thin vacuum windows for soft X-ray applications

We present novel, ultra-thin, large-diameter silicon nitride windows for various soft X-ray applications. Together with the company NORCADA, we developed windows with 200 nm and 300 nm thickness withstanding pressure differences above 1 bar. The windows have an open diameter of 14 mm. They were intensively vacuum- and overpressure-tested, showing very good results. At a measurement campaign at the synchrotron radiation source SOLEIL in France, the transparency of the windows was measured over a range from 50 eV to 15 keV, giving results comparable with the expected transparencies.

==> data/Be_25mu.txt <==
10.000 0.00000
24.990 0.00000
39.980 7.06675E-42
54.970 1.81646E-27
69.960 2.48906E-20
84.950 1.36670E-17
99.940 5.78705E-15
114.93 0.00000
129.92 0.00000
144.91 0.00000
159.90 0.00000
174.89 0.00000
189.88 0.00000
204.87 0.00000
219.86 0.00000
234.85 0.00000
249.84 0.00000
264.83 0.00000
279.82 5.74532E-44
294.81 2.29759E-38
309.80 1.01951E-33
324.79 7.20260E-30
339.78 1.23879E-26
354.77 7.11363E-24
369.76 1.66237E-21
384.75 1.84868E-19
399.74 1.26508E-17
414.73 5.72906E-16
429.72 1.59850E-14
444.71 2.94734E-13
459.70 3.82534E-12
474.69 3.68057E-11
489.68 2.73991E-10
504.67 1.63540E-09
519.66 8.06380E-09
534.65 3.36790E-08
549.64 1.21714E-07
564.63 3.90003E-07
579.62 1.13832E-06
594.61 2.99955E-06
609.60 7.22247E-06
624.59 1.60544E-05
639.58 3.33947E-05
654.57 6.73984E-05
669.56 1.27770E-04
684.55 2.20442E-04
699.54 3.56783E-04
714.53 5.69713E-04
729.52 8.83571E-04
744.51 1.33140E-03
759.50 1.94428E-03
774.49 2.75963E-03
789.48 3.81716E-03
804.47 5.15745E-03
819.46 6.82088E-03
834.45 8.84691E-03
849.44 1.12716E-02
864.43 1.41281E-02
879.42 1.74452E-02
894.41 2.12241E-02
909.40 2.54998E-02
924.39 3.02864E-02
939.38 3.55995E-02
954.37 4.15133E-02
969.36 4.79606E-02
984.35 5.49327E-02
999.34 6.24202E-02
1014.3 7.04025E-02
1029.3 7.88630E-02
1044.3 8.77772E-02
1059.3 9.71220E-02
1074.3 0.10687
1089.3 0.11698
1104.3 0.12744
1119.3 0.13820
1134.2 0.14925
1149.2 0.16055
1164.2 0.17207
1179.2 0.18378
1194.2 0.19564
1209.2 0.20764
1224.2 0.21974
1239.2 0.23192
1254.2 0.24416
1269.2 0.25643
1284.2 0.26871
1299.1 0.28099
1314.1 0.29323
1329.1 0.30543
1344.1 0.31757
1359.1 0.32963
1374.1 0.34162
1389.1 0.35350
1404.1 0.36527
1419.1 0.37692
1434.0 0.38843
1449.0 0.39981
1464.0 0.41104
1479.0 0.42212
1494.0 0.43304
1509.0 0.44381
1524.0 0.45450
1539.0 0.46515
1554.0 0.47562
1569.0 0.48591
1583.9 0.49603
1598.9 0.50596
1613.9 0.51570
1628.9 0.52527
1643.9 0.53465
1658.9 0.54386
1673.9 0.55288
1688.9 0.56173
1703.9 0.57039
1718.9 0.57888
1733.8 0.58720
1748.8 0.59534
1763.8 0.60331
1778.8 0.61111
1793.8 0.61875
1808.8 0.62623
1823.8 0.63354
1838.8 0.64070
1853.8 0.64770
1868.8 0.65454
1883.8 0.66124
1898.7 0.66779
1913.7 0.67420
1928.7 0.68047
1943.7 0.68659
1958.7 0.69259
1973.7 0.69845
1988.7 0.70418
2003.7 0.70978
2018.7 0.71526
2033.7 0.72067
2048.6 0.72601
2063.6 0.73124
2078.6 0.73634
2093.6 0.74133
2108.6 0.74621
2123.6 0.75097
2138.6 0.75563
2153.6 0.76019
2168.6 0.76464
2183.6 0.76900
2198.5 0.77325
2213.5 0.77742
2228.5 0.78148
2243.5 0.78546
2258.5 0.78935
2273.5 0.79315
2288.5 0.79688
2303.5 0.80051
2318.5 0.80407
2333.4 0.80755
2348.4 0.81095
2363.4 0.81428
2378.4 0.81754
2393.4 0.82072
2408.4 0.82384
2423.4 0.82689
2438.4 0.82987
2453.4 0.83279
2468.4 0.83565
2483.3 0.83845
2498.3 0.84118
2513.3 0.84386
2528.3 0.84648
2543.3 0.84905
2558.3 0.85156
2573.3 0.85402
2588.3 0.85643
2603.3 0.85879
2618.3 0.86110
2633.2 0.86336
2648.2 0.86558
2663.2 0.86775
2678.2 0.86987
2693.2 0.87195
2708.2 0.87399
2723.2 0.87599
2738.2 0.87795
2753.2 0.87987
2768.2 0.88175
2783.1 0.88360
2798.1 0.88540
2813.1 0.88717
2828.1 0.88891
2843.1 0.89061
2858.1 0.89228
2873.1 0.89391
2888.1 0.89552
2903.1 0.89709
2918.1 0.89863
2933.1 0.90015
2948.0 0.90163
2963.0 0.90309
2978.0 0.90451
2993.0 0.90591
3008.0 0.90729
3023.0 0.90864
3038.0 0.90998
3053.0 0.91131
3068.0 0.91260
3082.9 0.91388
3097.9 0.91513
3112.9 0.91635
3127.9 0.91756
3142.9 0.91874
3157.9 0.91990
3172.9 0.92104
3187.9 0.92215
3202.9 0.92325
3217.9 0.92433
3232.8 0.92538
3247.8 0.92642
3262.8 0.92744
3277.8 0.92844
3292.8 0.92943
3307.8 0.93039
3322.8 0.93134
3337.8 0.93228
3352.8 0.93319
3367.8 0.93409
3382.8 0.93498
3397.7 0.93584
3412.7 0.93670
3427.7 0.93754
3442.7 0.93836
3457.7 0.93917
3472.7 0.93997
3487.7 0.94075
3502.7 0.94152
3517.7 0.94228
3532.6 0.94302
3547.6 0.94375
3562.6 0.94447
3577.6 0.94518
3592.6 0.94588
3607.6 0.94656
3622.6 0.94723
3637.6 0.94790
3652.6 0.94855
3667.6 0.94919
3682.6 0.94982
3697.5 0.95044
3712.5 0.95105
3727.5 0.95165
3742.5 0.95224
3757.5 0.95282
3772.5 0.95339
3787.5 0.95395
3802.5 0.95451
3817.5 0.95505
3832.4 0.95559
3847.4 0.95612
3862.4 0.95664
3877.4 0.95715
3892.4 0.95765
3907.4 0.95815
3922.4 0.95864
3937.4 0.95912
3952.4 0.95959
3967.4 0.96006
3982.3 0.96052
3997.3 0.96097
4012.3 0.96141
4027.3 0.96185
4042.3 0.96229
4057.3 0.96271
4072.3 0.96313
4087.3 0.96355
4102.3 0.96395
4117.3 0.96436
4132.2 0.96476
4147.2 0.96515
4162.2 0.96554
4177.2 0.96592
4192.2 0.96630
4207.2 0.96667
4222.2 0.96704
4237.2 0.96740
4252.2 0.96775
4267.2 0.96810
4282.1 0.96845
4297.1 0.96879
4312.1 0.96913
4327.1 0.96946
4342.1 0.96978
4357.1 0.97011
4372.1 0.97042
4387.1 0.97074
4402.1 0.97104
4417.1 0.97135
4432.0 0.97165
4447.0 0.97194
4462.0 0.97223
4477.0 0.97252
4492.0 0.97281
4507.0 0.97309
4522.0 0.97336
4537.0 0.97363
4552.0 0.97390
4567.0 0.97417
4581.9 0.97443
4596.9 0.97469
4611.9 0.97494
4626.9 0.97519
4641.9 0.97544
4656.9 0.97568
4671.9 0.97592
4686.9 0.97616
4701.9 0.97640
4716.9 0.97663
4731.9 0.97686
4746.8 0.97708
4761.8 0.97731
4776.8 0.97753
4791.8 0.97774
4806.8 0.97796
4821.8 0.97817
4836.8 0.97838
4851.8 0.97858
4866.8 0.97879
4881.8 0.97899
4896.7 0.97919
4911.7 0.97938
4926.7 0.97958
4941.7 0.97977
4956.7 0.97996
4971.7 0.98014
4986.7 0.98033
5001.7 0.98051
5016.7 0.98069
5031.6 0.98086
5046.6 0.98104
5061.6 0.98121
5076.6 0.98138
5091.6 0.98155
5106.6 0.98172
5121.6 0.98188
5136.6 0.98205
5151.6 0.98221
5166.6 0.98237
5181.5 0.98252
5196.5 0.98268
5211.5 0.98283
5226.5 0.98298
5241.5 0.98313
5256.5 0.98328
5271.5 0.98343
5286.5 0.98357
5301.5 0.98372
5316.5 0.98386
5331.4 0.98400
5346.4 0.98414
5361.4 0.98428
5376.4 0.98441
5391.4 0.98455
5406.4 0.98468
5421.4 0.98481
5436.4 0.98494
5451.4 0.98507
5466.4 0.98519
5481.4 0.98532
5496.3 0.98544
5511.3 0.98556
5526.3 0.98569
5541.3 0.98580
5556.3 0.98592
5571.3 0.98604
5586.3 0.98615
5601.3 0.98627
5616.3 0.98638
5631.2 0.98649
5646.2 0.98660
5661.2 0.98671
5676.2 0.98682
5691.2 0.98693
5706.2 0.98703
5721.2 0.98714
5736.2 0.98724
5751.2 0.98734
5766.2 0.98744
5781.1 0.98754
5796.1 0.98764
5811.1 0.98774
5826.1 0.98784
5841.1 0.98793
5856.1 0.98803
5871.1 0.98812
5886.1 0.98821
5901.1 0.98830
5916.1 0.98839
5931.0 0.98848
5946.0 0.98857
5961.0 0.98866
5976.0 0.98875
5991.0 0.98883
6006.0 0.98892
6021.0 0.98900
6036.0 0.98909
6051.0 0.98917
6066.0 0.98925
6080.9 0.98933
6095.9 0.98941
6110.9 0.98949
6125.9 0.98957
6140.9 0.98965
6155.9 0.98972
6170.9 0.98980
6185.9 0.98987
6200.9 0.98995
6215.9 0.99002
6230.9 0.99009
6245.8 0.99017
6260.8 0.99024
6275.8 0.99031
6290.8 0.99038
6305.8 0.99045
6320.8 0.99051
6335.8 0.99058
6350.8 0.99065
6365.8 0.99072
6380.7 0.99078
6395.7 0.99085
6410.7 0.99091
6425.7 0.99098
6440.7 0.99104
6455.7 0.99111
6470.7 0.99117
6485.7 0.99123
6500.7 0.99129
6515.7 0.99135
6530.6 0.99141
6545.6 0.99147
6560.6 0.99153
6575.6 0.99159
6590.6 0.99165
6605.6 0.99170
6620.6 0.99176
6635.6 0.99182
6650.6 0.99187
6665.6 0.99193
6680.5 0.99198
6695.5 0.99204
6710.5 0.99209
6725.5 0.99214
6740.5 0.99219
6755.5 0.99225
6770.5 0.99230
6785.5 0.99235
6800.5 0.99240
6815.5 0.99245
6830.4 0.99250
6845.4 0.99255
6860.4 0.99260
6875.4 0.99264
6890.4 0.99269
6905.4 0.99274
6920.4 0.99279
6935.4 0.99283
6950.4 0.99288
6965.4 0.99292
6980.4 0.99297
6995.3 0.99301
7010.3 0.99306
7025.3 0.99310
7040.3 0.99315
7055.3 0.99319
7070.3 0.99323
7085.3 0.99328
7100.3 0.99332
7115.3 0.99336
7130.3 0.99340
7145.2 0.99344
7160.2 0.99348
7175.2 0.99352
7190.2 0.99356
7205.2 0.99360
7220.2 0.99364
7235.2 0.99368
7250.2 0.99372
7265.2 0.99376
7280.1 0.99379
7295.1 0.99383
7310.1 0.99387
7325.1 0.99390
7340.1 0.99394
7355.1 0.99398
7370.1 0.99401
7385.1 0.99405
7400.1 0.99408
7415.1 0.99412
7430.0 0.99415
7445.0 0.99419
7460.0 0.99422
7475.0 0.99425
7490.0 0.99429
7505.0 0.99432
7520.0 0.99435
7535.0 0.99439
7550.0 0.99442
7565.0 0.99445
7579.9 0.99448
7594.9 0.99451
7609.9 0.99455
7624.9 0.99458
7639.9 0.99461
7654.9 0.99464
7669.9 0.99467
7684.9 0.99470
7699.9 0.99473
7714.9 0.99476
7729.9 0.99479
7744.8 0.99482
7759.8 0.99484
7774.8 0.99487
7789.8 0.99490
7804.8 0.99493
7819.8 0.99496
7834.8 0.99498
7849.8 0.99501
7864.8 0.99504
7879.7 0.99507
7894.7 0.99509
7909.7 0.99512
7924.7 0.99514
7939.7 0.99517
7954.7 0.99520
7969.7 0.99522
7984.7 0.99525
7999.7 0.99527
8014.7 0.99530
8029.6 0.99532
8044.6 0.99535
8059.6 0.99537
8074.6 0.99540
8089.6 0.99542
8104.6 0.99544
8119.6 0.99547
8134.6 0.99549
8149.6 0.99551
8164.6 0.99554
8179.5 0.99556
8194.5 0.99558
8209.5 0.99561
8224.5 0.99563
8239.5 0.99565
8254.5 0.99567
8269.5 0.99569
8284.5 0.99572
8299.5 0.99574
8314.5 0.99576
8329.5 0.99578
8344.4 0.99580
8359.4 0.99582
8374.4 0.99584
8389.4 0.99586
8404.4 0.99588
8419.4 0.99590
8434.4 0.99593
8449.4 0.99595
8464.4 0.99597
8479.3 0.99598
8494.3 0.99600
8509.3 0.99602
8524.3 0.99604
8539.3 0.99606
8554.3 0.99608
8569.3 0.99610
8584.3 0.99612
8599.3 0.99614
8614.3 0.99616
8629.3 0.99617
8644.2 0.99619
8659.2 0.99621
8674.2 0.99623
8689.2 0.99625
8704.2 0.99626
8719.2 0.99628
8734.2 0.99630
8749.2 0.99632
8764.2 0.99633
8779.1 0.99635
8794.1 0.99637
8809.1 0.99638
8824.1 0.99640
8839.1 0.99642
8854.1 0.99643
8869.1 0.99645
8884.1 0.99647
8899.1 0.99648
8914.1 0.99650
8929.0 0.99651
8944.0 0.99653
8959.0 0.99655
8974.0 0.99656
8989.0 0.99658
9004.0 0.99659
9019.0 0.99661
9034.0 0.99662
9049.0 0.99664
9064.0 0.99665
9079.0 0.99667
9093.9 0.99668
9108.9 0.99670
9123.9 0.99671
9138.9 0.99672
9153.9 0.99674
9168.9 0.99675
9183.9 0.99677
9198.9 0.99678
9213.9 0.99679
9228.8 0.99681
9243.8 0.99682
9258.8 0.99683
9273.8 0.99685
9288.8 0.99686
9303.8 0.99687
9318.8 0.99689
9333.8 0.99690
9348.8 0.99691
9363.8 0.99693
9378.8 0.99694
9393.7 0.99695
9408.7 0.99696
9423.7 0.99698
9438.7 0.99699
9453.7 0.99700
9468.7 0.99701
9483.7 0.99703
9498.7 0.99704
9513.7 0.99705
9528.6 0.99706
9543.6 0.99707
9558.6 0.99709
9573.6 0.99710
9588.6 0.99711
9603.6 0.99712
9618.6 0.99713
9633.6 0.99714
9648.6 0.99715
9663.6 0.99717
9678.5 0.99718
9693.5 0.99719
9708.5 0.99720
9723.5 0.99721
9738.5 0.99722
9753.5 0.99723
9768.5 0.99724
9783.5 0.99725
9798.5 0.99726
9813.5 0.99727
9828.5 0.99728
9843.4 0.99729
9858.4 0.99730
9873.4 0.99731
9888.4 0.99732
9903.4 0.99733
9918.4 0.99734
9933.4 0.99735
9948.4 0.99736
9963.4 0.99737
9978.3 0.99738
9993.3 0.99739
10008. 0.99740
10023. 0.99741
10038. 0.99742
10053. 0.99743
10068. 0.99744
10083. 0.99745
10098. 0.99746
10113. 0.99747
10128. 0.99748
10143. 0.99749
10158. 0.99750
10173. 0.99751
10188. 0.99751
10203. 0.99752
10218. 0.99753
10233. 0.99754
10248. 0.99755
10263. 0.99756
10278. 0.99757
10293. 0.99758
10308. 0.99758
10323. 0.99759
10338. 0.99760
10353. 0.99761
10368. 0.99762
10383. 0.99763
10398. 0.99763
10413. 0.99764
10428. 0.99765
10443. 0.99766
10458. 0.99767
10473. 0.99767
10488. 0.99768
10503. 0.99769
10518. 0.99770
10533. 0.99771
10548. 0.99771
10563. 0.99772
10578. 0.99773
10593. 0.99774
10608. 0.99774
10623. 0.99775
10638. 0.99776
10653. 0.99777
10668. 0.99777
10683. 0.99778
10698. 0.99779
10713. 0.99779
10728. 0.99780
10743. 0.99781
10758. 0.99782
10773. 0.99782
10788. 0.99783
10803. 0.99784
10818. 0.99784
10833. 0.99785
10848. 0.99786
10863. 0.99786
10878. 0.99787
10893. 0.99788
10908. 0.99788
10923. 0.99789
10938. 0.99790
10953. 0.99790
10968. 0.99791
10983. 0.99792
10998. 0.99792
11013. 0.99793
11028. 0.99794
11043. 0.99794
11058. 0.99795
11073. 0.99795
11088. 0.99796
11103. 0.99797
11118. 0.99797
11133. 0.99798
11148. 0.99798
11163. 0.99799
11178. 0.99800
11193. 0.99800
11208. 0.99801
11223. 0.99801
11238. 0.99802
11252. 0.99803
11267. 0.99803
11282. 0.99804
11297. 0.99804
11312. 0.99805
11327. 0.99805
11342. 0.99806
11357. 0.99807
11372. 0.99807
11387. 0.99808
11402. 0.99808
11417. 0.99809
11432. 0.99809
11447. 0.99810
11462. 0.99810
11477. 0.99811
11492. 0.99811
11507. 0.99812
11522. 0.99812
11537. 0.99813
11552. 0.99813
11567. 0.99814
11582. 0.99815
11597. 0.99815
11612. 0.99816
11627. 0.99816
11642. 0.99817
11657. 0.99817
11672. 0.99818
11687. 0.99818
11702. 0.99818
11717. 0.99819
11732. 0.99819
11747. 0.99820
11762. 0.99820
11777. 0.99821
11792. 0.99821
11807. 0.99822
11822. 0.99822
11837. 0.99823
11852. 0.99823
11867. 0.99824
11882. 0.99824
11897. 0.99825
11912. 0.99825
11927. 0.99825
11942. 0.99826
11957. 0.99826
11972. 0.99827
11987. 0.99827
12002. 0.99828
12017. 0.99828
12032. 0.99829
12047. 0.99829
12062. 0.99829
12077. 0.99830
12092. 0.99830
12107. 0.99831
12122. 0.99831
12137. 0.99831
12152. 0.99832
12167. 0.99832
12182. 0.99833
12197. 0.99833
12212. 0.99833
12227. 0.99834
12242. 0.99834
12257. 0.99835
12272. 0.99835
12287. 0.99835
12302. 0.99836
12317. 0.99836
12332. 0.99837
12347. 0.99837
12362. 0.99837
12377. 0.99838
12392. 0.99838
12407. 0.99839
12422. 0.99839
12437. 0.99839
12452. 0.99840
12467. 0.99840
12482. 0.99840
12497. 0.99841
12512. 0.99841
12527. 0.99841
12542. 0.99842
12557. 0.99842
12572. 0.99843
12587. 0.99843
12602. 0.99843
12617. 0.99844
12632. 0.99844
12647. 0.99844
12662. 0.99845
12677. 0.99845
12692. 0.99845
12707. 0.99846
12722. 0.99846
12737. 0.99846
12752. 0.99847
12766. 0.99847
12781. 0.99847
12796. 0.99848
12811. 0.99848
12826. 0.99848
12841. 0.99849
12856. 0.99849
12871. 0.99849
12886. 0.99850
12901. 0.99850
12916. 0.99850
12931. 0.99851
12946. 0.99851
12961. 0.99851
12976. 0.99851
12991. 0.99852
13006. 0.99852
13021. 0.99852
13036. 0.99853
13051. 0.99853
13066. 0.99853
13081. 0.99854
13096. 0.99854
13111. 0.99854
13126. 0.99854
13141. 0.99855
13156. 0.99855
13171. 0.99855
13186. 0.99856
13201. 0.99856
13216. 0.99856
13231. 0.99857
13246. 0.99857
13261. 0.99857
13276. 0.99857
13291. 0.99858
13306. 0.99858
13321. 0.99858
13336. 0.99858
13351. 0.99859
13366. 0.99859
13381. 0.99859
13396. 0.99860
13411. 0.99860
13426. 0.99860
13441. 0.99860
13456. 0.99861
13471. 0.99861
13486. 0.99861
13501. 0.99861
13516. 0.99862
13531. 0.99862
13546. 0.99862
13561. 0.99862
13576. 0.99863
13591. 0.99863
13606. 0.99863
13621. 0.99863
13636. 0.99864
13651. 0.99864
13666. 0.99864
13681. 0.99864
13696. 0.99865
13711. 0.99865
13726. 0.99865
13741. 0.99865
13756. 0.99866
13771. 0.99866
13786. 0.99866
13801. 0.99866
13816. 0.99866
13831. 0.99867
13846. 0.99867
13861. 0.99867
13876. 0.99867
13891. 0.99868
13906. 0.99868
13921. 0.99868
13936. 0.99868
13951. 0.99869
13966. 0.99869
13981. 0.99869
13996. 0.99869
14011. 0.99869
14026. 0.99870
14041. 0.99870
14056. 0.99870
14071. 0.99870
14086. 0.99870
14101. 0.99871
14116. 0.99871
14131. 0.99871
14146. 0.99871
14161. 0.99871
14176. 0.99872
14191. 0.99872
14206. 0.99872
14221. 0.99872
14236. 0.99873
14251. 0.99873
14265. 0.99873
14280. 0.99873
14295. 0.99873
14310. 0.99874
14325. 0.99874
14340. 0.99874
14355. 0.99874
14370. 0.99874
14385. 0.99874
14400. 0.99875
14415. 0.99875
14430. 0.99875
14445. 0.99875
14460. 0.99875
14475. 0.99876
14490. 0.99876
14505. 0.99876
14520. 0.99876
14535. 0.99876
14550. 0.99877
14565. 0.99877
14580. 0.99877
14595. 0.99877
14610. 0.99877
14625. 0.99877
14640. 0.99878
14655. 0.99878
14670. 0.99878
14685. 0.99878
14700. 0.99878
14715. 0.99878
14730. 0.99879
14745. 0.99879
14760. 0.99879
14775. 0.99879
14790. 0.99879
14805. 0.99880
14820. 0.99880
14835. 0.99880
14850. 0.99880
14865. 0.99880
14880. 0.99880
14895. 0.99881
14910. 0.99881
14925. 0.99881
14940. 0.99881
14955. 0.99881
14970. 0.99881
14985. 0.99881
15000. 0.99882

==> data/Long_Time_Scan_350s_1.1KeV_edit.csv <==
0.0,1.566380E-7
0.254,1.563210E-7
0.543,1.566190E-7
0.811,1.566180E-7
1.211,1.564610E-7
1.491,1.562500E-7
1.751,1.568120E-7
2.011,1.563840E-7
2.411,1.562860E-7
2.673,1.565290E-7
2.927,1.566870E-7
3.187,1.562590E-7
3.591,1.561310E-7
3.868,1.566940E-7
4.133,1.562970E-7
4.432,1.565160E-7
4.831,1.565220E-7
5.092,1.565970E-7
5.352,1.564080E-7
5.632,1.559040E-7
6.032,1.564210E-7
6.294,1.566460E-7
6.592,1.564990E-7
6.854,1.562410E-7
7.273,1.564710E-7
7.552,1.563910E-7
7.835,1.564720E-7
8.132,1.565390E-7
8.413,1.565880E-7
8.812,1.567260E-7
9.074,1.561460E-7
9.352,1.562750E-7
9.632,1.563920E-7
10.032,1.562240E-7
10.29,1.565230E-7
10.572,1.564520E-7
10.832,1.562300E-7
11.233,1.565850E-7
11.512,1.565900E-7
11.777,1.561760E-7
12.053,1.564690E-7
12.435,1.562830E-7
12.712,1.565890E-7
12.992,1.565390E-7
13.254,1.564180E-7
13.672,1.566550E-7
13.929,1.562890E-7
14.193,1.565040E-7
14.452,1.566140E-7
14.869,1.563190E-7
15.152,1.562830E-7
15.412,1.565620E-7
15.673,1.566070E-7
16.072,1.564470E-7
16.335,1.559300E-7
16.612,1.559560E-7
16.869,1.568820E-7
17.272,1.564610E-7
17.553,1.564200E-7
17.812,1.565410E-7
18.092,1.562030E-7
18.492,1.561000E-7
18.793,1.562790E-7
19.049,1.566820E-7
19.312,1.560360E-7
19.732,1.563840E-7
19.992,1.563620E-7
20.272,1.566700E-7
20.552,1.563690E-7
20.948,1.561430E-7
21.214,1.569940E-7
21.492,1.565190E-7
21.772,1.563220E-7
22.172,1.563680E-7
22.452,1.565230E-7
22.712,1.563330E-7
22.973,1.567190E-7
23.372,1.567960E-7
23.671,1.565370E-7
23.932,1.560300E-7
24.191,1.566800E-7
24.591,1.567830E-7
24.851,1.561920E-7
25.126,1.565180E-7
25.411,1.567840E-7
25.811,1.565530E-7
26.071,1.562990E-7
26.333,1.564650E-7
26.61,1.563750E-7
27.01,1.563970E-7
27.255,1.564980E-7
27.551,1.563720E-7
27.812,1.563540E-7
28.206,1.564170E-7
28.492,1.565380E-7
28.77,1.566690E-7
29.029,1.565040E-7
29.431,1.565510E-7
29.691,1.560300E-7
29.95,1.564770E-7
30.205,1.562370E-7
30.591,1.563100E-7
30.85,1.567930E-7
31.111,1.560870E-7
31.37,1.566130E-7
31.79,1.564670E-7
32.065,1.565620E-7
32.351,1.562170E-7
32.629,1.562040E-7
33.027,1.561480E-7
33.285,1.566910E-7
33.565,1.562230E-7
33.83,1.562360E-7
34.229,1.564930E-7
34.489,1.562560E-7
34.749,1.564160E-7
35.005,1.564050E-7
35.409,1.562550E-7
35.689,1.562290E-7
35.969,1.562450E-7
36.271,1.563810E-7
36.689,1.565390E-7
36.95,1.562480E-7
37.209,1.566370E-7
37.491,1.562220E-7
37.889,1.563140E-7
38.145,1.565070E-7
38.413,1.563280E-7
38.67,1.565440E-7
39.069,1.564260E-7
39.329,1.561760E-7
39.629,1.562380E-7
39.909,1.564400E-7
40.311,1.565400E-7
40.589,1.562630E-7
40.833,1.565490E-7
41.089,1.563090E-7
41.492,1.564430E-7
41.77,1.567200E-7
42.031,1.561800E-7
42.29,1.563100E-7
42.708,1.565390E-7
42.99,1.561560E-7
43.27,1.560880E-7
43.55,1.562860E-7
43.951,1.565450E-7
44.206,1.561780E-7
44.473,1.565250E-7
44.727,1.561250E-7
45.13,1.561020E-7
45.392,1.563210E-7
45.651,1.562610E-7
45.911,1.561550E-7
46.311,1.560430E-7
46.591,1.563370E-7
46.891,1.561710E-7
47.152,1.563510E-7
47.551,1.566730E-7
47.831,1.563910E-7
48.073,1.563860E-7
48.331,1.561970E-7
48.751,1.566500E-7
49.012,1.562470E-7
49.267,1.562160E-7
49.547,1.559610E-7
49.952,1.560650E-7
50.213,1.562920E-7
50.473,1.563280E-7
50.732,1.564480E-7
51.128,1.566610E-7
51.392,1.561420E-7
51.652,1.562040E-7
51.912,1.563030E-7
52.193,1.563860E-7
52.588,1.562000E-7
52.848,1.567980E-7
53.089,1.562090E-7
53.393,1.559130E-7
53.815,1.561810E-7
54.073,1.564150E-7
54.349,1.562130E-7
54.631,1.560720E-7
55.016,1.566340E-7
55.273,1.556760E-7
55.554,1.562630E-7
55.814,1.564590E-7
56.214,1.562590E-7
56.477,1.563170E-7
56.776,1.560550E-7
57.054,1.562910E-7
57.434,1.565550E-7
57.697,1.560600E-7
57.974,1.565280E-7
58.235,1.562190E-7
58.651,1.562450E-7
58.91,1.563900E-7
59.175,1.560860E-7
59.437,1.564620E-7
59.836,1.562320E-7
60.095,1.562700E-7
60.375,1.563020E-7
60.651,1.559450E-7
61.035,1.562670E-7
61.297,1.566140E-7
61.575,1.562510E-7
61.838,1.562160E-7
62.236,1.563440E-7
62.494,1.560120E-7
62.758,1.562450E-7
63.035,1.563060E-7
63.436,1.558980E-7
63.713,1.562830E-7
63.997,1.565320E-7
64.277,1.565160E-7
64.672,1.563680E-7
64.938,1.559890E-7
65.217,1.562770E-7
65.474,1.563070E-7
65.896,1.563180E-7
66.152,1.561570E-7
66.417,1.563430E-7
66.691,1.565120E-7
67.079,1.563130E-7
67.337,1.560690E-7
67.618,1.559900E-7
67.878,1.565270E-7
68.276,1.564160E-7
68.553,1.563960E-7
68.837,1.560260E-7
69.097,1.565000E-7
69.498,1.566550E-7
69.776,1.563820E-7
70.058,1.560710E-7
70.316,1.562480E-7
70.718,1.563450E-7
70.996,1.562530E-7
71.256,1.560220E-7
71.536,1.563550E-7
71.936,1.564220E-7
72.215,1.561160E-7
72.477,1.564510E-7
72.736,1.560440E-7
73.136,1.562070E-7
73.416,1.563110E-7
73.677,1.561940E-7
73.932,1.562930E-7
74.336,1.564570E-7
74.612,1.563700E-7
74.876,1.564590E-7
75.132,1.560100E-7
75.536,1.560070E-7
75.796,1.563480E-7
76.056,1.561810E-7
76.302,1.559590E-7
76.598,1.557500E-7
76.991,1.557530E-7
77.258,1.565360E-7
77.538,1.562490E-7
77.796,1.561560E-7
78.172,1.561420E-7
78.437,1.561500E-7
78.716,1.564860E-7
78.976,1.559620E-7
79.357,1.563470E-7
79.637,1.564660E-7
79.917,1.562010E-7
80.176,1.560160E-7
80.576,1.560350E-7
80.854,1.557970E-7
81.116,1.565280E-7
81.378,1.560330E-7
81.76,1.563520E-7
82.04,1.558860E-7
82.296,1.564150E-7
82.578,1.562990E-7
82.977,1.564090E-7
83.254,1.559280E-7
83.518,1.563780E-7
83.775,1.558570E-7
84.16,1.562670E-7
84.423,1.562220E-7
84.695,1.563000E-7
84.96,1.560640E-7
85.377,1.562180E-7
85.659,1.562710E-7
85.917,1.559330E-7
86.177,1.562080E-7
86.578,1.562520E-7
86.857,1.563620E-7
87.139,1.559640E-7
87.398,1.563640E-7
87.678,1.564100E-7
88.058,1.558890E-7
88.318,1.564870E-7
88.581,1.559460E-7
88.858,1.560990E-7
89.254,1.563370E-7
89.521,1.561460E-7
89.796,1.560090E-7
90.056,1.562780E-7
90.442,1.560190E-7
90.701,1.562420E-7
90.978,1.560520E-7
91.254,1.557480E-7
91.659,1.559350E-7
91.936,1.561270E-7
92.199,1.560380E-7
92.462,1.563430E-7
92.855,1.558890E-7
93.114,1.563090E-7
93.375,1.561490E-7
93.657,1.557770E-7
94.059,1.559660E-7
94.319,1.562700E-7
94.6,1.569620E-7
94.856,1.568750E-7
95.256,1.568470E-7
95.52,1.570050E-7
95.78,1.569270E-7
96.058,1.566020E-7
96.46,1.567210E-7
96.742,1.566940E-7
97.02,1.567290E-7
97.276,1.568980E-7
97.701,1.568260E-7
97.963,1.567450E-7
98.22,1.565040E-7
98.482,1.570150E-7
98.881,1.574160E-7
99.143,1.564310E-7
99.417,1.564490E-7
99.701,1.569270E-7
99.981,1.568780E-7
100.362,1.568560E-7
100.642,1.566800E-7
100.903,1.569070E-7
101.159,1.566950E-7
101.562,1.568740E-7
101.822,1.568160E-7
102.102,1.566590E-7
102.362,1.569860E-7
102.762,1.572420E-7
103.044,1.568360E-7
103.318,1.571260E-7
103.603,1.567130E-7
103.985,1.568680E-7
104.245,1.567760E-7
104.52,1.568150E-7
104.803,1.566300E-7
105.199,1.566460E-7
105.463,1.569480E-7
105.723,1.565910E-7
105.993,1.569870E-7
106.404,1.566150E-7
106.685,1.567030E-7
106.944,1.569860E-7
107.2,1.567470E-7
107.604,1.570470E-7
107.884,1.563060E-7
108.144,1.571140E-7
108.425,1.569820E-7
108.824,1.566240E-7
109.082,1.569490E-7
109.34,1.567750E-7
109.625,1.561240E-7
110.026,1.565270E-7
110.288,1.569980E-7
110.582,1.570200E-7
110.845,1.562950E-7
111.126,1.565890E-7
111.506,1.567050E-7
111.765,1.565720E-7
112.046,1.568400E-7
112.327,1.566540E-7
112.726,1.565620E-7
112.986,1.570680E-7
113.267,1.564290E-7
113.527,1.569610E-7
113.927,1.568870E-7
114.187,1.566170E-7
114.448,1.570190E-7
114.707,1.567670E-7
115.084,1.568390E-7
115.363,1.567840E-7
115.644,1.567980E-7
115.927,1.569380E-7
116.33,1.568770E-7
116.608,1.569620E-7
116.868,1.564990E-7
117.129,1.571120E-7
117.528,1.570440E-7
117.788,1.567540E-7
118.048,1.566510E-7
118.309,1.569140E-7
118.709,1.568580E-7
118.951,1.570150E-7
119.228,1.566430E-7
119.508,1.569460E-7
119.929,1.566970E-7
120.184,1.565170E-7
120.45,1.566820E-7
120.705,1.568690E-7
121.09,1.566730E-7
121.349,1.568800E-7
121.631,1.566310E-7
121.889,1.569620E-7
122.266,1.566210E-7
122.545,1.565570E-7
122.83,1.567790E-7
123.11,1.567380E-7
123.51,1.567890E-7
123.767,1.569310E-7
124.03,1.565290E-7
124.288,1.569200E-7
124.69,1.569970E-7
124.951,1.566890E-7
125.211,1.569210E-7
125.473,1.567830E-7
125.871,1.570530E-7
126.126,1.565920E-7
126.395,1.569240E-7
126.691,1.566300E-7
127.09,1.568840E-7
127.353,1.566440E-7
127.627,1.565060E-7
127.891,1.568060E-7
128.271,1.563580E-7
128.531,1.568060E-7
128.787,1.565580E-7
129.051,1.567290E-7
129.427,1.566010E-7
129.692,1.567600E-7
129.951,1.564840E-7
130.212,1.567830E-7
130.613,1.567170E-7
130.892,1.565250E-7
131.172,1.567500E-7
131.432,1.568060E-7
131.835,1.567640E-7
132.095,1.567190E-7
132.349,1.565990E-7
132.633,1.565960E-7
133.013,1.566750E-7
133.273,1.566920E-7
133.534,1.567650E-7
133.794,1.568210E-7
134.193,1.565280E-7
134.451,1.569420E-7
134.731,1.567050E-7
135.014,1.565360E-7
135.411,1.568850E-7
135.674,1.567280E-7
135.935,1.568350E-7
136.195,1.566860E-7
136.598,1.569240E-7
136.876,1.570220E-7
137.135,1.564150E-7
137.398,1.568860E-7
137.819,1.567260E-7
138.096,1.566660E-7
138.376,1.569310E-7
138.66,1.566850E-7
139.078,1.568870E-7
139.337,1.565140E-7
139.62,1.568000E-7
139.878,1.564960E-7
140.277,1.561860E-7
140.537,1.573970E-7
140.817,1.570430E-7
141.078,1.564800E-7
141.475,1.567870E-7
141.743,1.566340E-7
142.04,1.569850E-7
142.319,1.568730E-7
142.72,1.564770E-7
142.999,1.565590E-7
143.26,1.567960E-7
143.516,1.566050E-7
143.916,1.566210E-7
144.162,1.567000E-7
144.421,1.566290E-7
144.68,1.566210E-7
145.08,1.566320E-7
145.361,1.568180E-7
145.641,1.564240E-7
145.902,1.565550E-7
146.301,1.562370E-7
146.581,1.566780E-7
146.841,1.566150E-7
147.102,1.567290E-7
147.501,1.565610E-7
147.762,1.565260E-7
148.005,1.566950E-7
148.282,1.566610E-7
148.703,1.566900E-7
148.982,1.564740E-7
149.244,1.568600E-7
149.503,1.565270E-7
149.903,1.563610E-7
150.166,1.567720E-7
150.428,1.564310E-7
150.704,1.568690E-7
151.104,1.567620E-7
151.365,1.564450E-7
151.647,1.568150E-7
151.921,1.567190E-7
152.325,1.564460E-7
152.605,1.566080E-7
152.865,1.568100E-7
153.126,1.563450E-7
153.526,1.567230E-7
153.788,1.563810E-7
154.065,1.567410E-7
154.326,1.565950E-7
154.747,1.564400E-7
155.009,1.566210E-7
155.287,1.562680E-7
155.563,1.566280E-7
155.967,1.566630E-7
156.228,1.563290E-7
156.493,1.565460E-7
156.748,1.563960E-7
157.138,1.563000E-7
157.391,1.566400E-7
157.688,1.565240E-7
157.95,1.566050E-7
158.349,1.564820E-7
158.612,1.566430E-7
158.89,1.565790E-7
159.147,1.567680E-7
159.55,1.568060E-7
159.831,1.565330E-7
160.092,1.563400E-7
160.35,1.566440E-7
160.771,1.568130E-7
161.031,1.560600E-7
161.293,1.570000E-7
161.587,1.565230E-7
161.995,1.567170E-7
162.251,1.563390E-7
162.512,1.567600E-7
162.772,1.561850E-7
163.169,1.569550E-7
163.415,1.562700E-7
163.708,1.563590E-7
163.993,1.564240E-7
164.394,1.564480E-7
164.675,1.567990E-7
164.953,1.565980E-7
165.213,1.565700E-7
165.493,1.565850E-7
165.894,1.564030E-7
166.155,1.567740E-7
166.418,1.564680E-7
166.694,1.566350E-7
167.094,1.564010E-7
167.375,1.567050E-7
167.654,1.565860E-7
167.915,1.563640E-7
168.314,1.567080E-7
168.596,1.563070E-7
168.859,1.567380E-7
169.238,1.565520E-7
169.499,1.567570E-7
169.78,1.565520E-7
170.04,1.564750E-7
170.399,1.563800E-7
170.68,1.562650E-7
170.937,1.568640E-7
171.192,1.562920E-7
171.478,1.565010E-7
171.898,1.565290E-7
172.158,1.564840E-7
172.422,1.566070E-7
172.699,1.565550E-7
173.079,1.565740E-7
173.341,1.565630E-7
173.619,1.567170E-7
173.876,1.562180E-7
174.259,1.565380E-7
174.521,1.563280E-7
174.82,1.563570E-7
175.1,1.561770E-7
175.48,1.565110E-7
175.741,1.563550E-7
176.0,1.567090E-7
176.261,1.564200E-7
176.657,1.564120E-7
176.918,1.565510E-7
177.181,1.562210E-7
177.438,1.567310E-7
177.842,1.570110E-7
178.085,1.569480E-7
178.382,1.563200E-7
178.658,1.565800E-7
179.038,1.563700E-7
179.304,1.564760E-7
179.583,1.565360E-7
179.846,1.566340E-7
180.223,1.565440E-7
180.484,1.566320E-7
180.744,1.563950E-7
181.001,1.567870E-7
181.405,1.566340E-7
181.679,1.563960E-7
181.962,1.565990E-7
182.245,1.564820E-7
182.644,1.562130E-7
182.907,1.566460E-7
183.185,1.564530E-7
183.446,1.565960E-7
183.845,1.567780E-7
184.105,1.562290E-7
184.365,1.568330E-7
184.641,1.566860E-7
185.024,1.563930E-7
185.285,1.565400E-7
185.565,1.566790E-7
185.845,1.565750E-7
186.226,1.562010E-7
186.491,1.566730E-7
186.745,1.562170E-7
187.135,1.567170E-7
187.389,1.562850E-7
187.642,1.567570E-7
187.906,1.564170E-7
188.167,1.565520E-7
188.563,1.561590E-7
188.828,1.567130E-7
189.106,1.567870E-7
189.387,1.564910E-7
189.782,1.564950E-7
190.043,1.562730E-7
190.307,1.568300E-7
190.584,1.563750E-7
190.967,1.561650E-7
191.227,1.565510E-7
191.488,1.561810E-7
191.748,1.566510E-7
192.148,1.563810E-7
192.408,1.566410E-7
192.688,1.564430E-7
192.97,1.561120E-7
193.368,1.565010E-7
193.648,1.563300E-7
193.908,1.567240E-7
194.165,1.561610E-7
194.549,1.566620E-7
194.829,1.564370E-7
195.091,1.564980E-7
195.369,1.566400E-7
195.766,1.563700E-7
196.027,1.566740E-7
196.309,1.564640E-7
196.59,1.564760E-7
196.965,1.561890E-7
197.23,1.564730E-7
197.492,1.565040E-7
197.767,1.563640E-7
198.146,1.565020E-7
198.411,1.562990E-7
198.687,1.561630E-7
199.079,1.566130E-7
199.334,1.564440E-7
199.614,1.564470E-7
199.855,1.564970E-7
200.241,1.564510E-7
200.495,1.564390E-7
200.755,1.566150E-7
201.052,1.563820E-7
201.332,1.568780E-7
201.732,1.567130E-7
201.992,1.562720E-7
202.252,1.567080E-7
202.513,1.562170E-7
202.913,1.564330E-7
203.173,1.562170E-7
203.433,1.565740E-7
203.694,1.561930E-7
204.075,1.564070E-7
204.335,1.563680E-7
204.634,1.564590E-7
204.895,1.562270E-7
205.271,1.566140E-7
205.535,1.561250E-7
205.792,1.566600E-7
206.055,1.561340E-7
206.455,1.564800E-7
206.716,1.563770E-7
206.976,1.564810E-7
207.236,1.564530E-7
207.637,1.565000E-7
207.893,1.561990E-7
208.176,1.566700E-7
208.457,1.567490E-7
208.857,1.564590E-7
209.112,1.563120E-7
209.377,1.563330E-7
209.658,1.562850E-7
210.038,1.562700E-7
210.294,1.563750E-7
210.554,1.563710E-7
210.816,1.565480E-7
211.198,1.562820E-7
211.46,1.567040E-7
211.739,1.561990E-7
212.019,1.561510E-7
212.4,1.568290E-7
212.681,1.565380E-7
212.959,1.562110E-7
213.216,1.565670E-7
213.62,1.565870E-7
213.88,1.561590E-7
214.136,1.565590E-7
214.4,1.562350E-7
214.796,1.563170E-7
215.077,1.566150E-7
215.356,1.566210E-7
215.797,1.564600E-7
216.057,1.562700E-7
216.322,1.566130E-7
216.601,1.561140E-7
217.001,1.563030E-7
217.261,1.563100E-7
217.525,1.565370E-7
217.817,1.560570E-7
218.222,1.563890E-7
218.483,1.561360E-7
218.742,1.566390E-7
219.023,1.567830E-7
219.42,1.567460E-7
219.703,1.568110E-7
219.983,1.567850E-7
220.246,1.560660E-7
220.643,1.564470E-7
220.908,1.562910E-7
221.164,1.566220E-7
221.419,1.560880E-7
221.84,1.565440E-7
222.123,1.564370E-7
222.384,1.563980E-7
222.667,1.566460E-7
223.08,1.565140E-7
223.345,1.562960E-7
223.625,1.561430E-7
223.904,1.561980E-7
224.306,1.561890E-7
224.565,1.563240E-7
224.827,1.563140E-7
225.085,1.564510E-7
225.481,1.564080E-7
225.745,1.563010E-7
226.025,1.562850E-7
226.306,1.564350E-7
226.707,1.565460E-7
226.966,1.564770E-7
227.226,1.564170E-7
227.486,1.562960E-7
227.883,1.565370E-7
228.143,1.561070E-7
228.41,1.565510E-7
228.707,1.564570E-7
229.107,1.562360E-7
229.368,1.563360E-7
229.647,1.562900E-7
229.925,1.562130E-7
230.327,1.558300E-7
230.608,1.559910E-7
230.868,1.566240E-7
231.128,1.560950E-7
231.528,1.564270E-7
231.788,1.560380E-7
232.049,1.567750E-7
232.305,1.558490E-7
232.728,1.560160E-7
232.991,1.566180E-7
233.269,1.567800E-7
233.549,1.563580E-7
233.946,1.562230E-7
234.229,1.561380E-7
234.489,1.565000E-7
234.751,1.562010E-7
235.169,1.560900E-7
235.429,1.568060E-7
235.709,1.565720E-7
235.991,1.563440E-7
236.39,1.559930E-7
236.652,1.564840E-7
236.97,1.559530E-7
237.25,1.563330E-7
237.668,1.563880E-7
237.926,1.561520E-7
238.21,1.562210E-7
238.471,1.565620E-7
238.871,1.564020E-7
239.133,1.562120E-7
239.391,1.561600E-7
239.667,1.565210E-7
240.08,1.567010E-7
240.351,1.563820E-7
240.632,1.562700E-7
240.891,1.565030E-7
241.295,1.565160E-7
241.552,1.561060E-7
241.832,1.567720E-7
242.114,1.564390E-7
242.512,1.563460E-7
242.773,1.565250E-7
243.032,1.561990E-7
243.292,1.563700E-7
243.693,1.564990E-7
243.97,1.566550E-7
244.233,1.561440E-7
244.493,1.565260E-7
244.893,1.562640E-7
245.173,1.563280E-7
245.431,1.563530E-7
245.713,1.560430E-7
246.113,1.560290E-7
246.375,1.561310E-7
246.657,1.562110E-7
246.914,1.561970E-7
247.309,1.564370E-7
247.574,1.561960E-7
247.83,1.561500E-7
248.094,1.563890E-7
248.493,1.566240E-7
248.771,1.563420E-7
249.034,1.560220E-7
249.29,1.562970E-7
249.695,1.562610E-7
249.971,1.560800E-7
250.234,1.565510E-7
250.495,1.559800E-7
250.975,1.563650E-7
251.256,1.561330E-7
251.53,1.559340E-7
251.79,1.565030E-7
252.195,1.562740E-7
252.455,1.564450E-7
252.717,1.560290E-7
252.99,1.555890E-7
253.396,1.558080E-7
253.676,1.562820E-7
253.935,1.560900E-7
254.191,1.563340E-7
254.59,1.565130E-7
254.895,1.564920E-7
255.175,1.562490E-7
255.436,1.563310E-7
255.84,1.566060E-7
256.115,1.561290E-7
256.371,1.562970E-7
256.651,1.563240E-7
257.053,1.562150E-7
257.315,1.563270E-7
257.575,1.562120E-7
257.856,1.561140E-7
258.245,1.564960E-7
258.519,1.565770E-7
258.775,1.560470E-7
259.032,1.563920E-7
259.432,1.561130E-7
259.711,1.560040E-7
259.975,1.562520E-7
260.236,1.560560E-7
260.636,1.561620E-7
260.932,1.559790E-7
261.196,1.562000E-7
261.452,1.562600E-7
261.856,1.565040E-7
262.138,1.563010E-7
262.396,1.566100E-7
262.676,1.571810E-7
263.074,1.569390E-7
263.336,1.574660E-7
263.618,1.572210E-7
263.896,1.567740E-7
264.296,1.567400E-7
264.576,1.568870E-7
264.836,1.570560E-7
265.095,1.569730E-7
265.376,1.570310E-7
265.776,1.569700E-7
266.037,1.568450E-7
266.296,1.568410E-7
266.558,1.571080E-7
266.958,1.571870E-7
267.236,1.571450E-7
267.519,1.569120E-7
267.796,1.569490E-7
268.196,1.569880E-7
268.477,1.568260E-7
268.737,1.566280E-7
269.1,1.570300E-7
269.397,1.572620E-7
269.677,1.568330E-7
269.939,1.567790E-7
270.217,1.573090E-7
270.617,1.572710E-7
270.879,1.566840E-7
271.137,1.567700E-7
271.397,1.567530E-7
271.822,1.569100E-7
272.074,1.570450E-7
272.357,1.568760E-7
272.636,1.565350E-7
273.016,1.572350E-7
273.277,1.565180E-7
273.539,1.572310E-7
273.793,1.565820E-7
274.176,1.566460E-7
274.437,1.570420E-7
274.718,1.570680E-7
274.976,1.565660E-7
275.398,1.572620E-7
275.679,1.568900E-7
275.953,1.565320E-7
276.218,1.573250E-7
276.622,1.571170E-7
276.88,1.564790E-7
277.14,1.571580E-7
277.418,1.570100E-7
277.818,1.569020E-7
278.099,1.571010E-7
278.358,1.566040E-7
278.642,1.568210E-7
279.038,1.569970E-7
279.299,1.566620E-7
279.581,1.567850E-7
279.841,1.568540E-7
280.259,1.570560E-7
280.52,1.568830E-7
280.801,1.568790E-7
281.099,1.570740E-7
281.499,1.571320E-7
281.779,1.566930E-7
282.042,1.567940E-7
282.319,1.569300E-7
282.716,1.569430E-7
282.996,1.567200E-7
283.261,1.570400E-7
283.52,1.565570E-7
283.92,1.567140E-7
284.203,1.569010E-7
284.48,1.569760E-7
284.757,1.569850E-7
285.156,1.567980E-7
285.421,1.568670E-7
285.701,1.570670E-7
285.961,1.563550E-7
286.246,1.565850E-7
286.642,1.567020E-7
286.901,1.569330E-7
287.16,1.568030E-7
287.531,1.566210E-7
287.82,1.567960E-7
288.082,1.566760E-7
288.362,1.568670E-7
288.642,1.572000E-7
289.022,1.567400E-7
289.283,1.569260E-7
289.543,1.566960E-7
289.799,1.568360E-7
290.183,1.568270E-7
290.463,1.568990E-7
290.738,1.568120E-7
291.019,1.569730E-7
291.403,1.567520E-7
291.683,1.567340E-7
291.944,1.568240E-7
292.202,1.566490E-7
292.605,1.571600E-7
292.86,1.567160E-7
293.121,1.570750E-7
293.381,1.567630E-7
293.784,1.569870E-7
294.044,1.567800E-7
294.324,1.566650E-7
294.605,1.566890E-7
295.005,1.569930E-7
295.267,1.567480E-7
295.545,1.567550E-7
295.805,1.568620E-7
296.182,1.567710E-7
296.446,1.567240E-7
296.726,1.569240E-7
296.986,1.565440E-7
297.366,1.566940E-7
297.647,1.570260E-7
297.923,1.569220E-7
298.203,1.568810E-7
298.583,1.567080E-7
298.847,1.570120E-7
299.109,1.566470E-7
299.367,1.568330E-7
299.764,1.566390E-7
300.029,1.569060E-7
300.285,1.565200E-7
300.55,1.570690E-7
300.944,1.568360E-7
301.204,1.569910E-7
301.47,1.566350E-7
301.768,1.564980E-7
302.168,1.564680E-7
302.45,1.569420E-7
302.729,1.571390E-7
302.985,1.563220E-7
303.369,1.571760E-7
303.65,1.569230E-7
303.909,1.566290E-7
304.169,1.566270E-7
304.55,1.569190E-7
304.809,1.565880E-7
305.09,1.563250E-7
305.366,1.565050E-7
305.77,1.567710E-7
306.029,1.566390E-7
306.29,1.570550E-7
306.66,1.567890E-7
306.934,1.570850E-7
307.21,1.567550E-7
307.488,1.567370E-7
307.773,1.566970E-7
308.151,1.568940E-7
308.413,1.566810E-7
308.693,1.569320E-7
308.952,1.566800E-7
309.331,1.567640E-7
309.588,1.566770E-7
309.852,1.566250E-7
310.109,1.567950E-7
310.513,1.567410E-7
310.772,1.568470E-7
311.072,1.567520E-7
311.352,1.570330E-7
311.753,1.570850E-7
312.012,1.562490E-7
312.268,1.569990E-7
312.532,1.564530E-7
312.932,1.567620E-7
313.193,1.566990E-7
313.454,1.569790E-7
313.733,1.570240E-7
314.115,1.565120E-7
314.372,1.568610E-7
314.653,1.567040E-7
314.933,1.567990E-7
315.333,1.566440E-7
315.613,1.566580E-7
315.873,1.567430E-7
316.133,1.568630E-7
316.515,1.567530E-7
316.773,1.569670E-7
317.03,1.564810E-7
317.291,1.567750E-7
317.695,1.567590E-7
317.954,1.565020E-7
318.214,1.567290E-7
318.495,1.568420E-7
318.934,1.565930E-7
319.191,1.569410E-7
319.455,1.563460E-7
319.732,1.568920E-7
320.115,1.566840E-7
320.375,1.567860E-7
320.656,1.565700E-7
320.916,1.565810E-7
321.297,1.567530E-7
321.554,1.567930E-7
321.816,1.566230E-7
322.096,1.566070E-7
322.497,1.569450E-7
322.752,1.561720E-7
323.017,1.571610E-7
323.274,1.562110E-7
323.677,1.563180E-7
323.937,1.568920E-7
324.197,1.565440E-7
324.457,1.568560E-7
324.853,1.565370E-7
325.118,1.568080E-7
325.378,1.566290E-7
325.678,1.568970E-7
326.098,1.566180E-7
326.359,1.566880E-7
326.64,1.566170E-7
327.028,1.568300E-7
327.301,1.567570E-7
327.562,1.567600E-7
327.822,1.565170E-7
328.209,1.565170E-7
328.462,1.565860E-7
328.76,1.564710E-7
329.041,1.567160E-7
329.298,1.565260E-7
329.7,1.565850E-7
329.96,1.566260E-7
330.22,1.565120E-7
330.482,1.566050E-7
330.881,1.565180E-7
331.141,1.565870E-7
331.402,1.566460E-7
331.702,1.567910E-7
332.082,1.563840E-7
332.358,1.566240E-7
332.637,1.569540E-7
332.902,1.562330E-7
333.282,1.568490E-7
333.543,1.562720E-7
333.803,1.568730E-7
334.064,1.565170E-7
334.464,1.567520E-7
334.745,1.567990E-7
335.024,1.563850E-7
335.285,1.564960E-7
335.683,1.564770E-7
335.944,1.566720E-7
336.224,1.564720E-7
336.504,1.562060E-7
336.905,1.561400E-7
337.165,1.571520E-7
337.422,1.562340E-7
337.706,1.565140E-7
338.086,1.568020E-7
338.341,1.564240E-7
338.606,1.563920E-7
338.887,1.564230E-7
339.329,1.568400E-7
339.607,1.565500E-7
339.867,1.565640E-7
340.127,1.567200E-7
340.528,1.566400E-7
340.787,1.566210E-7
341.048,1.566190E-7
341.329,1.567150E-7
341.728,1.564360E-7
341.989,1.565990E-7
342.248,1.567540E-7
342.506,1.563550E-7
342.929,1.564530E-7
343.209,1.564630E-7
343.489,1.566700E-7
343.747,1.567460E-7
344.15,1.565770E-7
344.406,1.569240E-7
344.69,1.567720E-7
344.951,1.564480E-7
345.352,1.564650E-7
345.631,1.566750E-7
345.891,1.564250E-7
346.153,1.564910E-7
346.549,1.567600E-7
346.832,1.570850E-7
347.09,1.561940E-7
347.353,1.566500E-7
347.772,1.565200E-7
348.033,1.562230E-7
348.293,1.568570E-7
348.553,1.563960E-7
348.953,1.564890E-7
349.213,1.565500E-7
349.474,1.570540E-7
349.737,1.561620E-7


==> data/Scan_700eV_200nm_edit.csv <==
0.0,3.791300E-9
0.259,3.775200E-9
0.537,3.779800E-9
0.935,3.784300E-9
1.212,3.787800E-9
1.476,3.780200E-9
1.752,3.783600E-9
2.155,3.786700E-9
2.432,3.779000E-9
2.695,3.783300E-9
2.952,3.776300E-9
3.354,3.779200E-9
3.633,3.775700E-9
3.909,3.783600E-9
4.172,3.793000E-9
4.593,3.779600E-9
4.849,3.786200E-9
5.112,3.780800E-9
5.392,3.784500E-9
5.792,3.787300E-9
6.053,3.776600E-9
6.353,3.792100E-9
6.608,3.788500E-9
7.011,3.777600E-9
7.289,3.776800E-9
7.551,3.794000E-9
7.83,3.776500E-9
8.225,3.784900E-9
8.485,3.788000E-9
8.752,3.776500E-9
9.029,3.783800E-9
9.428,3.786100E-9
9.708,3.786500E-9
9.964,3.783000E-9
10.243,3.781400E-9
10.648,3.782100E-9
10.922,3.790500E-9
11.187,3.775200E-9
11.466,3.787300E-9
11.866,3.783400E-9
12.125,3.787600E-9
12.405,3.779600E-9
12.665,3.782200E-9
13.064,3.781900E-9
13.325,3.786200E-9
13.584,3.790100E-9
13.865,3.791400E-9
14.258,3.780100E-9
14.539,3.781300E-9
14.803,3.785600E-9
15.062,3.776300E-9
15.463,3.772900E-9
15.743,3.778900E-9
16.003,3.780200E-9
16.262,3.790300E-9
16.661,3.795900E-9
16.922,3.781800E-9
17.181,3.789200E-9
17.481,3.781800E-9
17.761,3.782200E-9
18.163,3.781800E-9
18.44,3.780600E-9
18.701,3.781500E-9
18.959,3.789800E-9
19.359,3.779500E-9
19.617,3.778700E-9
19.9,3.784000E-9
20.159,3.785400E-9
20.554,3.783800E-9
20.839,3.787400E-9
21.114,3.784500E-9
21.398,3.788500E-9
21.799,3.785700E-9
22.073,3.781000E-9
22.355,3.776600E-9
22.613,3.785800E-9
23.014,3.790000E-9
23.26,3.786200E-9
23.533,3.781800E-9
23.816,3.785900E-9
24.217,3.778600E-9
24.496,3.784700E-9
24.756,3.784500E-9
25.015,3.785200E-9
25.435,3.787700E-9
25.695,3.777600E-9
25.953,3.791400E-9
26.214,3.782000E-9
26.614,3.787600E-9
26.876,3.781000E-9
27.157,3.770400E-9
27.454,3.783800E-9
27.853,3.775800E-9
28.118,3.798800E-9
28.393,3.783700E-9
28.655,3.779200E-9
29.052,3.777100E-9
29.313,3.779600E-9
29.592,3.777200E-9
29.853,3.787800E-9
30.251,3.778500E-9
30.507,3.778600E-9
30.772,3.782100E-9
31.031,3.780200E-9
31.431,3.782000E-9
31.73,3.778000E-9
31.992,3.784900E-9
32.27,3.780300E-9
32.672,3.775100E-9
32.929,3.774400E-9
33.186,3.778500E-9
33.469,3.774400E-9
33.873,3.776500E-9
34.129,3.778300E-9
34.392,3.777600E-9
34.669,3.776300E-9
35.067,3.786000E-9
35.328,3.780600E-9
35.588,3.789600E-9
35.849,3.766200E-9
36.263,3.778500E-9
36.548,3.787000E-9
36.804,3.776500E-9
37.066,3.788000E-9
37.469,3.778900E-9
37.746,3.780900E-9
38.008,3.782400E-9
38.261,3.783800E-9
38.663,3.771800E-9
38.925,3.785500E-9
39.185,3.772000E-9
39.464,3.783500E-9
39.752,3.781900E-9
40.124,3.767000E-9
40.399,3.770600E-9
40.643,3.771000E-9
40.924,3.774600E-9
41.319,3.778800E-9
41.583,3.779500E-9
41.86,3.783900E-9
42.118,3.784600E-9
42.522,3.779500E-9
42.784,3.781400E-9
43.061,3.786900E-9
43.317,3.779800E-9
43.701,3.780700E-9
43.984,3.781000E-9
44.261,3.774100E-9
44.56,3.772600E-9
44.96,3.772000E-9
45.242,3.788600E-9
45.499,3.771400E-9
45.763,3.778900E-9
46.16,3.787200E-9
46.438,3.784500E-9
46.701,3.780700E-9
46.959,3.779300E-9
47.358,3.779200E-9
47.618,3.775000E-9
47.878,3.782400E-9
48.158,3.783800E-9
48.577,3.783700E-9
48.837,3.780400E-9
49.099,3.777800E-9
49.377,3.783500E-9
49.777,3.779900E-9
50.038,3.781200E-9
50.296,3.786300E-9
50.556,3.783600E-9
50.953,3.778100E-9
51.215,3.783300E-9
51.493,3.779900E-9
51.774,3.784500E-9
52.173,3.770200E-9
52.45,3.776000E-9
52.714,3.784700E-9
52.991,3.777500E-9
53.394,3.782500E-9
53.655,3.773100E-9
53.913,3.771300E-9
54.173,3.776900E-9
54.588,3.771500E-9
54.852,3.786000E-9
55.133,3.778300E-9
55.412,3.783100E-9
55.812,3.783700E-9
56.072,3.776500E-9
56.334,3.785300E-9
56.591,3.779600E-9
56.995,3.773000E-9
57.271,3.776200E-9
57.529,3.783100E-9
57.79,3.779200E-9
58.17,3.780500E-9
58.45,3.779700E-9
58.709,3.782300E-9
58.969,3.778300E-9
59.369,3.781900E-9
59.645,3.785800E-9
59.908,3.779100E-9


==> data/SiN_window_trans.csv <==
"Photonenergy (eV)" "Al 20nm" "SiN 200nm" "SiN 300nm" "Al 15nm" "Al 10nm" "Mylar 2um" "SiN1 300nm" "SiN 300 D3" "SiN1 300 D3" "SiN 200 D3" "SiN1 200 D3"
10 0.0723 0.0000000000000898523 2.69336E-020 0.13949 0.26897 1.05885E-029 9.12768E-015 8.57818E-018 8.37937E-019 0.00000000000419049 0.000000000000888808
11 0.11997 0.000000000000634277 5.05148E-019 0.20384 0.34636 1.22899E-034 0.0000000000000837904 1.10581E-016 1.45516E-017 0.0000000000230385 0.00000000000596038
12 0.16238 0.00000000000275671 4.57707E-018 0.2558 0.40297 4.13789E-041 0.000000000000474304 7.55822E-016 1.356E-016 0.0000000000829749 0.0000000000263942
13 0.21202 0.0000000000208058 9.49026E-017 0.31245 0.46045 0 0.00000000000531257 0.000000000000010634 3.04246E-015 0.000000000483575 0.000000000209967
14 0.28919 0.0000000000737429 6.33257E-016 0.39436 0.53777 0 0.0000000000279858 0.0000000000000556626 0.0000000000000258445 0.00000000145784 0.000000000874135
15 0.63434 0.000000000211331 3.07216E-015 0.71079 0.79645 0 0.000000000145482 0.000000000000220648 0.000000000000215819 0.00000000365147 0.00000000359799
16 0.84789 0.00000000023133 3.5184E-015 0.8836 0.92081 0 0.000000000288866 0.000000000000248353 0.000000000000521958 0.00000000395106 0.00000000648272
17 0.90779 0.000000000289058 4.91446E-015 0.93001 0.95278 0 0.000000000683167 0.00000000000033238 0.00000000000158111 0.00000000479834 0.0000000135719
18 0.92956 0.000000000354263 6.66787E-015 0.94669 0.96414 0 0.00000000139599 0.00000000000043371 0.00000000000396789 0.00000000572971 0.0000000250634
19 0.94272 0.00000000073054 0.0000000000000197454 0.95672 0.97094 0 0.00000000509468 0.00000000000111782 0.000000000021012 0.0000000107708 0.0000000761457
20 0.95338 0.00000000103578 0.0000000000000333351 0.96483 0.97641 0 0.000000010674 0.00000000000176489 0.000000000054456 0.0000000146042 0.000000143669
21 0.95587 0.00000000157858 0.0000000000000627189 0.96672 0.97769 0 0.0000000200123 0.00000000000306269 0.000000000122323 0.0000000210896 0.000000246417
22 0.95645 0.00000000236111 0.000000000000114729 0.96716 0.97798 0 0.0000000320269 0.000000000005186 0.000000000224103 0.0000000299609 0.000000368948
23 0.95699 0.00000000492838 0.000000000000345984 0.96757 0.97826 0 0.0000000644967 0.00000000001358 0.000000000551941 0.0000000569202 0.000000672867
24 0.95597 0.0000000103323 0.00000000000105026 0.96679 0.97774 0 0.000000126778 0.000000000035765 0.00000000131764 0.000000108552 0.00000120189
25 0.95457 0.0000000285239 0.00000000000481739 0.96573 0.97702 0 0.000000309926 0.000000000135008 0.00000000416528 0.000000263172 0.00000258879
26 0.95352 0.0000000735525 0.0000000000199479 0.96493 0.97648 0 0.000000709663 0.000000000466138 0.0000000121032 0.000000601186 0.00000527148
27 0.95323 0.000000170443 0.0000000000703667 0.96472 0.97634 0 0.0000014708 0.00000000139946 0.0000000309323 0.00000125114 0.00000985391
28 0.95296 0.000000445512 0.000000000297364 0.9645 0.97619 0 0.00000334037 0.00000000491838 0.0000000889386 0.00000289211 0.0000199248
29 0.95269 0.00000116016 0.00000000124962 0.9643 0.97606 1.4013E-045 0.00000755917 0.0000000172013 0.000000254542 0.00000666359 0.0000401643
30 0.95242 0.00000275258 0.00000000456678 0.9641 0.97592 4.45613E-043 0.0000158034 0.0000000532603 0.000000657859 0.0000141559 0.0000756405
31 0.95217 0.00000602026 0.0000000147715 0.96391 0.97579 8.06629E-041 0.0000308283 0.000000148254 0.00000155518 0.0000280117 0.000134231
32 0.95192 0.0000122084 0.0000000426569 0.96372 0.97567 8.99501E-039 0.000056325 0.000000373822 0.00000337909 0.0000518931 0.000225182
33 0.95189 0.0000226848 0.000000108044 0.9637 0.97565 6.55179E-037 0.0000953821 0.000000840723 0.00000665806 0.0000890777 0.000353914
34 0.95231 0.0000391591 0.000000245047 0.96401 0.97586 3.27875E-035 0.000151748 0.00000171716 0.0000121058 0.000143397 0.000527223
35 0.95271 0.0000647063 0.000000520499 0.96432 0.97607 1.17321E-033 0.000232633 0.00000331233 0.0000209844 0.000222206 0.000760788
36 0.95309 0.000102818 0.00000104256 0.96461 0.97626 2.86904E-032 0.000344986 0.00000607057 0.0000348526 0.000332777 0.00106698
37 0.95346 0.000157742 0.00000198116 0.96489 0.97645 8.46923E-031 0.000496588 0.0000106263 0.000055708 0.000483343 0.00145863
38 0.95382 0.000204994 0.00000293503 0.96516 0.97664 2.18161E-029 0.000621069 0.0000149707 0.0000743011 0.000607429 0.00176738
39 0.95417 0.000298315 0.00000515242 0.96543 0.97682 4.42003E-028 0.000854772 0.0000244558 0.000112097 0.000842535 0.00232485
40 0.9545 0.000424331 0.00000874091 0.96568 0.97699 8.1895E-027 0.001155 0.0000387763 0.000165164 0.00114563 0.00301031
41 0.95487 0.000591234 0.000014376 0.96596 0.97717 1.33177E-025 0.00153492 0.0000598426 0.000238197 0.00152994 0.00384259
42 0.9555 0.000805815 0.0000228746 0.96644 0.9775 1.7709E-024 0.00200179 0.0000897272 0.000335298 0.00200424 0.00482637
43 0.95613 0.0010764 0.000035315 0.96691 0.97782 1.95977E-023 0.0025662 0.000131041 0.00046166 0.00257991 0.00597331
44 0.95673 0.00141167 0.0000530393 0.96737 0.97812 1.83695E-022 0.00323854 0.000186832 0.000622934 0.00326814 0.00729393
45 0.95731 0.00182044 0.000077672 0.96781 0.97842 1.46516E-021 0.00402869 0.000260573 0.000825125 0.00407961 0.00879724
46 0.95787 0.00231403 0.000111315 0.96823 0.97871 8.74656E-021 0.00495046 0.000356637 0.0010758 0.00502903 0.0104992
47 0.95841 0.00293791 0.000159242 0.96864 0.97898 4.54713E-020 0.00607818 0.000487349 0.00140117 0.00619289 0.0125216
48 0.9594 0.00369142 0.00022428 0.96939 0.97949 2.14987E-019 0.00739718 0.000656976 0.0018043 0.0075573 0.0148208
49 0.96094 0.00457527 0.000309474 0.97056 0.98028 9.82818E-019 0.00889784 0.000869957 0.00228872 0.00911309 0.0173672
50 0.96245 0.00559993 0.000419058 0.97171 0.98105 4.71114E-018 0.0105885 0.00113321 0.00286331 0.0108694 0.0201641
51 0.96388 0.00677499 0.000557652 0.97279 0.98178 2.06586E-017 0.0124759 0.00145387 0.00353663 0.0128337 0.0232127
52 0.96523 0.00810928 0.000730253 0.97381 0.98246 8.34168E-017 0.0145655 0.00183932 0.004317 0.015012 0.0265127
53 0.96651 0.00960191 0.000940884 0.97477 0.98311 3.11974E-016 0.0168442 0.00229426 0.00520547 0.0173951 0.0300359
54 0.96756 0.0101592 0.00102397 0.97557 0.98365 1.02678E-015 0.017694 0.00246998 0.00554603 0.0182724 0.031332
55 0.96847 0.0115449 0.00124046 0.97625 0.98411 3.05036E-015 0.0197439 0.00291967 0.00638672 0.0204278 0.0344233
56 0.96933 0.0131403 0.00150628 0.97691 0.98455 8.59051E-015 0.0220599 0.00345837 0.00736717 0.022869 0.0378617
57 0.97016 0.0148643 0.00181224 0.97754 0.98497 0.0000000000000230148 0.0245185 0.00406358 0.00844088 0.0254647 0.0414564
58 0.97095 0.0167178 0.00216157 0.97813 0.98537 0.0000000000000588391 0.0271176 0.00473883 0.00961007 0.0282129 0.0452013
59 0.97171 0.0187173 0.00256073 0.97871 0.98575 0.000000000000143996 0.0298761 0.00549354 0.0108867 0.031134 0.0491207
60 0.97229 0.020796 0.00299895 0.97915 0.98605 0.000000000000338243 0.032659 0.00630495 0.0122095 0.0341288 0.0530232
61 0.97271 0.0229577 0.00347851 0.97946 0.98626 0.000000000000778792 0.0354766 0.00717573 0.0135823 0.037203 0.0569265
62 0.97309 0.0252738 0.00401797 0.97975 0.98646 0.00000000000182231 0.0384441 0.00813712 0.0150623 0.0404558 0.0609904
63 0.97346 0.0277178 0.00461465 0.98003 0.98664 0.00000000000417406 0.0415261 0.00918147 0.0166347 0.0438471 0.0651642
64 0.97325 0.0302682 0.00526599 0.97987 0.98654 0.00000000000920409 0.0446932 0.0103019 0.0182858 0.0473456 0.0694079
65 0.97277 0.0329317 0.00597616 0.9795 0.98629 0.0000000000195817 0.0479576 0.0115036 0.0200232 0.0509592 0.0737376
66 0.97225 0.0358666 0.00679257 0.97912 0.98603 0.0000000000402751 0.0515769 0.0128627 0.0219896 0.0548978 0.0784895
67 0.97174 0.039019 0.0077075 0.97873 0.98577 0.0000000000802462 0.0554558 0.0143612 0.0241415 0.0590828 0.0835301
68 0.97127 0.0422999 0.00869978 0.97838 0.98553 0.000000000155171 0.0594481 0.015961 0.026402 0.0633928 0.0886661
69 0.97085 0.0457261 0.00977792 0.97806 0.98532 0.000000000291712 0.0635725 0.0176729 0.0287836 0.0678483 0.0939212
70 0.97044 0.049421 0.0109867 0.97775 0.98511 0.000000000533518 0.0680128 0.0195639 0.0313977 0.0726055 0.0995249
71 0.97003 0.0536046 0.0124109 0.97744 0.9849 0.000000000949678 0.0731024 0.021758 0.0344549 0.0779374 0.10588
72 0.96962 0.0583428 0.0140923 0.97712 0.98469 0.00000000165015 0.0789181 0.0243074 0.0380238 0.0839124 0.11308
73 0.70081 0.0632871 0.0159211 0.76595 0.83714 0.00000000280421 0.0849349 0.0270367 0.0417966 0.0900814 0.12044
74 0.69238 0.0684165 0.0178954 0.75903 0.83209 0.00000000466628 0.0911269 0.0299384 0.0457603 0.0964166 0.12794
75 0.68389 0.0740365 0.0201451 0.75204 0.82697 0.00000000761125 0.0979503 0.0331953 0.0502187 0.10329 0.13612
76 0.67534 0.0801671 0.0226984 0.74497 0.82179 0.0000000121822 0.10543 0.0368361 0.0552081 0.11071 0.14499
77 0.66673 0.0866792 0.0255195 0.73784 0.81653 0.0000000191523 0.11336 0.0407985 0.0606142 0.11851 0.15431
78 0.65807 0.0933759 0.0285333 0.73064 0.81121 0.0000000296037 0.12146 0.0449701 0.0662454 0.12646 0.16372
79 0.64936 0.10028 0.0317545 0.72338 0.80583 0.0000000450219 0.12973 0.0493668 0.072112 0.13457 0.17325
80 0.64061 0.10643 0.0347191 0.71605 0.80038 0.0000000674263 0.13681 0.053363 0.0772173 0.14174 0.18133
81 0.63218 0.11245 0.0377079 0.70897 0.79509 0.0000000995154 0.14362 0.0573477 0.0821965 0.14871 0.18905
82 0.6241 0.11862 0.040855 0.70217 0.79 0.000000144848 0.15054 0.0615002 0.0873362 0.15581 0.19685
83 0.61604 0.12493 0.0441568 0.69536 0.78489 0.000000208056 0.15758 0.0658131 0.0926256 0.16301 0.20472
84 0.60797 0.13129 0.0475717 0.68851 0.77973 0.000000295114 0.16462 0.0702304 0.0979875 0.17022 0.21254
85 0.59989 0.13732 0.0508887 0.68164 0.77452 0.000000413591 0.17113 0.0744824 0.10301 0.17703 0.21974
86 0.59221 0.14302 0.0540896 0.67508 0.76955 0.000000572999 0.17713 0.0785521 0.10768 0.18342 0.22633
87 0.58686 0.14875 0.0573683 0.67051 0.76607 0.000000785191 0.18311 0.0826888 0.11238 0.1898 0.23288
88 0.58393 0.1545 0.060726 0.66799 0.76415 0.00000106473 0.18908 0.086894 0.11712 0.19618 0.23939
89 0.58177 0.16026 0.0641586 0.66613 0.76274 0.00000142939 0.19504 0.0911623 0.1219 0.20256 0.24585
90 0.57962 0.16605 0.0676633 0.66429 0.76133 0.00000190063 0.20098 0.0954903 0.1267 0.20892 0.25226
91 0.57749 0.17175 0.0711778 0.66246 0.75993 0.00000250415 0.20677 0.0998016 0.13142 0.21516 0.25849
92 0.57537 0.17734 0.0746819 0.66064 0.75853 0.00000327048 0.21238 0.10407 0.13603 0.22125 0.2645
93 0.57328 0.1828 0.0781568 0.65883 0.75715 0.00000423557 0.21778 0.10828 0.1405 0.22718 0.27026
94 0.5712 0.18823 0.0816635 0.65704 0.75578 0.00000544156 0.22312 0.11251 0.14495 0.23305 0.27594
95 0.56913 0.19362 0.0851978 0.65525 0.75441 0.00000693707 0.22839 0.11674 0.14937 0.23887 0.28152
96 0.56708 0.19897 0.0887557 0.65348 0.75305 0.00000877839 0.2336 0.12098 0.15377 0.24462 0.28702
97 0.56505 0.20414 0.0922362 0.65173 0.7517 0.00001103 0.23855 0.12511 0.15798 0.25015 0.29223
98 0.56303 0.209 0.095547 0.64998 0.75036 0.0000138087 0.24307 0.12902 0.16185 0.25533 0.29699
99 0.56103 0.21338 0.0985702 0.64825 0.74902 0.0000172547 0.24698 0.13257 0.16521 0.26 0.30108
100 0.55904 0.080695 0.0229229 0.64652 0.74769 0.0000217728 0.0818084 0.0371537 0.0398262 0.11134 0.11662
101 0.55707 0.0133577 0.00154382 0.64481 0.74637 0.0000273769 0.0106669 0.00353342 0.00289062 0.0231987 0.0202921
102 0.55511 0.0284638 0.00480218 0.64311 0.74506 0.000034181 0.0248771 0.00950602 0.00860016 0.0448744 0.0419763
103 0.55327 0.0366943 0.00702906 0.64151 0.74382 0.0000423852 0.0329099 0.0132524 0.0123304 0.0560011 0.0533726
104 0.55153 0.0458134 0.00980594 0.63999 0.74265 0.0000522157 0.0419998 0.0177171 0.0168794 0.0679612 0.0658018
105 0.5502 0.0471105 0.0102253 0.63884 0.74176 0.0000639282 0.0430666 0.0183761 0.0174334 0.0696362 0.0672339
106 0.54892 0.0331112 0.00602508 0.63772 0.74089 0.0000777975 0.0287464 0.0115857 0.0103596 0.0512013 0.047522
107 0.54765 0.0268047 0.0043885 0.63662 0.74004 0.0000941246 0.0225103 0.0087878 0.00756141 0.0425847 0.0385244
108 0.54639 0.0235952 0.0036244 0.63552 0.73918 0.00011325 0.0193783 0.0074375 0.00623488 0.0381023 0.0338755
109 0.54514 0.0220396 0.00327193 0.63443 0.73834 0.000135536 0.0178405 0.00680266 0.00560521 0.035902 0.0315545
110 0.5439 0.0210098 0.00304532 0.63334 0.7375 0.000161372 0.0168091 0.00638989 0.00519151 0.0344347 0.0299821
111 0.54267 0.018388 0.00249345 0.63227 0.73666 0.000191184 0.0143837 0.00536745 0.00424776 0.0306558 0.0262285
112 0.54145 0.016502 0.00211985 0.6312 0.73583 0.000225421 0.0126636 0.00465897 0.00360529 0.027895 0.0235122
113 0.54024 0.0152895 0.00189055 0.63014 0.73501 0.000264572 0.0115595 0.0042163 0.00320576 0.0260988 0.0217414
114 0.53903 0.0143256 0.00171463 0.62909 0.73419 0.000309151 0.0106875 0.00387203 0.00289783 0.0246581 0.0203258
115 0.53784 0.012398 0.00138048 0.62804 0.73338 0.000359698 0.00903555 0.00320508 0.00233443 0.0217383 0.0175976
116 0.53665 0.0103571 0.00105403 0.62701 0.73257 0.000416781 0.00734106 0.0025331 0.00178669 0.0185824 0.0147242
117 0.53548 0.00852026 0.000786464 0.62597 0.73176 0.000481019 0.00586262 0.0019622 0.00133751 0.0156734 0.0121394
118 0.53431 0.00737115 0.000632852 0.62495 0.73096 0.00055304 0.0049563 0.00162345 0.00107744 0.0138131 0.0105098
119 0.53315 0.00679881 0.000560595 0.62393 0.73017 0.000633494 0.00450473 0.00146056 0.000952736 0.012873 0.00968238
120 0.532 0.00668269 0.000546295 0.62292 0.72938 0.000723066 0.00439952 0.00142802 0.000924183 0.0126811 0.00948794
121 0.53085 0.00637261 0.000508717 0.62191 0.7286 0.000822458 0.00415283 0.00134196 0.000858005 0.0121664 0.00902942
122 0.52972 0.00612907 0.000479835 0.62092 0.72782 0.000932398 0.00395838 0.00127527 0.00080663 0.0117599 0.00866528
123 0.52859 0.00610508 0.00047702 0.61992 0.72704 0.00105365 0.00392565 0.00126875 0.000798053 0.0117197 0.00860375
124 0.52747 0.00615593 0.000482992 0.61894 0.72627 0.00118697 0.00394765 0.00128259 0.000803816 0.0118048 0.00864513
125 0.52869 0.00618276 0.000486154 0.62001 0.72711 0.00133315 0.00395252 0.00128991 0.000805093 0.0118497 0.00865428
126 0.53036 0.00615128 0.000482445 0.62148 0.72826 0.00149298 0.00391576 0.00128132 0.000795465 0.011797 0.00858514
127 0.53265 0.00611843 0.000478585 0.62349 0.72983 0.00166735 0.00387859 0.00127238 0.000785756 0.0117421 0.00851514
128 0.53504 0.00605488 0.000471149 0.62559 0.73147 0.00185702 0.00382012 0.00125512 0.000770537 0.0116356 0.00840483
129 0.53741 0.00591044 0.000454391 0.62767 0.73308 0.00206276 0.00370505 0.0012161 0.000740783 0.0113932 0.00818705
130 0.53975 0.00569799 0.000430113 0.62972 0.73468 0.00228547 0.00354353 0.00115923 0.000699468 0.0110352 0.00787974
131 0.54207 0.0055122 0.000409249 0.63175 0.73626 0.00252595 0.00340239 0.00111004 0.000663802 0.0107208 0.00760955
132 0.54437 0.00544465 0.000401749 0.63375 0.73781 0.00278506 0.00334472 0.00109228 0.000649353 0.0106061 0.00749872
133 0.54664 0.00549117 0.000406909 0.63574 0.73935 0.00306863 0.00336654 0.0011045 0.000654812 0.0106851 0.00754069
134 0.54889 0.00604762 0.000470302 0.6377 0.74087 0.00337682 0.00374269 0.00125315 0.000750489 0.0116235 0.00825841
135 0.55112 0.00695078 0.000579496 0.63964 0.74237 0.00370425 0.00436646 0.00150342 0.000915251 0.0131236 0.00942672
136 0.55332 0.00808093 0.000726428 0.64156 0.74386 0.00405058 0.0051609 0.00183091 0.00113504 0.0149662 0.0108811
137 0.55551 0.00892467 0.000843118 0.64345 0.74532 0.00442014 0.00575684 0.00208492 0.00130652 0.0163202 0.0119512
138 0.55767 0.0095673 0.000935802 0.64533 0.74677 0.00481378 0.00620975 0.00228345 0.00144034 0.0173405 0.0127539
139 0.5598 0.00980711 0.000971206 0.64718 0.7482 0.00523227 0.00636861 0.00235861 0.00148795 0.0177189 0.0130335
140 0.56192 0.0099964 0.000999459 0.64902 0.74961 0.00567642 0.0064905 0.00241833 0.00152472 0.0180168 0.0132473
141 0.56402 0.0100914 0.00101374 0.65083 0.75101 0.006147 0.00654339 0.00244845 0.00154074 0.018166 0.0133399
142 0.5661 0.0105459 0.001083 0.65263 0.75239 0.0066446 0.0068598 0.0025937 0.00163732 0.0188776 0.0138917
143 0.56815 0.0109449 0.00114503 0.65441 0.75376 0.00717005 0.00713596 0.0027228 0.00172268 0.0194989 0.0143704
144 0.57019 0.0106465 0.00109852 0.65617 0.75511 0.00772418 0.00690022 0.00262609 0.00164976 0.0190344 0.013962
145 0.5722 0.0105923 0.00109015 0.6579 0.75644 0.00830766 0.00684458 0.00260862 0.00163265 0.0189499 0.0138653
146 0.5742 0.0105129 0.00107792 0.65963 0.75776 0.0089211 0.00677124 0.00258309 0.00161016 0.0188261 0.0137376
147 0.57618 0.0104924 0.00107476 0.66133 0.75906 0.00956503 0.00674123 0.00257649 0.00160098 0.018794 0.0136854
148 0.57814 0.0105761 0.00108765 0.66301 0.76035 0.0102401 0.00678712 0.00260341 0.00161502 0.0189247 0.0137653
149 0.58008 0.0107638 0.00111674 0.66468 0.76163 0.0109469 0.00690847 0.00266403 0.0016523 0.0192173 0.0139763
150 0.582 0.0112087 0.00118667 0.66633 0.76289 0.011686 0.00721644 0.00280895 0.00174774 0.0199081 0.0145094
151 0.58415 0.0109141 0.0011402 0.66818 0.7643 0.012458 0.00698844 0.00271278 0.00167696 0.0194511 0.014115
152 0.58656 0.0101085 0.00101633 0.67024 0.76587 0.0132633 0.00639625 0.00245388 0.00149627 0.0181929 0.013082
153 0.58894 0.0107351 0.00111227 0.67228 0.76742 0.0141023 0.00683207 0.00265473 0.00162881 0.0191726 0.0138435
154 0.59131 0.0121557 0.0013402 0.67431 0.76897 0.0149751 0.00784579 0.00312337 0.0019464 0.0213673 0.0155891
155 0.59366 0.0135152 0.0015712 0.67632 0.77049 0.0158823 0.00882649 0.00358801 0.00226512 0.023437 0.0172476
156 0.59598 0.0138355 0.0016274 0.67831 0.772 0.0168246 0.00904632 0.00369967 0.00233802 0.0239208 0.0176156
157 0.59828 0.0136928 0.00160227 0.68027 0.77349 0.0178021 0.00892494 0.00364981 0.0022977 0.0237054 0.0174126
158 0.60056 0.0135515 0.00157754 0.68221 0.77496 0.0188151 0.00880549 0.00360062 0.00225819 0.0234919 0.0172123
159 0.60282 0.0132919 0.00153244 0.68413 0.77641 0.0198638 0.00860034 0.00351068 0.00219067 0.0230991 0.0168676
160 0.60505 0.0131379 0.00150588 0.68603 0.77785 0.0209483 0.00847343 0.00345757 0.00214914 0.0228655 0.0166537
161 0.60727 0.0127506 0.00143979 0.68791 0.77927 0.022069 0.00817796 0.00332485 0.00205314 0.0222765 0.016154
162 0.60946 0.0123737 0.00137641 0.68977 0.78068 0.0232259 0.00789197 0.00319685 0.00196116 0.0217011 0.0156678
163 0.61163 0.0120705 0.00132613 0.69161 0.78206 0.0244192 0.00766109 0.00309477 0.0018876 0.0212366 0.0152736
164 0.61377 0.0119157 0.00130071 0.69344 0.78344 0.0256485 0.00753721 0.00304297 0.00184839 0.020999 0.0150613
165 0.6159 0.011984 0.00131191 0.69524 0.78479 0.0269143 0.00757303 0.0030658 0.00185971 0.0211039 0.0151227
166 0.61801 0.0121429 0.00133808 0.69702 0.78613 0.0282166 0.00767357 0.00311907 0.00189156 0.0213476 0.0152949
167 0.62009 0.0125802 0.00141102 0.69878 0.78746 0.029556 0.00797317 0.00326684 0.00198718 0.0220167 0.0158061
168 0.62216 0.0123125 0.00136622 0.70053 0.78877 0.0309317 0.00776943 0.00317619 0.00192204 0.0216075 0.0154588
169 0.62421 0.0125242 0.00140161 0.70226 0.79007 0.0323439 0.00790797 0.00324783 0.00196628 0.0219312 0.0156951
170 0.62623 0.0130398 0.00148904 0.70397 0.79135 0.0337923 0.00826364 0.00342383 0.00208088 0.0227165 0.0162991
171 0.62824 0.0139675 0.00165074 0.70566 0.79262 0.0352768 0.00891675 0.00374592 0.00229499 0.0241197 0.0173989
172 0.63023 0.0157768 0.00198166 0.70733 0.79387 0.0367972 0.0102158 0.00439297 0.00273421 0.0268229 0.0195533
173 0.6322 0.016863 0.00218979 0.70899 0.79511 0.0383535 0.0109972 0.00479274 0.00300638 0.0284265 0.0208303
174 0.63415 0.018905 0.00259935 0.71063 0.79633 0.0399454 0.0124938 0.00556572 0.00354318 0.0314061 0.0232414
175 0.63608 0.0209061 0.0030228 0.71225 0.79755 0.041573 0.0139769 0.00634867 0.00409372 0.0342864 0.0255905
176 0.638 0.0226302 0.00340435 0.71386 0.79875 0.043236 0.0152639 0.00704212 0.00458534 0.0367397 0.0276003
177 0.64004 0.024558 0.00384849 0.71558 0.80003 0.0449336 0.016717 0.00783698 0.00515493 0.0394547 0.0298411
178 0.64245 0.0256398 0.00410555 0.71759 0.80153 0.0466655 0.0175276 0.00829159 0.00547895 0.0409662 0.0310789
179 0.64483 0.0272837 0.00450667 0.71959 0.80301 0.0484318 0.0187771 0.00899382 0.00598692 0.0432477 0.0329713
180 0.64767 0.0278663 0.00465178 0.72196 0.80478 0.0502794 0.0192061 0.00924586 0.00616361 0.0440519 0.0336168
181 0.65115 0.0287588 0.00487703 0.72487 0.80694 0.0522314 0.0198772 0.00963511 0.00644232 0.0452798 0.0346227
182 0.65459 0.0296663 0.00510969 0.72774 0.80906 0.0542217 0.0205617 0.0100347 0.00672936 0.0465233 0.0356437
183 0.65798 0.0305886 0.00534983 0.73057 0.81116 0.0563914 0.0212595 0.0104448 0.00702482 0.0477823 0.0366795
184 0.66133 0.0315258 0.00559756 0.73335 0.81322 0.0587442 0.0219706 0.0108654 0.00732877 0.0490566 0.0377301
185 0.66464 0.0324777 0.00585299 0.73611 0.81525 0.061146 0.0226948 0.0112965 0.00764131 0.0503459 0.0387953
186 0.66791 0.0334454 0.00611652 0.73882 0.81726 0.0636918 0.0234333 0.0117389 0.00796293 0.0516516 0.0398763
187 0.67113 0.0344352 0.00639006 0.74149 0.81923 0.0663678 0.024191 0.0121954 0.00829597 0.0529823 0.0409806
188 0.67432 0.0354398 0.00667172 0.74413 0.82117 0.0690988 0.0249621 0.0126629 0.00863801 0.0543278 0.0420994
189 0.67747 0.0364642 0.00696307 0.74674 0.82308 0.0718865 0.0257508 0.0131438 0.00899098 0.0556948 0.0432386
190 0.68058 0.0375381 0.00727291 0.7493 0.82497 0.0747298 0.0265807 0.0136525 0.00936579 0.0571225 0.044432
191 0.68365 0.0386276 0.00759183 0.75184 0.82683 0.0776258 0.0274251 0.0141731 0.00975063 0.0585657 0.045641
192 0.68668 0.0397327 0.00791995 0.75434 0.82866 0.0805728 0.028284 0.0147059 0.0101456 0.0600243 0.0468653
193 0.68967 0.0408531 0.00825729 0.7568 0.83046 0.08357 0.0291572 0.0152507 0.0105506 0.0614977 0.0481044
194 0.69263 0.0419888 0.00860401 0.75923 0.83224 0.0866168 0.0300447 0.0158076 0.0109659 0.0629861 0.0493587
195 0.69555 0.0431398 0.00896019 0.76163 0.83399 0.0897124 0.0309466 0.0163768 0.0113916 0.0644892 0.0506278
196 0.69843 0.0443059 0.00932594 0.764 0.83572 0.0928556 0.0318628 0.0169583 0.0118276 0.0660068 0.0519116
197 0.70128 0.0454869 0.0097013 0.76633 0.83742 0.096045 0.0327931 0.0175521 0.0122741 0.0675387 0.05321
198 0.70409 0.0466827 0.0100864 0.76864 0.8391 0.09928 0.0337375 0.0181581 0.0127311 0.0690845 0.0545227
199 0.70687 0.047893 0.0104811 0.77091 0.84076 0.10256 0.0346957 0.0187764 0.0131986 0.0706439 0.0558494
200 0.70961 0.0491178 0.0108857 0.77315 0.84239 0.10588 0.0356679 0.0194069 0.0136766 0.0722168 0.05719
201 0.71233 0.0503567 0.0113002 0.77537 0.84399 0.10924 0.0366538 0.0200498 0.0141653 0.0738028 0.0585442
202 0.71504 0.0515743 0.0117125 0.77759 0.8456 0.11265 0.0376242 0.0206863 0.01465 0.0753568 0.0598722
203 0.71772 0.0527826 0.0121265 0.77977 0.84718 0.11609 0.0385889 0.0213226 0.0151354 0.0768941 0.0611876
204 0.72037 0.0540029 0.0125495 0.78193 0.84875 0.11958 0.0395654 0.0219697 0.0156304 0.0784422 0.0625143
205 0.72298 0.0552225 0.012977 0.78405 0.85028 0.12309 0.0405433 0.022621 0.0161295 0.079985 0.0638382
206 0.72556 0.0564305 0.0134051 0.78615 0.8518 0.12665 0.0415134 0.0232705 0.0166281 0.0815088 0.0651471
207 0.72812 0.0576494 0.0138418 0.78822 0.8533 0.13024 0.0424942 0.0239302 0.0171357 0.083042 0.0664662
208 0.73064 0.0588789 0.014287 0.79027 0.85477 0.13386 0.0434858 0.0246 0.0176522 0.0845845 0.0677952
209 0.73312 0.0601189 0.0147407 0.79229 0.85623 0.13752 0.0444879 0.02528 0.0181777 0.0861359 0.0691341
210 0.73558 0.0613692 0.0152029 0.79428 0.85766 0.1412 0.0455004 0.0259699 0.0187121 0.0876961 0.0704825
211 0.73801 0.0626298 0.0156737 0.79625 0.85908 0.14492 0.0465233 0.0266699 0.0192555 0.089265 0.0718406
212 0.74041 0.0639003 0.016153 0.79819 0.86047 0.14866 0.0475564 0.0273799 0.0198078 0.0908422 0.0732078
213 0.74278 0.0651808 0.016641 0.8001 0.86185 0.15244 0.0485997 0.0280998 0.020369 0.0924277 0.0745843
214 0.74512 0.0664709 0.0171375 0.80199 0.8632 0.15623 0.0496529 0.0288295 0.0209392 0.0940211 0.0759695
215 0.74743 0.0677706 0.0176426 0.80386 0.86454 0.16006 0.0507162 0.0295692 0.0215182 0.0956224 0.0773638
216 0.74972 0.0690799 0.0181563 0.8057 0.86586 0.1639 0.0517892 0.0303186 0.0221062 0.0972314 0.0787667
217 0.75198 0.0703982 0.0186785 0.80752 0.86717 0.16777 0.0528719 0.0310778 0.022703 0.0988478 0.0801781
218 0.75421 0.0717259 0.0192094 0.80932 0.86845 0.17166 0.0539642 0.0318467 0.0233087 0.10047 0.0815979
219 0.75641 0.0730996 0.0197639 0.81109 0.86972 0.17554 0.0550975 0.0326469 0.0239408 0.10215 0.0830666
220 0.75859 0.0744924 0.0203314 0.81284 0.87097 0.17945 0.056249 0.033463 0.024587 0.10384 0.0845546
221 0.76074 0.0758947 0.0209082 0.81457 0.8722 0.18337 0.0574106 0.0342894 0.0252427 0.10555 0.0860512
222 0.7628 0.0773778 0.0215241 0.81622 0.87338 0.18726 0.0586425 0.0351686 0.0259422 0.10734 0.0876337
223 0.76481 0.0790626 0.0222309 0.81784 0.87454 0.19115 0.0600491 0.0361736 0.0267462 0.10938 0.089435
224 0.7668 0.0807615 0.0229513 0.81943 0.87567 0.19506 0.0614708 0.0371938 0.0275642 0.11142 0.0912496
225 0.76873 0.0824745 0.0236853 0.82098 0.87677 0.19898 0.0629074 0.0382292 0.0283964 0.11348 0.0930771
226 0.77047 0.0842012 0.024433 0.82237 0.87776 0.20291 0.0643587 0.0392795 0.0292427 0.11555 0.0949172
227 0.77218 0.0859413 0.0251943 0.82374 0.87874 0.20685 0.0658244 0.0403448 0.030103 0.11763 0.0967698
228 0.77388 0.0876946 0.0259692 0.8251 0.87971 0.21081 0.0673043 0.0414249 0.0309772 0.11972 0.0986344
229 0.77556 0.0894609 0.0267578 0.82644 0.88066 0.21477 0.0687984 0.0425197 0.0318654 0.12182 0.10051
230 0.77722 0.0912399 0.0275599 0.82777 0.8816 0.21874 0.0703063 0.0436291 0.0327675 0.12393 0.1024
231 0.77887 0.0930313 0.0283755 0.82908 0.88253 0.22272 0.0718278 0.0447531 0.0336834 0.12605 0.1043
232 0.78049 0.0948348 0.0292046 0.83038 0.88346 0.2267 0.0733628 0.0458914 0.034613 0.12818 0.10621
233 0.7821 0.0966502 0.0300472 0.83166 0.88437 0.23069 0.0749111 0.0470439 0.0355564 0.13032 0.10813
234 0.7837 0.0984774 0.0309033 0.83293 0.88527 0.23469 0.0764724 0.0482107 0.0365134 0.13246 0.11006
235 0.78527 0.10032 0.0317727 0.83419 0.88616 0.23869 0.0780464 0.0493914 0.0374839 0.13462 0.112
236 0.78683 0.10217 0.0326554 0.83543 0.88704 0.24268 0.0796331 0.0505861 0.0384679 0.13678 0.11395
237 0.78837 0.10403 0.0335514 0.83666 0.8879 0.24661 0.0812321 0.0517944 0.0394653 0.13895 0.11592
238 0.7899 0.1059 0.0344606 0.83788 0.88876 0.25054 0.0828431 0.0530163 0.040476 0.14113 0.11789
239 0.79141 0.10778 0.035383 0.83908 0.88961 0.25448 0.0844663 0.0542518 0.0414999 0.14331 0.11987
240 0.79291 0.10967 0.0363185 0.84027 0.89045 0.25834 0.0861012 0.0555006 0.042537 0.1455 0.12186
241 0.79439 0.11157 0.0372671 0.84144 0.89128 0.262 0.0877477 0.0567628 0.0435872 0.1477 0.12385
242 0.79585 0.11348 0.0382288 0.84261 0.89211 0.26566 0.0894056 0.058038 0.0446505 0.1499 0.12586
243 0.7973 0.1154 0.0392033 0.84376 0.89292 0.26932 0.0910747 0.0593262 0.0457266 0.15211 0.12787
244 0.79874 0.11733 0.0401906 0.8449 0.89372 0.27301 0.0927546 0.0606271 0.0468154 0.15433 0.1299
245 0.80016 0.11927 0.0411909 0.84602 0.89452 0.27676 0.0944455 0.0619409 0.0479171 0.15655 0.13193
246 0.80156 0.12122 0.0422038 0.84714 0.8953 0.2805 0.0961469 0.0632672 0.0490314 0.15878 0.13396
247 0.80296 0.12317 0.0432293 0.84824 0.89608 0.28423 0.0978585 0.0646058 0.0501581 0.16101 0.13601
248 0.80433 0.12514 0.0442673 0.84933 0.89685 0.28812 0.0995803 0.0659567 0.0512973 0.16324 0.13806
249 0.8057 0.12724 0.0453848 0.85041 0.89761 0.2922 0.10142 0.0674064 0.0525238 0.16563 0.14025
250 0.80705 0.12935 0.0465234 0.85148 0.89836 0.29626 0.10329 0.0688788 0.0537721 0.16803 0.14246
251 0.80838 0.13148 0.0476764 0.85254 0.8991 0.30032 0.10517 0.0703651 0.0550346 0.17044 0.14469
252 0.80971 0.13362 0.0488435 0.85358 0.89984 0.30436 0.10706 0.0718651 0.0563111 0.17285 0.14691
253 0.81102 0.13579 0.0500362 0.85462 0.90056 0.3084 0.10898 0.0733931 0.0576142 0.1753 0.14917
254 0.81231 0.13796 0.0512445 0.85564 0.90128 0.31243 0.11091 0.0749364 0.0589329 0.17774 0.15144
255 0.8136 0.14015 0.0524671 0.85666 0.902 0.31645 0.11285 0.0764931 0.0602655 0.1802 0.15371
256 0.81487 0.14234 0.0537039 0.85766 0.9027 0.32047 0.11481 0.0780633 0.0616121 0.18265 0.156
257 0.81613 0.14455 0.0549548 0.85865 0.9034 0.32447 0.11677 0.0796467 0.0629726 0.18512 0.15828
258 0.81737 0.14675 0.0562197 0.85964 0.90409 0.32846 0.11875 0.081243 0.0643465 0.18758 0.16058
259 0.81861 0.14897 0.0574983 0.86061 0.90477 0.33243 0.12073 0.0828522 0.065734 0.19005 0.16288
260 0.81983 0.1512 0.0587907 0.86157 0.90544 0.3364 0.12272 0.084474 0.0671348 0.19252 0.16518
261 0.82104 0.15343 0.0600964 0.86253 0.90611 0.34035 0.12473 0.0861078 0.0685485 0.195 0.16749
262 0.82224 0.15566 0.0614155 0.86347 0.90677 0.34429 0.12674 0.0877538 0.0699752 0.19747 0.16981
263 0.82342 0.15791 0.0627479 0.8644 0.90743 0.34822 0.12876 0.0894118 0.0714147 0.19995 0.17213
264 0.8246 0.16016 0.0640934 0.86533 0.90808 0.35213 0.13079 0.0910815 0.0728668 0.20244 0.17446
265 0.82583 0.16241 0.0654518 0.8663 0.90875 0.35603 0.13282 0.0927628 0.0743315 0.20492 0.17679
266 0.82705 0.16467 0.0668231 0.86726 0.90942 0.35992 0.13487 0.0944554 0.0758085 0.2074 0.17912
267 0.82825 0.16694 0.0682072 0.8682 0.91008 0.36379 0.13692 0.0961594 0.0772977 0.20989 0.18146
268 0.82944 0.16921 0.0696038 0.86914 0.91074 0.36764 0.13898 0.0978742 0.0787989 0.21238 0.1838
269 0.83084 0.17148 0.0710126 0.87024 0.9115 0.37148 0.14105 0.0995996 0.0803118 0.21487 0.18615
270 0.83227 0.17376 0.0724337 0.87136 0.91229 0.37531 0.14313 0.10134 0.0818364 0.21736 0.18849
271 0.83369 0.17605 0.0738669 0.87248 0.91307 0.37912 0.14521 0.10308 0.0833724 0.21985 0.19085
272 0.83509 0.17834 0.0753119 0.87358 0.91383 0.38291 0.1473 0.10484 0.0849197 0.22234 0.1932
273 0.83648 0.18063 0.0767687 0.87466 0.91459 0.38669 0.14939 0.1066 0.0864781 0.22483 0.19556
274 0.83785 0.18293 0.0782371 0.87574 0.91534 0.39046 0.15149 0.10838 0.0880474 0.22732 0.19791
275 0.8392 0.18523 0.0797168 0.8768 0.91608 0.39422 0.1536 0.11017 0.0896276 0.22981 0.20028
276 0.84055 0.18753 0.0812079 0.87785 0.91681 0.39796 0.15571 0.11196 0.0912183 0.2323 0.20264
277 0.84187 0.18983 0.08271 0.87889 0.91754 0.40168 0.15783 0.11377 0.0928194 0.23479 0.205
278 0.84318 0.19214 0.0842231 0.87992 0.91825 0.4054 0.15996 0.11558 0.0944307 0.23727 0.20737
279 0.84448 0.19445 0.085747 0.88093 0.91896 0.4091 0.16209 0.1174 0.0960521 0.23976 0.20974
280 0.84576 0.19676 0.0872814 0.88193 0.91965 0.41279 0.16422 0.11923 0.0976834 0.24225 0.2121
281 0.84703 0.19908 0.0888263 0.88292 0.92034 0.41645 0.16636 0.12107 0.0993245 0.24473 0.21447
282 0.84828 0.2014 0.0903816 0.88391 0.92102 0.42011 0.1685 0.12291 0.10098 0.24721 0.21684
283 0.84952 0.20372 0.091947 0.88487 0.9217 0.42375 0.17065 0.12477 0.10264 0.24969 0.21921
284 0.85075 0.20604 0.0935225 0.88583 0.92236 0.42737 0.1728 0.12663 0.1043 0.25217 0.22158
285 0.85196 0.20836 0.0951078 0.88678 0.92302 0.0000738418 0.17496 0.1285 0.10598 0.25465 0.22395
286 0.85316 0.21068 0.0967027 0.88772 0.92367 0.00007953 0.17712 0.13038 0.10767 0.25712 0.22632
287 0.85435 0.213 0.098307 0.88864 0.92431 0.0000855844 0.17928 0.13226 0.10937 0.25959 0.22869
288 0.85553 0.21533 0.0999207 0.88956 0.92495 0.0000920248 0.18145 0.13415 0.11107 0.26206 0.23106
289 0.85669 0.21765 0.10154 0.89047 0.92557 0.0000988694 0.18362 0.13605 0.11278 0.26453 0.23343
290 0.85784 0.21998 0.10318 0.89136 0.9262 0.000106138 0.18579 0.13796 0.1145 0.26699 0.2358
291 0.85897 0.22231 0.10482 0.89225 0.92681 0.000113851 0.18796 0.13987 0.11623 0.26945 0.23817
292 0.8601 0.22463 0.10647 0.89312 0.92742 0.000122031 0.19014 0.14179 0.11797 0.27191 0.24054
293 0.86121 0.22696 0.10812 0.89399 0.92802 0.000130698 0.19232 0.14371 0.11971 0.27436 0.2429
294 0.86231 0.22928 0.10979 0.89485 0.92861 0.000139876 0.1945 0.14564 0.12147 0.27681 0.24526
295 0.8634 0.23161 0.11146 0.89569 0.92919 0.000149586 0.19669 0.14757 0.12322 0.27926 0.24763
296 0.86448 0.23393 0.11315 0.89653 0.92977 0.000159854 0.19887 0.14952 0.12499 0.2817 0.24999
297 0.86555 0.23632 0.11488 0.89736 0.93035 0.000170702 0.20112 0.15151 0.12681 0.2842 0.25241
298 0.8666 0.2387 0.11662 0.89818 0.93091 0.000182157 0.20336 0.15351 0.12864 0.2867 0.25483
299 0.86764 0.24108 0.11837 0.89899 0.93147 0.000194244 0.20561 0.15552 0.13047 0.28919 0.25724
300 0.86868 0.24346 0.12013 0.8998 0.93203 0.00020699 0.20786 0.15753 0.13231 0.29168 0.25966
301 0.8697 0.24585 0.1219 0.90059 0.93258 0.000220424 0.21012 0.15956 0.13417 0.29418 0.26208
302 0.87071 0.24827 0.12371 0.90137 0.93312 0.000234571 0.21242 0.16162 0.13606 0.2967 0.26454
303 0.87171 0.2507 0.12552 0.90215 0.93365 0.000249462 0.21472 0.16368 0.13796 0.29923 0.26699
304 0.8727 0.25312 0.12735 0.90292 0.93418 0.000265124 0.21702 0.16576 0.13986 0.30175 0.26945
305 0.87368 0.25554 0.12918 0.90368 0.93471 0.000281588 0.21932 0.16783 0.14178 0.30426 0.2719
306 0.87465 0.25796 0.13102 0.90443 0.93523 0.00029888 0.22162 0.16991 0.14369 0.30677 0.27434
307 0.87561 0.26038 0.13286 0.90518 0.93574 0.000317033 0.22392 0.172 0.14562 0.30928 0.27679
308 0.87656 0.26279 0.13471 0.90591 0.93625 0.000336081 0.22622 0.17409 0.14755 0.31178 0.27923
309 0.8775 0.2652 0.13657 0.90664 0.93675 0.000356058 0.22853 0.17618 0.14949 0.31427 0.28166
310 0.87843 0.26761 0.13844 0.90736 0.93725 0.000376994 0.23083 0.17828 0.15143 0.31676 0.2841
311 0.87935 0.27004 0.14033 0.90808 0.93774 0.000398929 0.23315 0.1804 0.15339 0.31927 0.28655
312 0.88026 0.27247 0.14223 0.90878 0.93822 0.000421893 0.23547 0.18253 0.15536 0.32177 0.28899
313 0.88117 0.2749 0.14413 0.90948 0.9387 0.000445922 0.23779 0.18465 0.15733 0.32427 0.29144
314 0.88206 0.27732 0.14604 0.91017 0.93918 0.000471049 0.24011 0.18679 0.15931 0.32676 0.29387
315 0.88294 0.27974 0.14796 0.91086 0.93965 0.000497314 0.24243 0.18892 0.16129 0.32925 0.29631
316 0.88382 0.28217 0.14989 0.91153 0.94012 0.000524753 0.24476 0.19107 0.16329 0.33174 0.29875
317 0.88468 0.2846 0.15183 0.9122 0.94058 0.000553403 0.24708 0.19323 0.16529 0.33423 0.30119
318 0.88554 0.28703 0.15378 0.91286 0.94103 0.000583303 0.24941 0.19538 0.1673 0.33671 0.30362
319 0.88639 0.28945 0.15573 0.91352 0.94148 0.00061449 0.25173 0.19754 0.16931 0.33919 0.30605
320 0.88723 0.29187 0.15768 0.91417 0.94193 0.000647004 0.25406 0.1997 0.17132 0.34166 0.30847
321 0.88806 0.29428 0.15964 0.91481 0.94237 0.000680883 0.25638 0.20187 0.17334 0.34412 0.31089
322 0.88889 0.29669 0.1616 0.91545 0.94281 0.000716171 0.2587 0.20403 0.17536 0.34658 0.3133
323 0.8897 0.29909 0.16357 0.91608 0.94324 0.000752906 0.26102 0.2062 0.17739 0.34902 0.31571
324 0.89051 0.30149 0.16555 0.9167 0.94367 0.000791133 0.26333 0.20836 0.17942 0.35147 0.31811
325 0.89131 0.30389 0.16752 0.91732 0.94409 0.00083089 0.26564 0.21053 0.18145 0.3539 0.32051
326 0.8921 0.30628 0.1695 0.91793 0.94451 0.000872211 0.26795 0.2127 0.18348 0.35633 0.3229
327 0.89288 0.30867 0.17149 0.91853 0.94492 0.000915152 0.27026 0.21487 0.18552 0.35875 0.32528
328 0.89366 0.31105 0.17348 0.91913 0.94533 0.000959745 0.27257 0.21704 0.18756 0.36116 0.32767
329 0.89443 0.31343 0.17547 0.91973 0.94574 0.00100604 0.27487 0.21922 0.18961 0.36357 0.33004
330 0.89519 0.3158 0.17747 0.92031 0.94614 0.00105409 0.27717 0.22139 0.19165 0.36596 0.33241
331 0.89594 0.31817 0.17946 0.92089 0.94654 0.00110394 0.27947 0.22356 0.1937 0.36836 0.33477
332 0.89669 0.32053 0.18147 0.92147 0.94693 0.00115562 0.28176 0.22574 0.19575 0.37074 0.33713
333 0.89742 0.32288 0.18347 0.92204 0.94732 0.0012092 0.28406 0.22791 0.1978 0.37312 0.33948
334 0.89816 0.32524 0.18548 0.9226 0.94771 0.0012647 0.28634 0.23008 0.19985 0.37548 0.34183
335 0.89888 0.32758 0.18749 0.92316 0.94809 0.00132217 0.28863 0.23226 0.20191 0.37784 0.34417
336 0.8996 0.32992 0.1895 0.92371 0.94847 0.00138166 0.29091 0.23443 0.20397 0.3802 0.3465
337 0.90031 0.33226 0.19152 0.92426 0.94885 0.00144323 0.29319 0.2366 0.20603 0.38254 0.34883
338 0.90101 0.33459 0.19354 0.9248 0.94922 0.00150691 0.29546 0.23878 0.20809 0.38488 0.35115
339 0.90171 0.33691 0.19556 0.92534 0.94958 0.00157276 0.29773 0.24095 0.21015 0.38721 0.35347
340 0.9024 0.33923 0.19758 0.92587 0.94995 0.00164081 0.3 0.24312 0.21221 0.38953 0.35577
341 0.90308 0.34154 0.1996 0.92639 0.95031 0.00171112 0.30226 0.24529 0.21427 0.39185 0.35808
342 0.90376 0.34385 0.20163 0.92691 0.95066 0.00178373 0.30452 0.24746 0.21633 0.39415 0.36037
343 0.90443 0.34615 0.20365 0.92743 0.95102 0.00185869 0.30677 0.24962 0.2184 0.39645 0.36266
344 0.90509 0.34844 0.20568 0.92794 0.95136 0.00193605 0.30902 0.25179 0.22046 0.39874 0.36494
345 0.90575 0.35073 0.20771 0.92845 0.95171 0.00201586 0.31127 0.25396 0.22253 0.40103 0.36722
346 0.9064 0.35301 0.20974 0.92895 0.95205 0.00209816 0.31351 0.25612 0.2246 0.4033 0.36949
347 0.90705 0.35529 0.21177 0.92944 0.95239 0.00218302 0.31575 0.25828 0.22666 0.40557 0.37175
348 0.90769 0.35756 0.2138 0.92994 0.95273 0.00227047 0.31798 0.26044 0.22873 0.40783 0.37401
349 0.90832 0.35982 0.21584 0.93042 0.95306 0.00236057 0.32021 0.2626 0.23079 0.41008 0.37625
350 0.90895 0.36208 0.21787 0.93091 0.95339 0.00245336 0.32243 0.26476 0.23286 0.41232 0.37849
351 0.90957 0.36433 0.21991 0.93138 0.95372 0.0025489 0.32465 0.26691 0.23492 0.41455 0.38073
352 0.91019 0.36657 0.22194 0.93186 0.95404 0.00264722 0.32687 0.26906 0.23699 0.41678 0.38296
353 0.9108 0.36881 0.22397 0.93232 0.95436 0.00274838 0.32908 0.27121 0.23905 0.41899 0.38518
354 0.9114 0.37104 0.22601 0.93279 0.95467 0.00285245 0.33128 0.27336 0.24112 0.4212 0.38739
355 0.912 0.37326 0.22805 0.93325 0.95499 0.00295945 0.33348 0.27551 0.24318 0.42341 0.3896
356 0.9126 0.37548 0.23008 0.9337 0.9553 0.00306943 0.33567 0.27765 0.24524 0.4256 0.3918
357 0.91319 0.37769 0.23212 0.93416 0.95561 0.00318244 0.33786 0.27979 0.2473 0.42778 0.39399
358 0.91377 0.3799 0.23415 0.9346 0.95591 0.00329856 0.34005 0.28193 0.24936 0.42996 0.39618
359 0.9143 0.38209 0.23619 0.93501 0.95619 0.00341779 0.34223 0.28407 0.25142 0.43213 0.39835
360 0.91483 0.38428 0.23822 0.93542 0.95647 0.00354021 0.3444 0.2862 0.25348 0.43429 0.40052
361 0.91536 0.38647 0.24025 0.93582 0.95674 0.00366586 0.34657 0.28833 0.25554 0.43644 0.40269
362 0.91588 0.38864 0.24229 0.93622 0.95701 0.00379479 0.34873 0.29045 0.25759 0.43858 0.40484
363 0.91639 0.39081 0.24432 0.93662 0.95728 0.00392705 0.35089 0.29258 0.25964 0.44072 0.40699
364 0.9169 0.39298 0.24635 0.93701 0.95755 0.00406268 0.35304 0.2947 0.2617 0.44284 0.40913
365 0.9174 0.39522 0.24846 0.93738 0.95781 0.00420175 0.35527 0.2969 0.26383 0.44505 0.41135
366 0.91789 0.3976 0.25071 0.93776 0.95806 0.00434426 0.35765 0.29924 0.2661 0.44738 0.41371
367 0.91837 0.39997 0.25296 0.93813 0.95832 0.0044903 0.36002 0.30158 0.26838 0.44971 0.41607
368 0.91885 0.40234 0.2552 0.9385 0.95857 0.00463991 0.36238 0.30391 0.27065 0.45203 0.41841
369 0.91933 0.40469 0.25745 0.93887 0.95882 0.00479313 0.36474 0.30624 0.27292 0.45434 0.42075
370 0.9198 0.40704 0.25969 0.93923 0.95906 0.00495 0.36709 0.30857 0.27518 0.45664 0.42307
371 0.92027 0.40941 0.26196 0.93959 0.95931 0.00511056 0.36946 0.31092 0.27748 0.45895 0.42542
372 0.92074 0.41181 0.26427 0.93995 0.95955 0.00527487 0.37187 0.3133 0.2798 0.46129 0.42779
373 0.9212 0.41419 0.26657 0.9403 0.95979 0.00544297 0.37426 0.31568 0.28212 0.46362 0.43015
374 0.92166 0.41657 0.26886 0.94065 0.96003 0.0056149 0.37665 0.31805 0.28444 0.46594 0.43251
375 0.92211 0.41894 0.27116 0.941 0.96027 0.00579071 0.37903 0.32042 0.28676 0.46825 0.43485
376 0.92256 0.4213 0.27346 0.94134 0.9605 0.00597446 0.3814 0.32279 0.28907 0.47055 0.43719
377 0.92301 0.42365 0.27575 0.94168 0.96073 0.00617079 0.38377 0.32514 0.29138 0.47284 0.43952
378 0.92345 0.426 0.27804 0.94202 0.96097 0.00637171 0.38613 0.3275 0.29369 0.47512 0.44184
379 0.92389 0.42833 0.28033 0.94236 0.96119 0.00657732 0.38848 0.32985 0.296 0.47739 0.44414
380 0.92433 0.43066 0.28262 0.94269 0.96142 0.00678764 0.39082 0.3322 0.2983 0.47966 0.44645
381 0.92476 0.43298 0.2849 0.94302 0.96165 0.00700273 0.39316 0.33454 0.3006 0.48191 0.44874
382 0.92519 0.43529 0.28719 0.94335 0.96187 0.00722487 0.39549 0.33687 0.3029 0.48415 0.45102
383 0.92562 0.43759 0.28947 0.94368 0.96209 0.00745875 0.39782 0.3392 0.30519 0.48638 0.45329
384 0.92604 0.43988 0.29174 0.944 0.96231 0.00769802 0.40013 0.34153 0.30748 0.4886 0.45556
385 0.92646 0.44216 0.29402 0.94432 0.96253 0.00794269 0.40244 0.34385 0.30977 0.49081 0.45781
386 0.92688 0.44444 0.29629 0.94464 0.96274 0.00819281 0.40474 0.34617 0.31205 0.49301 0.46006
387 0.92729 0.44671 0.29856 0.94495 0.96296 0.00844848 0.40704 0.34848 0.31433 0.49521 0.4623
388 0.9277 0.44896 0.30083 0.94527 0.96317 0.00870974 0.40932 0.35079 0.3166 0.49739 0.46453
389 0.9281 0.45121 0.30309 0.94558 0.96338 0.00897679 0.4116 0.35309 0.31888 0.49956 0.46675
390 0.9285 0.45345 0.30535 0.94588 0.96359 0.00924958 0.41388 0.35538 0.32114 0.50172 0.46896
391 0.9289 0.45569 0.30761 0.94619 0.9638 0.00952809 0.41614 0.35767 0.32341 0.50388 0.47116
392 0.9293 0.45791 0.30986 0.94649 0.964 0.00981241 0.4184 0.35996 0.32567 0.50602 0.47335
393 0.92969 0.46012 0.31211 0.94679 0.96421 0.0101026 0.42065 0.36224 0.32793 0.50815 0.47554
394 0.93008 0.46233 0.31436 0.94709 0.96441 0.0103987 0.42289 0.36451 0.33018 0.51028 0.47771
395 0.93047 0.46453 0.3166 0.94739 0.96461 0.0107007 0.42512 0.36678 0.33243 0.51239 0.47988
396 0.93085 0.46671 0.31884 0.94768 0.96481 0.0110088 0.42735 0.36904 0.33467 0.5145 0.48203
397 0.93123 0.46889 0.32108 0.94797 0.965 0.011323 0.42957 0.3713 0.33691 0.51659 0.48418
398 0.93161 0.47106 0.32331 0.94826 0.9652 0.0116432 0.43178 0.37355 0.33914 0.51868 0.48632
399 0.93199 0.47323 0.32554 0.94854 0.96539 0.0119696 0.43398 0.37579 0.34137 0.52075 0.48845
400 0.93236 0.47538 0.32776 0.94883 0.96559 0.0123022 0.43618 0.37803 0.3436 0.52282 0.49057
401 0.93273 0.47752 0.32998 0.94911 0.96578 0.012641 0.43837 0.38026 0.34582 0.52487 0.49268
402 0.93309 0.47966 0.3322 0.94939 0.96597 0.0129861 0.44055 0.38249 0.34803 0.52692 0.49478
403 0.93346 0.48179 0.33441 0.94967 0.96616 0.0133376 0.44272 0.38471 0.35025 0.52896 0.49688
404 0.93382 0.4839 0.33662 0.94994 0.96634 0.0136954 0.44488 0.38692 0.35245 0.53098 0.49896
405 0.93418 0.48601 0.33882 0.95021 0.96653 0.0140597 0.44704 0.38913 0.35465 0.533 0.50104
406 0.93453 0.48811 0.34102 0.95048 0.96671 0.0144304 0.44919 0.39133 0.35685 0.53501 0.5031
407 0.93488 0.49021 0.34322 0.95075 0.96689 0.0148075 0.45133 0.39352 0.35904 0.53701 0.50516
408 0.93523 0.49229 0.34541 0.95102 0.96707 0.0151912 0.45346 0.39571 0.36123 0.539 0.50721
409 0.93558 0.49436 0.34759 0.95129 0.96725 0.0155815 0.45559 0.3979 0.36341 0.54098 0.50925
410 0.93592 0.22033 0.10342 0.95155 0.96743 0.0159783 0.23012 0.13824 0.15083 0.26736 0.28335
411 0.93627 0.22224 0.10477 0.95181 0.96761 0.0163818 0.23206 0.13981 0.15247 0.26938 0.2854
412 0.93661 0.22415 0.10612 0.95207 0.96778 0.0167919 0.234 0.14139 0.15411 0.2714 0.28745
413 0.93694 0.22606 0.10748 0.95232 0.96796 0.0172087 0.23595 0.14297 0.15576 0.27342 0.2895
414 0.93728 0.22798 0.10885 0.95258 0.96813 0.0176322 0.23789 0.14455 0.15742 0.27544 0.29154
415 0.93761 0.22989 0.11023 0.95283 0.9683 0.0180624 0.23983 0.14614 0.15908 0.27745 0.29359
416 0.93794 0.23181 0.11161 0.95308 0.96847 0.0184994 0.24178 0.14774 0.16074 0.27947 0.29563
417 0.93826 0.23372 0.11299 0.95333 0.96864 0.0189432 0.24372 0.14934 0.1624 0.28148 0.29767
418 0.93859 0.23563 0.11438 0.95358 0.96881 0.0193937 0.24567 0.15094 0.16407 0.28349 0.2997
419 0.93891 0.23755 0.11578 0.95382 0.96897 0.0198512 0.24761 0.15255 0.16575 0.2855 0.30174
420 0.93923 0.23947 0.11718 0.95407 0.96914 0.0203155 0.24955 0.15416 0.16742 0.2875 0.30377
421 0.93955 0.24138 0.11859 0.95431 0.9693 0.0207868 0.2515 0.15577 0.1691 0.28951 0.3058
422 0.93986 0.2433 0.12001 0.95455 0.96946 0.0212649 0.25344 0.15739 0.17079 0.29151 0.30782
423 0.94017 0.24521 0.12143 0.95479 0.96963 0.02175 0.25538 0.15901 0.17247 0.29351 0.30985
424 0.94048 0.24713 0.12285 0.95502 0.96979 0.0222421 0.25732 0.16064 0.17416 0.29551 0.31187
425 0.94079 0.24904 0.12428 0.95526 0.96994 0.0227411 0.25926 0.16227 0.17586 0.2975 0.31389
426 0.9411 0.25096 0.12572 0.95549 0.9701 0.0232471 0.2612 0.1639 0.17755 0.2995 0.3159
427 0.9414 0.25287 0.12716 0.95572 0.97026 0.0237601 0.26314 0.16554 0.17925 0.30149 0.31791
428 0.9417 0.25478 0.1286 0.95595 0.97041 0.0242801 0.26508 0.16718 0.18095 0.30348 0.31992
429 0.942 0.2567 0.13006 0.95618 0.97057 0.0248073 0.26702 0.16883 0.18266 0.30546 0.32193
430 0.9423 0.25861 0.13151 0.9564 0.97072 0.0253413 0.26895 0.17047 0.18436 0.30745 0.32393
431 0.94259 0.26052 0.13297 0.95663 0.97087 0.0258825 0.27089 0.17212 0.18607 0.30943 0.32593
432 0.94288 0.26243 0.13444 0.95685 0.97102 0.0264307 0.27282 0.17377 0.18778 0.3114 0.32792
433 0.94317 0.26434 0.13591 0.95707 0.97117 0.026986 0.27475 0.17543 0.1895 0.31338 0.32992
434 0.94346 0.26625 0.13738 0.95729 0.97132 0.0275483 0.27668 0.17709 0.19121 0.31535 0.33191
435 0.94377 0.26815 0.13886 0.95752 0.97148 0.0281178 0.27861 0.17875 0.19293 0.31732 0.33389
436 0.94407 0.27006 0.14034 0.95775 0.97163 0.0286943 0.28054 0.18042 0.19465 0.31929 0.33587
437 0.94437 0.27197 0.14183 0.95798 0.97179 0.0292779 0.28247 0.18208 0.19638 0.32125 0.33785
438 0.94466 0.27387 0.14332 0.9582 0.97194 0.0298686 0.28439 0.18375 0.1981 0.32321 0.33983
439 0.94496 0.27577 0.14482 0.95843 0.97209 0.0304664 0.28631 0.18542 0.19983 0.32517 0.3418
440 0.94525 0.27767 0.14632 0.95865 0.97224 0.0310713 0.28823 0.1871 0.20155 0.32712 0.34376
441 0.94554 0.27957 0.14782 0.95887 0.97239 0.0316833 0.29015 0.18877 0.20328 0.32907 0.34573
442 0.94584 0.28147 0.14933 0.9591 0.97254 0.0323024 0.29207 0.19045 0.20501 0.33102 0.34769
443 0.94613 0.28337 0.15084 0.95932 0.97269 0.0329285 0.29398 0.19213 0.20675 0.33297 0.34964
444 0.94643 0.28526 0.15236 0.95954 0.97284 0.0335618 0.2959 0.19381 0.20848 0.33491 0.3516
445 0.94672 0.28716 0.15388 0.95976 0.97299 0.0342022 0.29781 0.1955 0.21022 0.33684 0.35354
446 0.947 0.28905 0.1554 0.95998 0.97314 0.0348496 0.29972 0.19718 0.21195 0.33878 0.35549
447 0.94729 0.29094 0.15693 0.9602 0.97329 0.0355042 0.30162 0.19887 0.21369 0.34071 0.35743
448 0.94757 0.29282 0.15846 0.96042 0.97343 0.0361657 0.30353 0.20056 0.21543 0.34263 0.35936
449 0.94785 0.29471 0.15999 0.96063 0.97358 0.0368344 0.30543 0.20225 0.21717 0.34456 0.3613
450 0.94813 0.29659 0.16153 0.96084 0.97372 0.0375101 0.30733 0.20395 0.21891 0.34648 0.36322
451 0.94841 0.29848 0.16307 0.96105 0.97386 0.0381929 0.30923 0.20564 0.22065 0.34839 0.36515
452 0.94868 0.30035 0.16461 0.96126 0.974 0.0388827 0.31112 0.20734 0.22239 0.35031 0.36707
453 0.94896 0.30223 0.16615 0.96147 0.97414 0.0395794 0.31301 0.20903 0.22413 0.35222 0.36898
454 0.94923 0.30411 0.1677 0.96167 0.97428 0.0402833 0.3149 0.21073 0.22588 0.35412 0.37089
455 0.94949 0.30598 0.16925 0.96188 0.97442 0.0409941 0.31679 0.21243 0.22762 0.35602 0.3728
456 0.94976 0.30785 0.17081 0.96208 0.97456 0.0417118 0.31867 0.21413 0.22937 0.35792 0.3747
457 0.95003 0.30972 0.17237 0.96228 0.97469 0.0424364 0.32056 0.21584 0.23112 0.35982 0.37661
458 0.95029 0.3116 0.17394 0.96248 0.97483 0.0431679 0.32245 0.21754 0.23287 0.36171 0.37851
459 0.95055 0.31347 0.1755 0.96268 0.97496 0.0439064 0.32433 0.21926 0.23462 0.36361 0.38041
460 0.95081 0.31534 0.17708 0.96287 0.97509 0.0446518 0.32621 0.22097 0.23638 0.3655 0.3823
461 0.95107 0.3172 0.17865 0.96307 0.97523 0.0454041 0.32809 0.22268 0.23813 0.36738 0.38419
462 0.95132 0.31907 0.18023 0.96326 0.97536 0.0461632 0.32997 0.22439 0.23989 0.36926 0.38608
463 0.95157 0.32093 0.18181 0.96346 0.97549 0.0469293 0.33184 0.2261 0.24164 0.37114 0.38796
464 0.95183 0.32279 0.18339 0.96365 0.97562 0.0477021 0.33372 0.22782 0.2434 0.37302 0.38984
465 0.95208 0.32468 0.185 0.96384 0.97574 0.0484819 0.33562 0.22957 0.24519 0.37492 0.39175
466 0.95232 0.32656 0.18661 0.96402 0.97587 0.0492683 0.33752 0.23131 0.24698 0.37682 0.39365
467 0.95257 0.32844 0.18823 0.96421 0.976 0.0500617 0.33942 0.23306 0.24877 0.37871 0.39555
468 0.95281 0.33032 0.18985 0.9644 0.97612 0.0508617 0.34132 0.2348 0.25056 0.3806 0.39744
469 0.95306 0.33219 0.19146 0.96458 0.97625 0.0516684 0.34321 0.23655 0.25235 0.38248 0.39933
470 0.9533 0.33407 0.19309 0.96476 0.97637 0.0524818 0.3451 0.23829 0.25414 0.38436 0.40122
471 0.95354 0.33594 0.19471 0.96495 0.97649 0.0533018 0.34698 0.24004 0.25593 0.38624 0.4031
472 0.95377 0.3378 0.19633 0.96513 0.97661 0.0541284 0.34886 0.24178 0.25772 0.38811 0.40497
473 0.95401 0.33966 0.19796 0.96531 0.97673 0.0549616 0.35074 0.24353 0.2595 0.38997 0.40684
474 0.95424 0.34152 0.19959 0.96548 0.97685 0.0558014 0.35261 0.24527 0.26129 0.39183 0.40871
475 0.95448 0.34338 0.20122 0.96566 0.97697 0.0566478 0.35448 0.24702 0.26307 0.39369 0.41057
476 0.95471 0.34523 0.20285 0.96583 0.97709 0.0575006 0.35635 0.24876 0.26486 0.39554 0.41242
477 0.95494 0.34708 0.20448 0.96601 0.97721 0.05836 0.35821 0.25051 0.26664 0.39739 0.41427
478 0.95516 0.34893 0.20611 0.96618 0.97733 0.0592258 0.36007 0.25225 0.26843 0.39923 0.41612
479 0.95539 0.35077 0.20775 0.96635 0.97744 0.060099 0.36193 0.254 0.27021 0.40107 0.41796
480 0.95562 0.35261 0.20939 0.96652 0.97756 0.0609786 0.36378 0.25574 0.27199 0.4029 0.41979
481 0.95584 0.35445 0.21102 0.96669 0.97767 0.0618644 0.36563 0.25749 0.27377 0.40473 0.42162
482 0.95606 0.35628 0.21266 0.96686 0.97778 0.0627567 0.36747 0.25923 0.27555 0.40656 0.42345
483 0.95628 0.35811 0.2143 0.96703 0.9779 0.0636552 0.36931 0.26097 0.27733 0.40838 0.42527
484 0.9565 0.35994 0.21594 0.96719 0.97801 0.0645601 0.37115 0.26271 0.27911 0.41019 0.42708
485 0.95671 0.36176 0.21758 0.96736 0.97812 0.0654711 0.37298 0.26445 0.28088 0.412 0.42889
486 0.95693 0.36358 0.21923 0.96752 0.97823 0.0663947 0.37481 0.26619 0.28266 0.41381 0.4307
487 0.95714 0.36539 0.22087 0.96768 0.97834 0.0673349 0.37664 0.26793 0.28443 0.41561 0.4325
488 0.95736 0.3672 0.22251 0.96784 0.97845 0.0682817 0.37846 0.26967 0.2862 0.4174 0.43429
489 0.95757 0.36901 0.22416 0.968 0.97855 0.0692347 0.38027 0.27141 0.28797 0.4192 0.43608
490 0.95778 0.37081 0.22581 0.96816 0.97866 0.0701942 0.38209 0.27315 0.28974 0.42098 0.43786
491 0.95799 0.37261 0.22745 0.96832 0.97877 0.0711598 0.38389 0.27488 0.29151 0.42276 0.43964
492 0.95819 0.37441 0.2291 0.96848 0.97887 0.0721317 0.3857 0.27662 0.29327 0.42454 0.44142
493 0.9584 0.3762 0.23074 0.96863 0.97898 0.0731097 0.3875 0.27835 0.29504 0.42631 0.44319
494 0.9586 0.37799 0.23239 0.96879 0.97908 0.0740939 0.3893 0.28008 0.2968 0.42808 0.44495
495 0.95881 0.37977 0.23404 0.96895 0.97919 0.0750843 0.39109 0.28181 0.29856 0.42984 0.44671
496 0.95901 0.38156 0.23569 0.9691 0.97929 0.0760806 0.39288 0.28354 0.30032 0.4316 0.44846
497 0.95921 0.38333 0.23734 0.96925 0.97939 0.0770831 0.39466 0.28527 0.30208 0.43335 0.45021
498 0.95941 0.38511 0.23898 0.9694 0.9795 0.0780914 0.39644 0.287 0.30383 0.4351 0.45195
499 0.95961 0.38687 0.24063 0.96955 0.9796 0.0791057 0.39822 0.28872 0.30559 0.43684 0.45369
500 0.95981 0.38864 0.24228 0.9697 0.9797 0.080126 0.39999 0.29045 0.30734 0.43858 0.45542
501 0.96001 0.3904 0.24393 0.96985 0.9798 0.0811521 0.40176 0.29217 0.30909 0.44031 0.45715
502 0.9602 0.39216 0.24558 0.97 0.9799 0.082184 0.40352 0.29389 0.31083 0.44204 0.45887
503 0.9604 0.39391 0.24723 0.97015 0.98 0.0832216 0.40528 0.29561 0.31258 0.44376 0.46058
504 0.9606 0.39566 0.24887 0.9703 0.9801 0.084265 0.40703 0.29733 0.31432 0.44548 0.46229
505 0.96079 0.3974 0.25052 0.97045 0.9802 0.0853141 0.40878 0.29905 0.31606 0.44719 0.464
506 0.96098 0.39914 0.25217 0.97059 0.9803 0.0863689 0.41053 0.30076 0.3178 0.4489 0.4657
507 0.96118 0.40088 0.25382 0.97074 0.9804 0.087429 0.41227 0.30247 0.31954 0.4506 0.46739
508 0.96137 0.40261 0.25546 0.97088 0.98049 0.088495 0.41401 0.30419 0.32127 0.4523 0.46908
509 0.96155 0.40434 0.25711 0.97102 0.98059 0.0895662 0.41574 0.30589 0.32301 0.45399 0.47077
510 0.96174 0.40606 0.25876 0.97117 0.98068 0.0906428 0.41747 0.3076 0.32474 0.45568 0.47245
511 0.96193 0.40778 0.2604 0.97131 0.98078 0.0917248 0.41919 0.30931 0.32646 0.45736 0.47412
512 0.96212 0.4095 0.26205 0.97145 0.98088 0.0928121 0.42091 0.31101 0.32819 0.45904 0.47579
513 0.9623 0.41121 0.26369 0.97159 0.98097 0.0939048 0.42262 0.31271 0.32991 0.46071 0.47745
514 0.96248 0.41292 0.26534 0.97173 0.98106 0.0950026 0.42433 0.31441 0.33163 0.46238 0.47911
515 0.96267 0.41462 0.26698 0.97187 0.98116 0.0961056 0.42604 0.31611 0.33335 0.46404 0.48076
516 0.96285 0.41632 0.26862 0.97201 0.98125 0.0972138 0.42774 0.3178 0.33506 0.4657 0.48241
517 0.96303 0.41801 0.27026 0.97214 0.98134 0.0983272 0.42944 0.3195 0.33677 0.46735 0.48405
518 0.96321 0.4197 0.2719 0.97228 0.98143 0.0994454 0.43113 0.32119 0.33848 0.469 0.48569
519 0.96339 0.42139 0.27354 0.97241 0.98152 0.10057 0.43282 0.32287 0.34019 0.47064 0.48732
520 0.96356 0.42307 0.27518 0.97254 0.98161 0.1017 0.4345 0.32456 0.34189 0.47228 0.48895
521 0.96374 0.42475 0.27682 0.97268 0.9817 0.10283 0.43618 0.32625 0.3436 0.47391 0.49057
522 0.96391 0.42642 0.27846 0.97281 0.98179 0.10397 0.43785 0.32793 0.3453 0.47554 0.49218
523 0.96408 0.42809 0.28009 0.97294 0.98188 0.10511 0.43952 0.32961 0.34699 0.47716 0.49379
524 0.96425 0.42975 0.28173 0.97307 0.98196 0.10626 0.44119 0.33128 0.34868 0.47878 0.4954
525 0.96442 0.43141 0.28336 0.9732 0.98205 0.10741 0.44285 0.33296 0.35038 0.48039 0.497
526 0.96459 0.43307 0.28499 0.97333 0.98214 0.10857 0.4445 0.33463 0.35206 0.482 0.49859
527 0.96476 0.43472 0.28663 0.97345 0.98222 0.10973 0.44615 0.3363 0.35375 0.4836 0.50018
528 0.96493 0.43637 0.28826 0.97358 0.98231 0.1109 0.4478 0.33797 0.35543 0.4852 0.50177
529 0.96509 0.43801 0.28988 0.9737 0.98239 0.11207 0.44944 0.33963 0.35711 0.48679 0.50335
530 0.96526 0.43965 0.29151 0.97383 0.98247 0.11324 0.45108 0.34129 0.35878 0.48837 0.50492
531 0.96542 0.44128 0.29314 0.97395 0.98256 0.11442 0.45271 0.34295 0.36046 0.48996 0.50649
532 0.96558 0.44291 0.29476 0.97407 0.98264 0.1156 0.45434 0.34461 0.36213 0.49153 0.50805
533 0.96574 0.44453 0.29639 0.9742 0.98272 0.11679 0.45596 0.34627 0.36379 0.49311 0.50961
534 0.9659 0.44615 0.29801 0.97432 0.9828 0.11798 0.45758 0.34792 0.36546 0.49467 0.51116
535 0.96606 0.44777 0.29963 0.97444 0.98288 0.11918 0.4592 0.34957 0.36712 0.49623 0.51271
536 0.96622 0.44938 0.30125 0.97456 0.98296 0.12038 0.46081 0.35121 0.36878 0.49779 0.51425
537 0.96638 0.45099 0.30286 0.97467 0.98304 0.12159 0.46241 0.35286 0.37043 0.49934 0.51579
538 0.96653 0.45259 0.30448 0.97479 0.98312 0.1228 0.46401 0.3545 0.37208 0.50089 0.51732
539 0.96669 0.45419 0.30609 0.97491 0.9832 0.12401 0.46561 0.35614 0.37373 0.50243 0.51885
540 0.96684 0.45578 0.3077 0.97503 0.98328 0.12522 0.4672 0.35777 0.37538 0.50397 0.52037
541 0.96699 0.45737 0.30931 0.97514 0.98336 0.12645 0.46879 0.3594 0.37702 0.5055 0.52189
542 0.96714 0.45895 0.31092 0.97526 0.98344 0.12767 0.47037 0.36103 0.37866 0.50703 0.5234
543 0.9673 0.46053 0.31253 0.97537 0.98351 0.1289 0.47194 0.36266 0.38029 0.50855 0.5249
544 0.96745 0.46211 0.31413 0.97548 0.98359 0.0198217 0.47352 0.36428 0.38192 0.51007 0.5264
545 0.96759 0.46368 0.31574 0.9756 0.98366 0.0201804 0.47509 0.3659 0.38355 0.51158 0.5279
546 0.96774 0.46525 0.31734 0.97571 0.98374 0.0205432 0.47665 0.36752 0.38518 0.51308 0.52939
547 0.96789 0.46681 0.31894 0.97582 0.98381 0.0209101 0.47821 0.36914 0.3868 0.51459 0.53087
548 0.96803 0.46837 0.32054 0.97593 0.98389 0.0212812 0.47976 0.37075 0.38842 0.51608 0.53236
549 0.96818 0.46992 0.32213 0.97604 0.98396 0.0216564 0.48131 0.37236 0.39004 0.51757 0.53383
550 0.96832 0.47147 0.32373 0.97615 0.98403 0.0220359 0.48285 0.37396 0.39165 0.51906 0.5353
551 0.96847 0.47301 0.32532 0.97626 0.98411 0.0224195 0.48439 0.37557 0.39326 0.52054 0.53677
552 0.96861 0.47455 0.32691 0.97636 0.98418 0.0228073 0.48593 0.37717 0.39486 0.52202 0.53823
553 0.96875 0.47609 0.32849 0.97647 0.98425 0.0231993 0.48746 0.37876 0.39646 0.52349 0.53968
554 0.9689 0.47762 0.33008 0.97658 0.98433 0.0235955 0.48899 0.38036 0.39806 0.52496 0.54113
555 0.96904 0.47914 0.33166 0.97669 0.9844 0.0239959 0.49051 0.38195 0.39966 0.52642 0.54257
556 0.96918 0.48066 0.33324 0.9768 0.98447 0.0244005 0.49202 0.38353 0.40125 0.52788 0.54401
557 0.96932 0.48218 0.33482 0.9769 0.98454 0.0248093 0.49354 0.38512 0.40284 0.52933 0.54545
558 0.96946 0.48369 0.3364 0.97701 0.98461 0.0252224 0.49504 0.3867 0.40442 0.53078 0.54688
559 0.9696 0.4852 0.33797 0.97711 0.98468 0.0256397 0.49655 0.38828 0.406 0.53222 0.5483
560 0.96974 0.4867 0.33954 0.97722 0.98475 0.0260613 0.49804 0.38985 0.40758 0.53366 0.54972
561 0.96988 0.4882 0.34111 0.97732 0.98482 0.0264871 0.49954 0.39142 0.40916 0.53509 0.55114
562 0.97001 0.48974 0.34273 0.97742 0.98489 0.0269167 0.50107 0.39304 0.41077 0.53657 0.55258
563 0.97015 0.49128 0.34435 0.97753 0.98496 0.0273504 0.50259 0.39466 0.41238 0.53804 0.55403
564 0.97029 0.49282 0.34596 0.97763 0.98503 0.0277885 0.50411 0.39627 0.41399 0.5395 0.55547
565 0.97042 0.49435 0.34757 0.97773 0.9851 0.0282308 0.50563 0.39788 0.4156 0.54096 0.5569
566 0.97056 0.49587 0.34918 0.97784 0.98517 0.0286773 0.50714 0.39949 0.4172 0.54242 0.55833
567 0.97069 0.49739 0.35079 0.97794 0.98524 0.029128 0.50865 0.40109 0.41879 0.54387 0.55976
568 0.97082 0.49891 0.3524 0.97804 0.9853 0.0295831 0.51015 0.40269 0.42039 0.54531 0.56118
569 0.97096 0.50042 0.354 0.97814 0.98537 0.0300424 0.51165 0.40429 0.42198 0.54675 0.56259
570 0.97109 0.50193 0.3556 0.97824 0.98544 0.0305059 0.51315 0.40588 0.42356 0.54819 0.564
571 0.97122 0.50346 0.35723 0.97833 0.9855 0.0309703 0.51466 0.4075 0.42517 0.54965 0.56543
572 0.97135 0.50499 0.35886 0.97843 0.98557 0.0314383 0.51617 0.40912 0.42678 0.5511 0.56685
573 0.97148 0.50651 0.36049 0.97853 0.98564 0.0319105 0.51768 0.41074 0.42839 0.55256 0.56828
574 0.97161 0.50804 0.36211 0.97863 0.9857 0.0323868 0.51918 0.41235 0.42999 0.554 0.56969
575 0.97174 0.50955 0.36373 0.97873 0.98577 0.0328674 0.52068 0.41396 0.43159 0.55545 0.5711
576 0.97187 0.51106 0.36535 0.97882 0.98583 0.0333521 0.52217 0.41557 0.43318 0.55688 0.57251
577 0.97199 0.51257 0.36697 0.97892 0.9859 0.033841 0.52366 0.41717 0.43477 0.55831 0.57391
578 0.97212 0.51407 0.36858 0.97902 0.98596 0.0343341 0.52515 0.41877 0.43636 0.55974 0.5753
579 0.97224 0.51557 0.3702 0.97911 0.98602 0.0348313 0.52662 0.42037 0.43794 0.56116 0.57669
580 0.97237 0.51706 0.3718 0.9792 0.98609 0.0353319 0.5281 0.42196 0.43952 0.56258 0.57808
581 0.97249 0.51856 0.37342 0.9793 0.98615 0.0358363 0.52958 0.42356 0.44111 0.564 0.57947
582 0.97262 0.52006 0.37505 0.97939 0.98621 0.0363447 0.53107 0.42517 0.44271 0.56542 0.58087
583 0.97274 0.52156 0.37667 0.97948 0.98628 0.0368573 0.53255 0.42678 0.4443 0.56685 0.58226
584 0.97286 0.52306 0.37829 0.97958 0.98634 0.0373741 0.53403 0.42838 0.44589 0.56827 0.58365
585 0.97298 0.52455 0.37991 0.97967 0.9864 0.0378949 0.53551 0.42998 0.44748 0.56968 0.58504
586 0.9731 0.52604 0.38153 0.97976 0.98646 0.0384198 0.53698 0.43157 0.44906 0.57109 0.58641
587 0.97322 0.52752 0.38314 0.97985 0.98652 0.0389489 0.53845 0.43316 0.45064 0.57249 0.58779
588 0.97334 0.529 0.38475 0.97994 0.98658 0.0394821 0.53991 0.43475 0.45222 0.57389 0.58916
589 0.97346 0.53047 0.38636 0.98003 0.98664 0.0400191 0.54136 0.43633 0.45379 0.57528 0.59052
590 0.97358 0.53194 0.38796 0.98012 0.9867 0.0405598 0.54282 0.43791 0.45536 0.57667 0.59188
591 0.9737 0.53341 0.38958 0.98021 0.98676 0.0411044 0.54428 0.4395 0.45694 0.57806 0.59325
592 0.97381 0.53489 0.39119 0.98029 0.98682 0.0416533 0.54574 0.44109 0.45851 0.57945 0.59461
593 0.97393 0.53635 0.3928 0.98038 0.98688 0.0422061 0.54719 0.44267 0.46008 0.58084 0.59597
594 0.97404 0.53782 0.39441 0.98047 0.98694 0.042763 0.54864 0.44425 0.46165 0.58222 0.59732
595 0.97416 0.53927 0.39602 0.98056 0.98699 0.0433238 0.55008 0.44583 0.46322 0.5836 0.59867
596 0.97427 0.54072 0.39762 0.98064 0.98705 0.0438889 0.55152 0.4474 0.46478 0.58497 0.60002
597 0.97438 0.54217 0.39921 0.98073 0.98711 0.0444579 0.55295 0.44897 0.46633 0.58633 0.60135
598 0.9745 0.54361 0.40081 0.98081 0.98717 0.0450309 0.55438 0.45053 0.46788 0.58769 0.60269
599 0.97461 0.54505 0.4024 0.9809 0.98722 0.045608 0.5558 0.45209 0.46943 0.58905 0.60402
600 0.97472 0.54649 0.40399 0.98098 0.98728 0.0461891 0.55722 0.45365 0.47097 0.5904 0.60534
601 0.97483 0.54791 0.40557 0.98106 0.98733 0.0467742 0.55863 0.4552 0.47251 0.59174 0.60666
602 0.97494 0.54934 0.40715 0.98115 0.98739 0.0473633 0.56004 0.45674 0.47405 0.59308 0.60797
603 0.97505 0.55076 0.40873 0.98123 0.98745 0.0479563 0.56145 0.45829 0.47558 0.59442 0.60928
604 0.97516 0.55217 0.41031 0.98131 0.9875 0.0485534 0.56285 0.45983 0.4771 0.59575 0.61058
605 0.97526 0.55358 0.41188 0.98139 0.98755 0.0491544 0.56424 0.46136 0.47863 0.59707 0.61188
606 0.97537 0.55498 0.41345 0.98147 0.98761 0.0497593 0.56563 0.46289 0.48014 0.59839 0.61317
607 0.97548 0.55638 0.41501 0.98155 0.98766 0.0503682 0.56701 0.46442 0.48166 0.59971 0.61446
608 0.97558 0.55778 0.41657 0.98163 0.98772 0.050981 0.56839 0.46594 0.48317 0.60102 0.61574
609 0.97569 0.55917 0.41813 0.98171 0.98777 0.0515978 0.56977 0.46746 0.48467 0.60233 0.61702
610 0.97579 0.56055 0.41968 0.98179 0.98782 0.0522184 0.57114 0.46898 0.48617 0.60363 0.61829
611 0.9759 0.56193 0.42124 0.98187 0.98788 0.0528429 0.5725 0.47049 0.48767 0.60492 0.61956
612 0.976 0.56331 0.42278 0.98195 0.98793 0.0534713 0.57386 0.472 0.48916 0.60621 0.62082
613 0.9761 0.56468 0.42433 0.98202 0.98798 0.0541036 0.57522 0.4735 0.49065 0.6075 0.62208
614 0.97621 0.56604 0.42587 0.9821 0.98803 0.0547397 0.57657 0.475 0.49213 0.60878 0.62333
615 0.97631 0.5674 0.4274 0.98218 0.98808 0.0553797 0.57791 0.47649 0.49361 0.61006 0.62458
616 0.97641 0.56876 0.42894 0.98225 0.98813 0.0560234 0.57925 0.47798 0.49509 0.61133 0.62583
617 0.97651 0.57011 0.43047 0.98233 0.98818 0.0566711 0.58059 0.47947 0.49656 0.6126 0.62706
618 0.97661 0.57146 0.43199 0.9824 0.98823 0.0573226 0.58192 0.48095 0.49802 0.61386 0.6283
619 0.97671 0.5728 0.43352 0.98248 0.98829 0.0579786 0.58325 0.48243 0.49949 0.61512 0.62953
620 0.97681 0.57414 0.43504 0.98255 0.98834 0.0586383 0.58457 0.48391 0.50094 0.61637 0.63075
621 0.9769 0.57547 0.43655 0.98263 0.98838 0.0593019 0.58589 0.48538 0.5024 0.61762 0.63197
622 0.977 0.5768 0.43807 0.9827 0.98843 0.0599692 0.5872 0.48684 0.50385 0.61886 0.63319
623 0.9771 0.57813 0.43958 0.98277 0.98848 0.0606402 0.58851 0.48831 0.50529 0.6201 0.6344
624 0.9772 0.57945 0.44108 0.98285 0.98853 0.061315 0.58981 0.48976 0.50673 0.62133 0.6356
625 0.97729 0.58076 0.44258 0.98292 0.98858 0.0619934 0.59111 0.49122 0.50817 0.62256 0.6368
626 0.97739 0.58207 0.44408 0.98299 0.98863 0.0626756 0.5924 0.49267 0.5096 0.62379 0.638
627 0.97748 0.58338 0.44558 0.98306 0.98868 0.0633614 0.59369 0.49412 0.51103 0.62501 0.63919
628 0.97758 0.58468 0.44707 0.98314 0.98872 0.064053 0.59498 0.49556 0.51246 0.62622 0.64038
629 0.97767 0.58597 0.44856 0.98321 0.98877 0.064755 0.59626 0.497 0.51388 0.62743 0.64156
630 0.97777 0.58727 0.45004 0.98328 0.98882 0.0654607 0.59753 0.49843 0.51529 0.62864 0.64274
631 0.97786 0.58855 0.45152 0.98335 0.98887 0.0661702 0.5988 0.49986 0.5167 0.62984 0.64391
632 0.97796 0.58984 0.453 0.98342 0.98892 0.0668833 0.60007 0.50128 0.51811 0.63104 0.64508
633 0.97805 0.59111 0.45447 0.98349 0.98896 0.0676002 0.60133 0.50271 0.51951 0.63223 0.64625
634 0.97814 0.59239 0.45594 0.98356 0.98901 0.0683207 0.60259 0.50412 0.52091 0.63342 0.64741
635 0.97823 0.59366 0.45741 0.98363 0.98906 0.069045 0.60384 0.50554 0.52231 0.6346 0.64856
636 0.97833 0.59492 0.45887 0.9837 0.9891 0.0697728 0.60509 0.50695 0.5237 0.63578 0.64971
637 0.97842 0.59618 0.46033 0.98377 0.98915 0.0705041 0.60633 0.50835 0.52508 0.63696 0.65086
638 0.97851 0.59744 0.46178 0.98384 0.9892 0.0712404 0.60757 0.50975 0.52647 0.63813 0.652
639 0.9786 0.59869 0.46324 0.98391 0.98924 0.071993 0.60881 0.51115 0.52785 0.63929 0.65314
640 0.97869 0.59994 0.46468 0.98398 0.98929 0.0727493 0.61004 0.51254 0.52922 0.64045 0.65427
641 0.97878 0.60118 0.46613 0.98405 0.98934 0.0735091 0.61126 0.51393 0.53059 0.64161 0.6554
642 0.97888 0.60242 0.46757 0.98411 0.98938 0.0742728 0.61249 0.51532 0.53195 0.64276 0.65652
643 0.97897 0.60365 0.46901 0.98418 0.98943 0.0750401 0.6137 0.5167 0.53332 0.64391 0.65764
644 0.97906 0.60488 0.47044 0.98425 0.98947 0.075811 0.61491 0.51808 0.53467 0.64505 0.65876
645 0.97915 0.60611 0.47187 0.98432 0.98952 0.0765856 0.61612 0.51945 0.53603 0.64619 0.65987
646 0.97924 0.60733 0.4733 0.98439 0.98956 0.0773638 0.61733 0.52082 0.53737 0.64733 0.66097
647 0.97932 0.60854 0.47472 0.98445 0.98961 0.0781455 0.61853 0.52218 0.53872 0.64846 0.66208
648 0.97941 0.60976 0.47614 0.98452 0.98965 0.0789309 0.61972 0.52354 0.54006 0.64958 0.66317
649 0.9795 0.61096 0.47755 0.98459 0.9897 0.0797271 0.62091 0.5249 0.5414 0.65071 0.66427
650 0.97959 0.61217 0.47897 0.98465 0.98974 0.0805292 0.6221 0.52625 0.54273 0.65182 0.66536
651 0.97968 0.61337 0.48037 0.98472 0.98979 0.0813347 0.62328 0.5276 0.54406 0.65294 0.66644
652 0.97976 0.61456 0.48178 0.98478 0.98983 0.0821439 0.62446 0.52895 0.54538 0.65405 0.66752
653 0.97985 0.61575 0.48318 0.98485 0.98987 0.0829566 0.62563 0.53029 0.5467 0.65515 0.6686
654 0.97994 0.61694 0.48458 0.98492 0.98992 0.0837731 0.6268 0.53163 0.54802 0.65625 0.66967
655 0.98002 0.61812 0.48597 0.98498 0.98996 0.0845928 0.62797 0.53296 0.54933 0.65735 0.67074
656 0.98011 0.6193 0.48736 0.98505 0.99001 0.0854161 0.62913 0.53429 0.55064 0.65844 0.6718
657 0.9802 0.62047 0.48874 0.98511 0.99005 0.0862429 0.63028 0.53561 0.55194 0.65953 0.67286
658 0.98028 0.62164 0.49013 0.98517 0.99009 0.0870731 0.63143 0.53693 0.55324 0.66061 0.67392
659 0.98036 0.62281 0.49151 0.98524 0.99013 0.0879068 0.63258 0.53825 0.55453 0.66169 0.67497
660 0.98045 0.62397 0.49288 0.9853 0.99018 0.088744 0.63373 0.53956 0.55583 0.66277 0.67602
661 0.98053 0.62512 0.49425 0.98536 0.99022 0.0895846 0.63487 0.54087 0.55711 0.66384 0.67706
662 0.98061 0.62628 0.49562 0.98542 0.99026 0.0904284 0.636 0.54218 0.5584 0.66491 0.6781
663 0.9807 0.62742 0.49698 0.98549 0.9903 0.0912758 0.63713 0.54348 0.55968 0.66597 0.67914
664 0.98078 0.62857 0.49834 0.98555 0.99034 0.0921263 0.63826 0.54478 0.56095 0.66703 0.68017
665 0.98086 0.62971 0.4997 0.98561 0.99038 0.0929802 0.63938 0.54607 0.56222 0.66808 0.6812
666 0.98094 0.63085 0.50105 0.98567 0.99042 0.0938374 0.6405 0.54736 0.56349 0.66914 0.68222
667 0.98102 0.63198 0.5024 0.98573 0.99046 0.0946978 0.64162 0.54864 0.56475 0.67018 0.68324
668 0.9811 0.63311 0.50375 0.98579 0.9905 0.0955614 0.64273 0.54992 0.56601 0.67123 0.68425
669 0.98118 0.63423 0.50509 0.98585 0.99054 0.0964282 0.64383 0.5512 0.56727 0.67227 0.68526
670 0.98125 0.63535 0.50643 0.98591 0.99058 0.0972728 0.64494 0.55248 0.56852 0.6733 0.68627
671 0.98133 0.63647 0.50776 0.98596 0.99062 0.0981057 0.64604 0.55375 0.56976 0.67433 0.68727
672 0.9814 0.63758 0.5091 0.98602 0.99066 0.0989414 0.64713 0.55501 0.57101 0.67536 0.68827
673 0.98147 0.63869 0.51042 0.98607 0.99069 0.09978 0.64822 0.55627 0.57225 0.67638 0.68927
674 0.98155 0.63979 0.51175 0.98613 0.99073 0.10062 0.64931 0.55753 0.57348 0.6774 0.69026
675 0.98162 0.64089 0.51307 0.98618 0.99077 0.10147 0.65039 0.55878 0.57471 0.67842 0.69125
676 0.98169 0.64198 0.51438 0.98624 0.9908 0.10231 0.65147 0.56004 0.57594 0.67943 0.69223
677 0.98176 0.64308 0.5157 0.98629 0.99084 0.10316 0.65254 0.56128 0.57716 0.68044 0.69321
678 0.98183 0.64416 0.51701 0.98634 0.99087 0.10401 0.65361 0.56252 0.57838 0.68144 0.69419
679 0.9819 0.64525 0.51831 0.9864 0.99091 0.10487 0.65468 0.56376 0.5796 0.68244 0.69516
680 0.98197 0.64633 0.51961 0.98645 0.99095 0.10573 0.65574 0.565 0.58081 0.68344 0.69613
681 0.98204 0.6474 0.52091 0.9865 0.99098 0.10656 0.6568 0.56623 0.58202 0.68443 0.69709
682 0.98211 0.64848 0.52221 0.98655 0.99101 0.10739 0.65786 0.56746 0.58322 0.68542 0.69805
683 0.98217 0.64955 0.5235 0.9866 0.99105 0.10822 0.65891 0.56868 0.58442 0.6864 0.69901
684 0.98224 0.65061 0.52478 0.98665 0.99108 0.10905 0.65995 0.5699 0.58562 0.68738 0.69996
685 0.9823 0.65167 0.52607 0.9867 0.99111 0.10988 0.661 0.57111 0.58681 0.68836 0.70091
686 0.98237 0.65273 0.52735 0.98674 0.99114 0.11072 0.66204 0.57233 0.588 0.68933 0.70186
687 0.98243 0.65378 0.52862 0.98679 0.99118 0.11156 0.66307 0.57353 0.58918 0.6903 0.7028
688 0.98249 0.65483 0.5299 0.98684 0.99121 0.1124 0.6641 0.57474 0.59036 0.69127 0.70374
689 0.98256 0.65587 0.53117 0.98689 0.99124 0.11324 0.66513 0.57594 0.59154 0.69223 0.70468
690 0.98262 0.65692 0.53243 0.98694 0.99127 0.11409 0.66616 0.57713 0.59271 0.69319 0.70561
691 0.98268 0.65795 0.53369 0.98698 0.9913 0.11494 0.66718 0.57833 0.59388 0.69414 0.70653
692 0.98275 0.65899 0.53495 0.98703 0.99134 0.11578 0.66819 0.57952 0.59505 0.69509 0.70746
693 0.98281 0.66001 0.5362 0.98708 0.99137 0.11662 0.6692 0.5807 0.5962 0.69604 0.70837
694 0.98287 0.66102 0.53743 0.98712 0.9914 0.11747 0.67019 0.58186 0.59734 0.69696 0.70927
695 0.98293 0.66203 0.53866 0.98717 0.99143 0.11832 0.67117 0.58301 0.59847 0.69789 0.71017
696 0.98299 0.66303 0.53988 0.98721 0.99146 0.11917 0.67215 0.58417 0.59959 0.69881 0.71106
697 0.98305 0.66402 0.5411 0.98726 0.99149 0.12002 0.67313 0.58532 0.60071 0.69972 0.71194
698 0.98311 0.66502 0.54231 0.98731 0.99152 0.12087 0.6741 0.58646 0.60183 0.70064 0.71283
699 0.98317 0.66601 0.54352 0.98735 0.99155 0.12173 0.67507 0.5876 0.60295 0.70155 0.71371
700 0.98323 0.66699 0.54473 0.98739 0.99158 0.12258 0.67604 0.58874 0.60406 0.70245 0.71458
701 0.98329 0.66798 0.54593 0.98744 0.99161 0.12344 0.677 0.58988 0.60517 0.70336 0.71546
702 0.98335 0.66896 0.54714 0.98748 0.99164 0.1243 0.67796 0.59101 0.60627 0.70425 0.71633
703 0.98341 0.66993 0.54833 0.98753 0.99167 0.12521 0.67892 0.59214 0.60737 0.70515 0.7172
704 0.98347 0.6709 0.54953 0.98757 0.9917 0.12613 0.67987 0.59326 0.60847 0.70604 0.71806
705 0.98353 0.67186 0.55071 0.98762 0.99173 0.12706 0.68081 0.59437 0.60955 0.70692 0.71891
706 0.98359 0.67282 0.55188 0.98767 0.99176 0.12799 0.68174 0.59548 0.61063 0.7078 0.71976
707 0.98365 0.67377 0.55306 0.98771 0.99179 0.12893 0.68268 0.59658 0.61171 0.70867 0.7206
708 0.98371 0.67472 0.55422 0.98776 0.99182 0.12986 0.6836 0.59768 0.61278 0.70955 0.72144
709 0.98377 0.67567 0.55539 0.9878 0.99185 0.1308 0.68453 0.59878 0.61384 0.71041 0.72228
710 0.98383 0.67661 0.55655 0.98784 0.99188 0.13174 0.68545 0.59987 0.61491 0.71128 0.72311
711 0.98388 0.67755 0.55771 0.98789 0.99191 0.13268 0.68637 0.60096 0.61597 0.71214 0.72395
712 0.98394 0.67848 0.55887 0.98793 0.99194 0.13362 0.68728 0.60205 0.61703 0.713 0.72477
713 0.984 0.67942 0.56002 0.98798 0.99197 0.13457 0.6882 0.60313 0.61808 0.71385 0.7256
714 0.98406 0.68035 0.56117 0.98802 0.992 0.13553 0.6891 0.60421 0.61913 0.7147 0.72642
715 0.98412 0.68127 0.56232 0.98807 0.99203 0.13652 0.69001 0.60529 0.62018 0.71555 0.72724
716 0.98418 0.6822 0.56346 0.98811 0.99206 0.13752 0.69091 0.60636 0.62122 0.7164 0.72806
717 0.98424 0.68311 0.5646 0.98815 0.99209 0.13852 0.69181 0.60743 0.62226 0.71724 0.72887
718 0.9843 0.68403 0.56574 0.9882 0.99212 0.13952 0.69271 0.60849 0.6233 0.71808 0.72968
719 0.98435 0.68494 0.56687 0.98824 0.99215 0.14052 0.6936 0.60956 0.62434 0.71891 0.73049
720 0.98441 0.68585 0.568 0.98829 0.99217 0.14152 0.69449 0.61062 0.62537 0.71974 0.73129
721 0.98447 0.68676 0.56912 0.98833 0.9922 0.14253 0.69537 0.61167 0.62639 0.72057 0.73209
722 0.98453 0.68766 0.57025 0.98837 0.99223 0.14354 0.69626 0.61272 0.62742 0.7214 0.73289
723 0.98458 0.68856 0.57137 0.98841 0.99226 0.14455 0.69714 0.61377 0.62844 0.72222 0.73368
724 0.98464 0.68946 0.57248 0.98846 0.99229 0.14556 0.69801 0.61482 0.62946 0.72304 0.73447
725 0.9847 0.69035 0.5736 0.9885 0.99232 0.14658 0.69889 0.61586 0.63047 0.72386 0.73526
726 0.98475 0.69124 0.57471 0.98854 0.99235 0.14759 0.69976 0.6169 0.63148 0.72468 0.73605
727 0.98481 0.69213 0.57581 0.98858 0.99238 0.14861 0.70062 0.61794 0.63249 0.72549 0.73683
728 0.98486 0.69301 0.57692 0.98863 0.9924 0.14963 0.70149 0.61897 0.63349 0.72629 0.73761
729 0.98492 0.6939 0.57802 0.98867 0.99243 0.15065 0.70235 0.62 0.63449 0.7271 0.73839
730 0.98497 0.69477 0.57911 0.98871 0.99246 0.15167 0.7032 0.62102 0.63549 0.7279 0.73916
731 0.98503 0.69565 0.58021 0.98875 0.99249 0.1527 0.70406 0.62205 0.63648 0.7287 0.73993
732 0.98508 0.69652 0.5813 0.98879 0.99251 0.15373 0.70491 0.62307 0.63748 0.7295 0.7407
733 0.98514 0.69739 0.58239 0.98883 0.99254 0.15475 0.70576 0.62408 0.63846 0.73029 0.74146
734 0.98519 0.69825 0.58347 0.98887 0.99257 0.15578 0.7066 0.6251 0.63945 0.73108 0.74223
735 0.98525 0.69911 0.58455 0.98891 0.9926 0.15682 0.70744 0.62611 0.64043 0.73187 0.74299
736 0.9853 0.69997 0.58563 0.98895 0.99262 0.15785 0.70828 0.62711 0.64141 0.73265 0.74374
737 0.98535 0.70083 0.5867 0.98899 0.99265 0.15889 0.70912 0.62811 0.64238 0.73343 0.7445
738 0.9854 0.70168 0.58777 0.98903 0.99268 0.15992 0.70995 0.62912 0.64335 0.73421 0.74525
739 0.98546 0.70253 0.58884 0.98907 0.9927 0.16096 0.71078 0.63011 0.64432 0.73499 0.74599
740 0.98551 0.70338 0.58991 0.98911 0.99273 0.162 0.71161 0.63111 0.64529 0.73576 0.74674
741 0.98556 0.70422 0.59097 0.98915 0.99275 0.16305 0.71243 0.6321 0.64625 0.73653 0.74748
742 0.98561 0.70506 0.59203 0.98919 0.99278 0.16409 0.71326 0.63308 0.64721 0.73729 0.74822
743 0.98567 0.7059 0.59308 0.98923 0.99281 0.16514 0.71407 0.63407 0.64817 0.73806 0.74896
744 0.98572 0.70674 0.59414 0.98927 0.99283 0.16618 0.71489 0.63505 0.64912 0.73882 0.74969
745 0.98577 0.70757 0.59519 0.98931 0.99286 0.16723 0.7157 0.63603 0.65007 0.73958 0.75042
746 0.98582 0.7084 0.59623 0.98934 0.99288 0.16828 0.71651 0.637 0.65102 0.74033 0.75115
747 0.98587 0.70922 0.59727 0.98938 0.99291 0.16933 0.71732 0.63797 0.65196 0.74109 0.75188
748 0.98592 0.71005 0.59831 0.98942 0.99293 0.17039 0.71812 0.63894 0.6529 0.74184 0.7526
749 0.98597 0.71087 0.59935 0.98946 0.99296 0.17144 0.71892 0.63991 0.65384 0.74258 0.75332
750 0.98602 0.71168 0.60039 0.9895 0.99299 0.1725 0.71972 0.64087 0.65477 0.74333 0.75404
751 0.98607 0.7125 0.60142 0.98953 0.99301 0.17356 0.72051 0.64183 0.6557 0.74407 0.75475
752 0.98612 0.71331 0.60244 0.98957 0.99303 0.17462 0.72131 0.64279 0.65663 0.74481 0.75546
753 0.98617 0.71412 0.60347 0.98961 0.99306 0.17568 0.7221 0.64374 0.65756 0.74554 0.75617
754 0.98622 0.71492 0.60449 0.98964 0.99308 0.17674 0.72288 0.64469 0.65848 0.74628 0.75688
755 0.98627 0.71573 0.60551 0.98968 0.99311 0.1778 0.72367 0.64564 0.6594 0.74701 0.75759
756 0.98631 0.71653 0.60652 0.98972 0.99313 0.17886 0.72445 0.64658 0.66031 0.74774 0.75829
757 0.98636 0.71732 0.60754 0.98975 0.99316 0.17993 0.72522 0.64752 0.66123 0.74846 0.75899
758 0.98641 0.71812 0.60855 0.98979 0.99318 0.181 0.726 0.64846 0.66214 0.74919 0.75968
759 0.98646 0.71891 0.60955 0.98983 0.99321 0.18207 0.72677 0.6494 0.66305 0.74991 0.76038
760 0.98651 0.7197 0.61056 0.98986 0.99323 0.18313 0.72754 0.65033 0.66395 0.75062 0.76107
761 0.98655 0.72048 0.61156 0.9899 0.99325 0.1842 0.72831 0.65126 0.66485 0.75134 0.76176
762 0.9866 0.72127 0.61256 0.98993 0.99328 0.18528 0.72908 0.65219 0.66576 0.75206 0.76245
763 0.98665 0.72206 0.61356 0.98997 0.9933 0.18636 0.72985 0.65312 0.66666 0.75277 0.76314
764 0.98669 0.72284 0.61456 0.99 0.99332 0.18743 0.73061 0.65405 0.66756 0.75348 0.76382
765 0.98674 0.72362 0.61556 0.99004 0.99335 0.18851 0.73137 0.65497 0.66845 0.75419 0.7645
766 0.98679 0.7244 0.61655 0.99007 0.99337 0.18959 0.73213 0.6559 0.66935 0.7549 0.76519
767 0.98683 0.72518 0.61754 0.99011 0.99339 0.19067 0.73289 0.65681 0.67024 0.75561 0.76586
768 0.98688 0.72595 0.61853 0.99014 0.99342 0.19175 0.73364 0.65773 0.67112 0.75631 0.76654
769 0.98692 0.72672 0.61952 0.99018 0.99344 0.19283 0.73439 0.65864 0.67201 0.75701 0.76721
770 0.98697 0.72749 0.6205 0.99021 0.99346 0.19392 0.73514 0.65955 0.67289 0.7577 0.76788
771 0.98701 0.72825 0.62147 0.99024 0.99349 0.195 0.73588 0.66046 0.67377 0.7584 0.76855
772 0.98706 0.72901 0.62245 0.99028 0.99351 0.19609 0.73663 0.66136 0.67464 0.75909 0.76922
773 0.9871 0.72977 0.62342 0.99031 0.99353 0.19717 0.73737 0.66226 0.67551 0.75978 0.76988
774 0.98715 0.73054 0.6244 0.99035 0.99355 0.19827 0.73811 0.66317 0.67639 0.76047 0.77055
775 0.98719 0.7313 0.62538 0.99038 0.99358 0.19937 0.73885 0.66408 0.67727 0.76117 0.77121
776 0.98724 0.73206 0.62636 0.99041 0.9936 0.20047 0.73959 0.66498 0.67814 0.76186 0.77188
777 0.98728 0.73282 0.62733 0.99045 0.99362 0.20157 0.74033 0.66588 0.67901 0.76255 0.77254
778 0.98733 0.73358 0.6283 0.99048 0.99364 0.20267 0.74107 0.66678 0.67988 0.76323 0.7732
779 0.98737 0.73433 0.62927 0.99051 0.99366 0.20378 0.7418 0.66768 0.68075 0.76391 0.77385
780 0.98741 0.73508 0.63024 0.99055 0.99369 0.20488 0.74253 0.66857 0.68161 0.7646 0.77451
781 0.98746 0.73583 0.6312 0.99058 0.99371 0.20598 0.74326 0.66946 0.68247 0.76527 0.77516
782 0.9875 0.73657 0.63216 0.99061 0.99373 0.20709 0.74398 0.67035 0.68333 0.76595 0.77581
783 0.98754 0.73732 0.63311 0.99064 0.99375 0.2082 0.7447 0.67123 0.68418 0.76662 0.77645
784 0.98759 0.73806 0.63407 0.99067 0.99377 0.2093 0.74542 0.67211 0.68503 0.76729 0.7771
785 0.98763 0.73879 0.63502 0.99071 0.99379 0.21041 0.74614 0.67299 0.68588 0.76796 0.77774
786 0.98767 0.73953 0.63596 0.99074 0.99382 0.21152 0.74686 0.67387 0.68673 0.76863 0.77838
787 0.98771 0.74027 0.63691 0.99077 0.99384 0.21264 0.74757 0.67475 0.68758 0.7693 0.77902
788 0.98776 0.741 0.63787 0.9908 0.99386 0.21376 0.74829 0.67562 0.68843 0.76996 0.77966
789 0.9878 0.74174 0.63882 0.99083 0.99388 0.21488 0.74901 0.6765 0.68928 0.77063 0.7803
790 0.98784 0.74247 0.63977 0.99087 0.9939 0.216 0.74972 0.67738 0.69012 0.7713 0.78094
791 0.98788 0.74321 0.64072 0.9909 0.99392 0.21712 0.75043 0.67826 0.69097 0.77196 0.78158
792 0.98792 0.74394 0.64166 0.99093 0.99394 0.21824 0.75115 0.67913 0.69181 0.77262 0.78221
793 0.98796 0.74466 0.6426 0.99096 0.99396 0.21937 0.75185 0.68 0.69265 0.77328 0.78285
794 0.988 0.74539 0.64354 0.99099 0.99398 0.22049 0.75256 0.68086 0.69349 0.77394 0.78348
795 0.98805 0.74611 0.64447 0.99102 0.994 0.22161 0.75326 0.68173 0.69432 0.77459 0.7841
796 0.98809 0.74683 0.64541 0.99105 0.99403 0.22274 0.75396 0.68259 0.69515 0.77524 0.78473
797 0.98813 0.74755 0.64634 0.99108 0.99405 0.22386 0.75466 0.68344 0.69598 0.77589 0.78535
798 0.98817 0.74826 0.64726 0.99111 0.99407 0.22499 0.75535 0.6843 0.69681 0.77654 0.78597
799 0.98821 0.74897 0.64819 0.99114 0.99409 0.22611 0.75605 0.68515 0.69763 0.77718 0.78659
800 0.98825 0.74968 0.64911 0.99117 0.99411 0.22724 0.75674 0.686 0.69845 0.77783 0.78721
801 0.98829 0.7504 0.65004 0.9912 0.99413 0.22837 0.75744 0.68686 0.69928 0.77847 0.78783
802 0.98833 0.75112 0.65097 0.99123 0.99415 0.22949 0.75814 0.68772 0.70012 0.77913 0.78846
803 0.98837 0.75184 0.65191 0.99126 0.99417 0.23062 0.75884 0.68858 0.70095 0.77977 0.78909
804 0.9884 0.75255 0.65284 0.99129 0.99419 0.23175 0.75954 0.68943 0.70178 0.78042 0.78971
805 0.98844 0.75326 0.65376 0.99132 0.99421 0.23288 0.76023 0.69029 0.70261 0.78106 0.79033
806 0.98848 0.75397 0.65469 0.99135 0.99422 0.23401 0.76093 0.69114 0.70343 0.78171 0.79095
807 0.98852 0.75468 0.65561 0.99138 0.99424 0.23513 0.76162 0.69199 0.70425 0.78235 0.79156
808 0.98856 0.75539 0.65653 0.99141 0.99426 0.23626 0.76231 0.69283 0.70507 0.78298 0.79218
809 0.9886 0.75609 0.65744 0.99144 0.99428 0.23739 0.76299 0.69367 0.70589 0.78362 0.79279
810 0.98864 0.75679 0.65836 0.99146 0.9943 0.23852 0.76367 0.69451 0.7067 0.78425 0.7934
811 0.98867 0.75748 0.65927 0.99149 0.99432 0.23965 0.76435 0.69535 0.70751 0.78488 0.79401
812 0.98871 0.75818 0.66017 0.99152 0.99434 0.24078 0.76503 0.69618 0.70832 0.78551 0.79461
813 0.98875 0.75887 0.66108 0.99155 0.99436 0.24191 0.76571 0.69702 0.70913 0.78613 0.79521
814 0.98879 0.75956 0.66198 0.99158 0.99438 0.24304 0.76638 0.69784 0.70993 0.78675 0.79581
815 0.98882 0.76025 0.66287 0.99161 0.9944 0.24417 0.76705 0.69867 0.71073 0.78737 0.79641
816 0.98886 0.76093 0.66377 0.99163 0.99442 0.2453 0.76772 0.69949 0.71153 0.78799 0.797
817 0.9889 0.76161 0.66466 0.99166 0.99443 0.24643 0.76838 0.70031 0.71232 0.78861 0.7976
818 0.98894 0.76229 0.66555 0.99169 0.99445 0.24756 0.76905 0.70113 0.71311 0.78922 0.79819
819 0.98897 0.76297 0.66644 0.99172 0.99447 0.2487 0.76971 0.70194 0.7139 0.78983 0.79878
820 0.98901 0.76364 0.66732 0.99174 0.99449 0.24983 0.77037 0.70276 0.71469 0.79044 0.79936
821 0.98904 0.76431 0.6682 0.99177 0.99451 0.25096 0.77102 0.70356 0.71547 0.79105 0.79995
822 0.98908 0.76498 0.66908 0.9918 0.99453 0.25209 0.77168 0.70437 0.71625 0.79165 0.80053
823 0.98912 0.76565 0.66996 0.99183 0.99454 0.25322 0.77233 0.70517 0.71703 0.79225 0.80111
824 0.98915 0.76632 0.67083 0.99185 0.99456 0.25435 0.77298 0.70598 0.71781 0.79285 0.80169
825 0.98919 0.76698 0.6717 0.99188 0.99458 0.25548 0.77362 0.70677 0.71858 0.79345 0.80226
826 0.98922 0.76764 0.67257 0.99191 0.9946 0.25661 0.77427 0.70757 0.71935 0.79405 0.80284
827 0.98926 0.7683 0.67343 0.99193 0.99461 0.25774 0.77491 0.70836 0.72012 0.79464 0.80341
828 0.98929 0.76895 0.67429 0.99196 0.99463 0.25887 0.77555 0.70915 0.72088 0.79523 0.80398
829 0.98933 0.76961 0.67515 0.99199 0.99465 0.26 0.77619 0.70994 0.72165 0.79582 0.80454
830 0.98936 0.77026 0.67601 0.99201 0.99467 0.26113 0.77682 0.71073 0.72241 0.79641 0.80511
831 0.9894 0.7709 0.67686 0.99204 0.99469 0.26226 0.77745 0.71151 0.72317 0.79699 0.80567
832 0.98943 0.77155 0.67771 0.99206 0.9947 0.26339 0.77808 0.71229 0.72392 0.79757 0.80623
833 0.98947 0.77219 0.67856 0.99209 0.99472 0.26452 0.77871 0.71307 0.72467 0.79815 0.80679
834 0.9895 0.77284 0.67941 0.99212 0.99474 0.26565 0.77934 0.71384 0.72542 0.79873 0.80735
835 0.98954 0.77347 0.68025 0.99214 0.99475 0.26678 0.77996 0.71461 0.72617 0.79931 0.8079
836 0.98957 0.77411 0.68109 0.99217 0.99477 0.26791 0.78058 0.71538 0.72692 0.79988 0.80845
837 0.9896 0.77475 0.68193 0.99219 0.99479 0.26904 0.7812 0.71615 0.72766 0.80045 0.80901
838 0.98964 0.77538 0.68276 0.99222 0.99481 0.27017 0.78182 0.71692 0.7284 0.80102 0.80955
839 0.98967 0.77601 0.68359 0.99224 0.99482 0.27129 0.78243 0.71768 0.72913 0.80159 0.8101
840 0.9897 0.77663 0.68442 0.99227 0.99484 0.27241 0.78304 0.71843 0.72987 0.80215 0.81064
841 0.98974 0.77725 0.68524 0.99229 0.99486 0.27353 0.78365 0.71919 0.7306 0.80271 0.81118
842 0.98977 0.77788 0.68607 0.99232 0.99487 0.27465 0.78426 0.71994 0.73132 0.80327 0.81172
843 0.9898 0.7785 0.68689 0.99234 0.99489 0.27577 0.78486 0.72069 0.73205 0.80383 0.81226
844 0.98984 0.77911 0.6877 0.99237 0.99491 0.27689 0.78546 0.72144 0.73277 0.80439 0.81279
845 0.98987 0.77973 0.68852 0.99239 0.99492 0.278 0.78606 0.72218 0.73349 0.80494 0.81332
846 0.9899 0.78034 0.68933 0.99242 0.99494 0.27912 0.78666 0.72292 0.73421 0.80549 0.81386
847 0.98993 0.78095 0.69014 0.99244 0.99495 0.28024 0.78726 0.72366 0.73493 0.80604 0.81438
848 0.98997 0.78156 0.69094 0.99246 0.99497 0.28136 0.78785 0.7244 0.73564 0.80659 0.81491
849 0.99 0.78216 0.69175 0.99249 0.99499 0.28247 0.78844 0.72513 0.73635 0.80713 0.81544
850 0.99003 0.78277 0.69255 0.99251 0.995 0.28359 0.78903 0.72587 0.73706 0.80768 0.81596
851 0.99006 0.78337 0.69335 0.99254 0.99502 0.2847 0.78962 0.7266 0.73777 0.80822 0.81648
852 0.99009 0.78397 0.69414 0.99256 0.99503 0.28581 0.7902 0.72732 0.73847 0.80876 0.817
853 0.99012 0.78456 0.69493 0.99258 0.99505 0.28692 0.79078 0.72805 0.73917 0.80929 0.81751
854 0.99016 0.78516 0.69572 0.99261 0.99507 0.28802 0.79136 0.72877 0.73986 0.80983 0.81803
855 0.99019 0.78575 0.69651 0.99263 0.99508 0.28913 0.79194 0.72948 0.74056 0.81036 0.81854
856 0.99022 0.78634 0.69729 0.99265 0.9951 0.29023 0.79251 0.7302 0.74125 0.81089 0.81905
857 0.99025 0.78692 0.69807 0.99268 0.99511 0.29133 0.79309 0.73091 0.74194 0.81142 0.81956
858 0.99028 0.78751 0.69885 0.9927 0.99513 0.29244 0.79366 0.73162 0.74263 0.81194 0.82006
859 0.99031 0.78809 0.69962 0.99272 0.99514 0.29354 0.79423 0.73233 0.74331 0.81247 0.82057
860 0.99034 0.78867 0.7004 0.99275 0.99516 0.29464 0.79479 0.73304 0.744 0.81299 0.82107
861 0.99037 0.78925 0.70117 0.99277 0.99517 0.29574 0.79536 0.73374 0.74468 0.81351 0.82157
862 0.9904 0.78983 0.70194 0.99279 0.99519 0.29684 0.79592 0.73444 0.74536 0.81403 0.82207
863 0.99043 0.7904 0.7027 0.99282 0.9952 0.29794 0.79648 0.73514 0.74603 0.81454 0.82257
864 0.99046 0.79098 0.70347 0.99284 0.99522 0.29904 0.79704 0.73584 0.74671 0.81506 0.82306
865 0.99049 0.79155 0.70423 0.99286 0.99524 0.30014 0.7976 0.73653 0.74738 0.81557 0.82356
866 0.99052 0.79211 0.70499 0.99288 0.99525 0.30123 0.79815 0.73722 0.74805 0.81608 0.82405
867 0.99055 0.79268 0.70574 0.99291 0.99527 0.30232 0.7987 0.73791 0.74871 0.81659 0.82454
868 0.99058 0.79324 0.70649 0.99293 0.99528 0.30341 0.79925 0.7386 0.74938 0.81709 0.82502
869 0.99061 0.7938 0.70724 0.99295 0.99529 0.3045 0.7998 0.73928 0.75004 0.8176 0.82551
870 0.99064 0.79436 0.70799 0.99297 0.99531 0.30558 0.80035 0.73996 0.7507 0.8181 0.82599
871 0.99067 0.79492 0.70873 0.99299 0.99532 0.30667 0.80089 0.74064 0.75135 0.8186 0.82647
872 0.9907 0.79547 0.70948 0.99302 0.99534 0.30776 0.80143 0.74132 0.75201 0.8191 0.82695
873 0.99073 0.79603 0.71022 0.99304 0.99535 0.30884 0.80197 0.74199 0.75266 0.8196 0.82743
874 0.99076 0.79658 0.71096 0.99306 0.99537 0.30992 0.80251 0.74266 0.75331 0.82009 0.82791
875 0.99079 0.79713 0.71169 0.99308 0.99538 0.31101 0.80304 0.74333 0.75396 0.82058 0.82838
876 0.99081 0.79767 0.71242 0.9931 0.9954 0.31209 0.80358 0.744 0.7546 0.82108 0.82886
877 0.99084 0.79822 0.71316 0.99312 0.99541 0.31317 0.80411 0.74467 0.75525 0.82157 0.82933
878 0.99087 0.79876 0.71388 0.99315 0.99543 0.31425 0.80464 0.74533 0.75589 0.82205 0.8298
879 0.9909 0.79931 0.71461 0.99317 0.99544 0.31533 0.80517 0.74599 0.75653 0.82254 0.83027
880 0.99093 0.79985 0.71533 0.99319 0.99545 0.31641 0.8057 0.74665 0.75717 0.82302 0.83073
881 0.99096 0.80038 0.71606 0.99321 0.99547 0.31749 0.80622 0.74731 0.7578 0.82351 0.8312
882 0.99098 0.80092 0.71678 0.99323 0.99548 0.31857 0.80675 0.74796 0.75844 0.82399 0.83166
883 0.99101 0.80145 0.71749 0.99325 0.9955 0.31965 0.80727 0.74862 0.75907 0.82447 0.83212
884 0.99104 0.80199 0.71821 0.99327 0.99551 0.32073 0.80779 0.74927 0.7597 0.82494 0.83258
885 0.99107 0.80252 0.71892 0.99329 0.99552 0.3218 0.8083 0.74992 0.76032 0.82542 0.83304
886 0.99109 0.80305 0.71963 0.99331 0.99554 0.32288 0.80882 0.75056 0.76095 0.8259 0.83349
887 0.99112 0.80357 0.72034 0.99333 0.99555 0.32395 0.80933 0.75121 0.76157 0.82637 0.83395
888 0.99115 0.8041 0.72105 0.99335 0.99556 0.32502 0.80985 0.75185 0.76219 0.82684 0.8344
889 0.99118 0.80462 0.72175 0.99337 0.99558 0.3261 0.81036 0.75249 0.76281 0.82731 0.83485
890 0.9912 0.80514 0.72245 0.9934 0.99559 0.32717 0.81087 0.75313 0.76343 0.82778 0.8353
891 0.99123 0.80566 0.72315 0.99342 0.99561 0.32824 0.81137 0.75376 0.76404 0.82824 0.83575
892 0.99126 0.80618 0.72385 0.99344 0.99562 0.32931 0.81188 0.7544 0.76465 0.82871 0.8362
893 0.99128 0.8067 0.72455 0.99346 0.99563 0.33038 0.81238 0.75503 0.76526 0.82917 0.83664
894 0.99131 0.80721 0.72524 0.99348 0.99565 0.33145 0.81288 0.75566 0.76587 0.82963 0.83709
895 0.99134 0.80772 0.72593 0.9935 0.99566 0.33251 0.81338 0.75629 0.76648 0.83009 0.83753
896 0.99136 0.80824 0.72663 0.99351 0.99567 0.33358 0.81389 0.75692 0.76709 0.83055 0.83798
897 0.99139 0.80876 0.72733 0.99353 0.99569 0.33465 0.8144 0.75756 0.76771 0.83102 0.83843
898 0.99141 0.80928 0.72803 0.99355 0.9957 0.33571 0.81491 0.7582 0.76833 0.83148 0.83888
899 0.99144 0.8098 0.72873 0.99357 0.99571 0.33677 0.81541 0.75883 0.76894 0.83195 0.83932
900 0.99147 0.81031 0.72942 0.99359 0.99572 0.33784 0.81592 0.75946 0.76956 0.83241 0.83977
901 0.99149 0.81083 0.73012 0.99361 0.99574 0.3389 0.81642 0.76009 0.77017 0.83287 0.84021
902 0.99152 0.81134 0.73081 0.99363 0.99575 0.33996 0.81692 0.76072 0.77078 0.83333 0.84066
903 0.99154 0.81185 0.7315 0.99365 0.99576 0.34102 0.81742 0.76135 0.77138 0.83379 0.8411
904 0.99157 0.81236 0.73219 0.99367 0.99578 0.34208 0.81792 0.76197 0.77199 0.83424 0.84154
905 0.99159 0.81287 0.73287 0.99369 0.99579 0.34314 0.81842 0.76259 0.77259 0.8347 0.84198
906 0.99162 0.81337 0.73356 0.99371 0.9958 0.34419 0.81891 0.76321 0.77319 0.83515 0.84241
907 0.99165 0.81387 0.73424 0.99373 0.99581 0.34525 0.8194 0.76383 0.77379 0.8356 0.84285
908 0.99167 0.81438 0.73492 0.99375 0.99583 0.34631 0.81989 0.76445 0.77439 0.83605 0.84328
909 0.9917 0.81488 0.73559 0.99376 0.99584 0.34736 0.82038 0.76506 0.77498 0.83649 0.84371
910 0.99172 0.81537 0.73627 0.99378 0.99585 0.34841 0.82087 0.76567 0.77558 0.83694 0.84414
911 0.99174 0.81588 0.73695 0.9938 0.99586 0.34947 0.82136 0.76629 0.77618 0.83739 0.84458
912 0.99177 0.81638 0.73763 0.99382 0.99588 0.35052 0.82186 0.7669 0.77677 0.83784 0.84501
913 0.99179 0.81688 0.7383 0.99384 0.99589 0.35157 0.82235 0.76752 0.77737 0.83829 0.84544
914 0.99182 0.81737 0.73898 0.99386 0.9959 0.35262 0.82283 0.76813 0.77796 0.83873 0.84588
915 0.99184 0.81787 0.73965 0.99388 0.99591 0.35366 0.82332 0.76874 0.77856 0.83918 0.8463
916 0.99187 0.81837 0.74032 0.99389 0.99593 0.35471 0.8238 0.76935 0.77915 0.83962 0.84673
917 0.99189 0.81886 0.74099 0.99391 0.99594 0.35576 0.82429 0.76995 0.77973 0.84006 0.84716
918 0.99192 0.81935 0.74166 0.99393 0.99595 0.3568 0.82477 0.77056 0.78032 0.8405 0.84758
919 0.99194 0.81984 0.74232 0.99395 0.99596 0.35785 0.82525 0.77116 0.78091 0.84094 0.84801
920 0.99196 0.82032 0.74298 0.99397 0.99597 0.35889 0.82573 0.77176 0.78149 0.84137 0.84843
921 0.99199 0.82081 0.74364 0.99398 0.99599 0.35993 0.8262 0.77236 0.78207 0.84181 0.84885
922 0.99201 0.82129 0.7443 0.994 0.996 0.36097 0.82668 0.77295 0.78265 0.84224 0.84927
923 0.99203 0.82178 0.74496 0.99402 0.99601 0.36202 0.82715 0.77355 0.78322 0.84267 0.84968
924 0.99206 0.82226 0.74562 0.99404 0.99602 0.36309 0.82763 0.77414 0.7838 0.8431 0.8501
925 0.99208 0.82275 0.74627 0.99405 0.99603 0.36415 0.8281 0.77474 0.78438 0.84354 0.85052
926 0.9921 0.82323 0.74693 0.99407 0.99604 0.36522 0.82857 0.77533 0.78495 0.84397 0.85093
927 0.99213 0.82371 0.74758 0.99409 0.99606 0.36628 0.82904 0.77592 0.78553 0.84439 0.85135
928 0.99215 0.82418 0.74823 0.99411 0.99607 0.36734 0.82951 0.77651 0.7861 0.84482 0.85176
929 0.99217 0.82466 0.74888 0.99412 0.99608 0.3684 0.82997 0.7771 0.78667 0.84525 0.85217
930 0.9922 0.82513 0.74952 0.99414 0.99609 0.36946 0.83044 0.77768 0.78723 0.84567 0.85258
931 0.99222 0.82561 0.75017 0.99416 0.9961 0.37052 0.8309 0.77826 0.7878 0.84609 0.85299
932 0.99224 0.82608 0.75081 0.99418 0.99611 0.37158 0.83136 0.77885 0.78836 0.84651 0.85339
933 0.99227 0.82655 0.75145 0.99419 0.99613 0.37263 0.83182 0.77942 0.78892 0.84693 0.8538
934 0.99229 0.82701 0.75209 0.99421 0.99614 0.37369 0.83228 0.78 0.78948 0.84735 0.8542
935 0.99231 0.82748 0.75272 0.99423 0.99615 0.37474 0.83273 0.78058 0.79004 0.84777 0.8546
936 0.99233 0.82794 0.75336 0.99424 0.99616 0.3758 0.83319 0.78115 0.79059 0.84818 0.855
937 0.99236 0.82841 0.75399 0.99426 0.99617 0.37685 0.83364 0.78172 0.79115 0.8486 0.8554
938 0.99238 0.82887 0.75462 0.99428 0.99618 0.3779 0.83409 0.78229 0.7917 0.84901 0.8558
939 0.9924 0.82933 0.75525 0.99429 0.99619 0.37896 0.83454 0.78286 0.79225 0.84942 0.8562
940 0.99242 0.82979 0.75588 0.99431 0.9962 0.38001 0.83499 0.78343 0.7928 0.84983 0.85659
941 0.99244 0.83024 0.7565 0.99433 0.99621 0.38106 0.83544 0.78399 0.79334 0.85024 0.85699
942 0.99247 0.8307 0.75712 0.99434 0.99623 0.38211 0.83589 0.78455 0.79389 0.85064 0.85738
943 0.99249 0.83115 0.75774 0.99436 0.99624 0.38317 0.83633 0.78511 0.79443 0.85105 0.85777
944 0.99251 0.83161 0.75836 0.99438 0.99625 0.38422 0.83677 0.78567 0.79497 0.85145 0.85816
945 0.99253 0.83206 0.75898 0.99439 0.99626 0.38526 0.83721 0.78623 0.79551 0.85186 0.85855
946 0.99255 0.83251 0.7596 0.99441 0.99627 0.38631 0.83765 0.78679 0.79605 0.85226 0.85894
947 0.99257 0.83296 0.76021 0.99443 0.99628 0.38736 0.83809 0.78734 0.79659 0.85266 0.85932
948 0.9926 0.8334 0.76082 0.99444 0.99629 0.3884 0.83853 0.78789 0.79712 0.85306 0.85971
949 0.99262 0.83385 0.76143 0.99446 0.9963 0.38944 0.83896 0.78844 0.79766 0.85345 0.86009
950 0.99264 0.83429 0.76204 0.99447 0.99631 0.39049 0.8394 0.78899 0.79819 0.85385 0.86047
951 0.99266 0.83473 0.76264 0.99449 0.99632 0.39153 0.83983 0.78954 0.79872 0.85424 0.86085
952 0.99268 0.83517 0.76324 0.99451 0.99633 0.39257 0.84026 0.79008 0.79924 0.85464 0.86123
953 0.9927 0.83561 0.76385 0.99452 0.99634 0.39361 0.84069 0.79062 0.79977 0.85503 0.86161
954 0.99272 0.83605 0.76445 0.99454 0.99635 0.39465 0.84112 0.79117 0.80029 0.85542 0.86198
955 0.99274 0.83648 0.76504 0.99455 0.99636 0.39569 0.84154 0.79171 0.80082 0.85581 0.86236
956 0.99276 0.83692 0.76564 0.99457 0.99638 0.39673 0.84197 0.79224 0.80134 0.8562 0.86273
957 0.99278 0.83735 0.76624 0.99458 0.99639 0.39777 0.84239 0.79278 0.80186 0.85658 0.86311
958 0.9928 0.83778 0.76683 0.9946 0.9964 0.39881 0.84282 0.79332 0.80237 0.85697 0.86348
959 0.99283 0.83821 0.76742 0.99461 0.99641 0.39984 0.84324 0.79385 0.80289 0.85735 0.86385
960 0.99285 0.83864 0.76801 0.99463 0.99642 0.40088 0.84366 0.79438 0.8034 0.85773 0.86422
961 0.99287 0.83907 0.7686 0.99464 0.99643 0.40191 0.84407 0.79491 0.80392 0.85811 0.86458
962 0.99289 0.8395 0.76918 0.99466 0.99644 0.40294 0.84449 0.79544 0.80443 0.85849 0.86495
963 0.99291 0.83992 0.76976 0.99468 0.99645 0.40397 0.8449 0.79596 0.80494 0.85887 0.86531
964 0.99293 0.84034 0.77035 0.99469 0.99646 0.405 0.84532 0.79649 0.80544 0.85925 0.86568
965 0.99295 0.84077 0.77093 0.99471 0.99647 0.40603 0.84573 0.79701 0.80595 0.85963 0.86604
966 0.99297 0.84119 0.7715 0.99472 0.99648 0.40706 0.84614 0.79753 0.80645 0.86 0.8664
967 0.99299 0.8416 0.77208 0.99474 0.99649 0.40808 0.84655 0.79805 0.80695 0.86037 0.86676
968 0.99301 0.84202 0.77265 0.99475 0.9965 0.40911 0.84696 0.79857 0.80746 0.86075 0.86712
969 0.99303 0.84244 0.77323 0.99476 0.99651 0.41013 0.84736 0.79909 0.80795 0.86112 0.86748
970 0.99305 0.84285 0.7738 0.99478 0.99652 0.41115 0.84777 0.7996 0.80845 0.86149 0.86783
971 0.99307 0.84327 0.77437 0.99479 0.99653 0.41217 0.84817 0.80011 0.80895 0.86185 0.86819
972 0.99308 0.84368 0.77493 0.99481 0.99654 0.41319 0.84858 0.80062 0.80944 0.86222 0.86854
973 0.9931 0.84409 0.7755 0.99482 0.99655 0.41421 0.84898 0.80113 0.80993 0.86259 0.86889
974 0.99312 0.8445 0.77606 0.99484 0.99656 0.41522 0.84938 0.80164 0.81042 0.86295 0.86924
975 0.99314 0.8449 0.77662 0.99485 0.99657 0.41624 0.84977 0.80215 0.81091 0.86331 0.86959
976 0.99316 0.84531 0.77718 0.99487 0.99658 0.41725 0.85017 0.80265 0.8114 0.86368 0.86994
977 0.99318 0.84571 0.77774 0.99488 0.99658 0.41826 0.85057 0.80315 0.81189 0.86404 0.87029
978 0.9932 0.84612 0.7783 0.9949 0.99659 0.41927 0.85096 0.80365 0.81237 0.8644 0.87064
979 0.99322 0.84652 0.77885 0.99491 0.9966 0.42028 0.85135 0.80415 0.81285 0.86475 0.87098
980 0.99324 0.84692 0.77941 0.99492 0.99661 0.42129 0.85174 0.80465 0.81334 0.86511 0.87132
981 0.99326 0.84732 0.77996 0.99494 0.99662 0.4223 0.85213 0.80515 0.81382 0.86547 0.87167
982 0.99328 0.84772 0.78051 0.99495 0.99663 0.4233 0.85252 0.80564 0.81429 0.86582 0.87201
983 0.99329 0.84811 0.78105 0.99497 0.99664 0.42431 0.85291 0.80613 0.81477 0.86617 0.87235
984 0.99331 0.84851 0.7816 0.99498 0.99665 0.42531 0.8533 0.80663 0.81524 0.86653 0.87269
985 0.99333 0.8489 0.78214 0.99499 0.99666 0.42631 0.85368 0.80712 0.81572 0.86688 0.87302
986 0.99335 0.84929 0.78269 0.99501 0.99667 0.42731 0.85407 0.8076 0.81619 0.86723 0.87336
987 0.99337 0.84969 0.78323 0.99502 0.99668 0.4283 0.85445 0.80809 0.81666 0.86757 0.8737
988 0.99339 0.85008 0.78377 0.99504 0.99669 0.4293 0.85483 0.80858 0.81713 0.86792 0.87403
989 0.99341 0.85046 0.7843 0.99505 0.9967 0.43029 0.85521 0.80906 0.8176 0.86827 0.87436
990 0.99342 0.85085 0.78484 0.99506 0.99671 0.43129 0.85559 0.80954 0.81806 0.86861 0.8747
991 0.99344 0.85124 0.78537 0.99508 0.99672 0.43228 0.85596 0.81002 0.81853 0.86896 0.87503
992 0.99346 0.85162 0.78591 0.99509 0.99672 0.43327 0.85634 0.8105 0.81899 0.8693 0.87536
993 0.99348 0.85201 0.78644 0.9951 0.99673 0.43426 0.85671 0.81098 0.81945 0.86964 0.87569
994 0.9935 0.85239 0.78697 0.99512 0.99674 0.43524 0.85709 0.81145 0.81991 0.86998 0.87601
995 0.99351 0.85277 0.78749 0.99513 0.99675 0.43623 0.85746 0.81193 0.82037 0.87032 0.87634
996 0.99353 0.85315 0.78802 0.99514 0.99676 0.43721 0.85783 0.8124 0.82082 0.87066 0.87666
997 0.99355 0.85353 0.78854 0.99516 0.99677 0.4382 0.8582 0.81287 0.82128 0.87099 0.87699
998 0.99357 0.8539 0.78907 0.99517 0.99678 0.43918 0.85857 0.81334 0.82173 0.87133 0.87731
999 0.99358 0.85428 0.78959 0.99518 0.99679 0.44016 0.85893 0.81381 0.82219 0.87166 0.87763
1000 0.9936 0.85465 0.79011 0.9952 0.9968 0.44113 0.8593 0.81428 0.82264 0.872 0.87795
1001 0.99362 0.85503 0.79062 0.99521 0.9968 0.44211 0.85966 0.81474 0.82309 0.87233 0.87827
1002 0.99364 0.8554 0.79114 0.99522 0.99681 0.44308 0.86003 0.81521 0.82353 0.87266 0.87859
1003 0.99365 0.85577 0.79165 0.99524 0.99682 0.44406 0.86039 0.81567 0.82398 0.87299 0.87891
1004 0.99367 0.85614 0.79217 0.99525 0.99683 0.44503 0.86075 0.81613 0.82442 0.87332 0.87923
1005 0.99369 0.85651 0.79268 0.99526 0.99684 0.446 0.86111 0.81659 0.82487 0.87365 0.87954
1006 0.9937 0.85687 0.79319 0.99527 0.99685 0.44697 0.86147 0.81705 0.82531 0.87397 0.87986
1007 0.99372 0.85724 0.7937 0.99529 0.99686 0.44794 0.86183 0.8175 0.82575 0.8743 0.88017
1008 0.99374 0.85761 0.7942 0.9953 0.99686 0.4489 0.86218 0.81796 0.82619 0.87462 0.88048
1009 0.99376 0.85797 0.79471 0.99531 0.99687 0.44987 0.86254 0.81841 0.82663 0.87495 0.88079
1010 0.99377 0.85833 0.79521 0.99533 0.99688 0.45083 0.86289 0.81886 0.82707 0.87527 0.8811
1011 0.99379 0.85869 0.79571 0.99534 0.99689 0.45179 0.86324 0.81931 0.8275 0.87559 0.88141
1012 0.99381 0.85905 0.79621 0.99535 0.9969 0.45275 0.86359 0.81976 0.82793 0.87591 0.88172
1013 0.99382 0.85941 0.79671 0.99536 0.99691 0.45371 0.86395 0.82021 0.82837 0.87623 0.88203
1014 0.99384 0.85977 0.79721 0.99538 0.99691 0.45466 0.86429 0.82066 0.8288 0.87655 0.88233
1015 0.99386 0.86012 0.7977 0.99539 0.99692 0.45562 0.86464 0.8211 0.82923 0.87686 0.88264
1016 0.99387 0.86048 0.7982 0.9954 0.99693 0.45657 0.86499 0.82155 0.82965 0.87718 0.88294
1017 0.99389 0.86083 0.79869 0.99541 0.99694 0.45752 0.86533 0.82199 0.83008 0.87749 0.88324
1018 0.9939 0.86118 0.79918 0.99542 0.99695 0.45846 0.86568 0.82242 0.8305 0.8778 0.88354
1019 0.99392 0.86153 0.79967 0.99544 0.99696 0.45941 0.86602 0.82286 0.83093 0.87812 0.88384
1020 0.99394 0.86188 0.80015 0.99545 0.99696 0.46035 0.86636 0.8233 0.83135 0.87843 0.88414
1021 0.99395 0.86223 0.80064 0.99546 0.99697 0.46129 0.8667 0.82373 0.83177 0.87874 0.88444
1022 0.99397 0.86258 0.80112 0.99547 0.99698 0.46223 0.86704 0.82417 0.83219 0.87904 0.88474
1023 0.99398 0.86292 0.8016 0.99548 0.99699 0.46316 0.86738 0.8246 0.8326 0.87935 0.88503
1024 0.994 0.86327 0.80208 0.99549 0.99699 0.4641 0.86771 0.82503 0.83302 0.87966 0.88533
1025 0.99401 0.86361 0.80256 0.99551 0.997 0.46503 0.86805 0.82546 0.83344 0.87996 0.88562
1026 0.99403 0.86395 0.80304 0.99552 0.99701 0.46596 0.86838 0.82589 0.83385 0.88027 0.88591
1027 0.99404 0.8643 0.80351 0.99553 0.99702 0.4669 0.86872 0.82632 0.83426 0.88057 0.88621
1028 0.99406 0.86464 0.80399 0.99554 0.99703 0.46782 0.86905 0.82674 0.83467 0.88087 0.8865
1029 0.99407 0.86498 0.80446 0.99555 0.99703 0.46875 0.86938 0.82717 0.83508 0.88117 0.88679
1030 0.99409 0.86531 0.80493 0.99556 0.99704 0.46968 0.86971 0.82759 0.83549 0.88147 0.88708
1031 0.9941 0.86565 0.8054 0.99558 0.99705 0.4706 0.87004 0.82801 0.8359 0.88177 0.88736
1032 0.99412 0.86599 0.80587 0.99559 0.99706 0.47153 0.87037 0.82843 0.8363 0.88207 0.88765
1033 0.99414 0.86632 0.80634 0.9956 0.99706 0.47246 0.87069 0.82885 0.83671 0.88237 0.88794
1034 0.99415 0.86666 0.80681 0.99561 0.99707 0.47338 0.87102 0.82927 0.83711 0.88267 0.88822
1035 0.99417 0.86699 0.80728 0.99562 0.99708 0.47431 0.87135 0.82969 0.83752 0.88296 0.88851
1036 0.99418 0.86733 0.80774 0.99563 0.99709 0.47524 0.87167 0.83011 0.83792 0.88326 0.88879
1037 0.9942 0.86766 0.80821 0.99564 0.99709 0.47616 0.872 0.83052 0.83832 0.88356 0.88908
1038 0.99421 0.86799 0.80867 0.99566 0.9971 0.47709 0.87232 0.83094 0.83872 0.88385 0.88936
1039 0.99423 0.86832 0.80913 0.99567 0.99711 0.47801 0.87264 0.83135 0.83912 0.88414 0.88964
1040 0.99424 0.86865 0.80959 0.99568 0.99712 0.47893 0.87296 0.83176 0.83952 0.88444 0.88992
1041 0.99426 0.86898 0.81005 0.99569 0.99712 0.47984 0.87328 0.83217 0.83991 0.88473 0.8902
1042 0.99427 0.8693 0.81051 0.9957 0.99713 0.48076 0.8736 0.83258 0.84031 0.88502 0.89048
1043 0.99429 0.86963 0.81096 0.99571 0.99714 0.48168 0.87392 0.83299 0.8407 0.88531 0.89076
1044 0.9943 0.86995 0.81142 0.99572 0.99715 0.48259 0.87423 0.8334 0.84109 0.88559 0.89104
1045 0.99431 0.87028 0.81187 0.99573 0.99715 0.4835 0.87455 0.8338 0.84148 0.88588 0.89131
1046 0.99433 0.8706 0.81232 0.99574 0.99716 0.48441 0.87487 0.83421 0.84187 0.88617 0.89159
1047 0.99434 0.87092 0.81277 0.99576 0.99717 0.48532 0.87518 0.83461 0.84226 0.88645 0.89186
1048 0.99436 0.87124 0.81322 0.99577 0.99718 0.48623 0.87549 0.83501 0.84265 0.88674 0.89214
1049 0.99437 0.87156 0.81367 0.99578 0.99718 0.48714 0.8758 0.83541 0.84303 0.88702 0.89241
1050 0.99439 0.87188 0.81411 0.99579 0.99719 0.48805 0.87611 0.83581 0.84342 0.88731 0.89268
1051 0.9944 0.8722 0.81456 0.9958 0.9972 0.48896 0.87643 0.83621 0.84381 0.88759 0.89295
1052 0.99442 0.87252 0.81501 0.99581 0.9972 0.48987 0.87674 0.83661 0.84419 0.88787 0.89322
1053 0.99443 0.87284 0.81545 0.99582 0.99721 0.49078 0.87705 0.83701 0.84457 0.88815 0.89349
1054 0.99445 0.87315 0.8159 0.99583 0.99722 0.49169 0.87735 0.83741 0.84496 0.88843 0.89376
1055 0.99446 0.87347 0.81634 0.99584 0.99723 0.4926 0.87766 0.8378 0.84534 0.88871 0.89403
1056 0.99448 0.87378 0.81678 0.99585 0.99723 0.4935 0.87797 0.8382 0.84572 0.88899 0.8943
1057 0.99449 0.8741 0.81722 0.99586 0.99724 0.4944 0.87827 0.83859 0.8461 0.88927 0.89457
1058 0.9945 0.87441 0.81766 0.99588 0.99725 0.4953 0.87858 0.83898 0.84647 0.88955 0.89483
1059 0.99452 0.87472 0.81809 0.99589 0.99726 0.4962 0.87888 0.83937 0.84685 0.88982 0.8951
1060 0.99453 0.87503 0.81853 0.9959 0.99726 0.4971 0.87918 0.83976 0.84722 0.8901 0.89536
1061 0.99455 0.87534 0.81896 0.99591 0.99727 0.498 0.87948 0.84015 0.8476 0.89037 0.89563
1062 0.99456 0.87565 0.81939 0.99592 0.99728 0.49889 0.87978 0.84054 0.84797 0.89065 0.89589
1063 0.99457 0.87595 0.81983 0.99593 0.99728 0.49979 0.88008 0.84093 0.84834 0.89092 0.89615
1064 0.99459 0.87626 0.82026 0.99594 0.99729 0.50068 0.88038 0.84131 0.84871 0.89119 0.89641
1065 0.9946 0.87657 0.82068 0.99595 0.9973 0.50157 0.88068 0.84169 0.84908 0.89146 0.89667
1066 0.99462 0.87687 0.82111 0.99596 0.9973 0.50246 0.88097 0.84208 0.84945 0.89173 0.89693
1067 0.99463 0.87717 0.82154 0.99597 0.99731 0.50335 0.88127 0.84246 0.84982 0.892 0.89719
1068 0.99464 0.87748 0.82196 0.99598 0.99732 0.50423 0.88156 0.84284 0.85018 0.89227 0.89744
1069 0.99466 0.87778 0.82239 0.99599 0.99733 0.50512 0.88186 0.84321 0.85055 0.89254 0.8977
1070 0.99467 0.87808 0.82281 0.996 0.99733 0.506 0.88215 0.84359 0.85091 0.8928 0.89796
1071 0.99469 0.87838 0.82323 0.99601 0.99734 0.50688 0.88244 0.84397 0.85127 0.89307 0.89821
1072 0.9947 0.87867 0.82365 0.99602 0.99735 0.50776 0.88273 0.84434 0.85163 0.89333 0.89846
1073 0.99471 0.87897 0.82407 0.99603 0.99735 0.50864 0.88302 0.84472 0.85199 0.8936 0.89872
1074 0.99473 0.87927 0.82448 0.99604 0.99736 0.50951 0.88331 0.84509 0.85235 0.89386 0.89897
1075 0.99474 0.87956 0.8249 0.99605 0.99737 0.51039 0.8836 0.84546 0.85271 0.89412 0.89922
1076 0.99475 0.87986 0.82531 0.99606 0.99737 0.51126 0.88388 0.84583 0.85306 0.89438 0.89947
1077 0.99477 0.88015 0.82573 0.99607 0.99738 0.51213 0.88417 0.8462 0.85342 0.89464 0.89972
1078 0.99478 0.88044 0.82614 0.99608 0.99739 0.513 0.88446 0.84657 0.85377 0.8949 0.89997
1079 0.99479 0.88074 0.82655 0.99609 0.99739 0.51387 0.88474 0.84694 0.85413 0.89516 0.90022
1080 0.99481 0.88103 0.82696 0.9961 0.9974 0.51474 0.88502 0.8473 0.85448 0.89542 0.90047
1081 0.99482 0.88132 0.82737 0.99611 0.99741 0.51561 0.88531 0.84767 0.85483 0.89567 0.90071
1082 0.99483 0.88161 0.82777 0.99612 0.99741 0.51647 0.88559 0.84803 0.85518 0.89593 0.90096
1083 0.99485 0.88189 0.82818 0.99613 0.99742 0.51733 0.88587 0.84839 0.85553 0.89619 0.9012
1084 0.99486 0.88218 0.82859 0.99614 0.99743 0.51819 0.88615 0.84876 0.85588 0.89644 0.90145
1085 0.99487 0.88247 0.82899 0.99615 0.99743 0.51905 0.88642 0.84912 0.85622 0.89669 0.90169
1086 0.99489 0.88275 0.82939 0.99616 0.99744 0.51991 0.8867 0.84947 0.85656 0.89694 0.90193
1087 0.9949 0.88303 0.82978 0.99617 0.99745 0.52077 0.88697 0.84982 0.8569 0.89719 0.90217
1088 0.99491 0.88331 0.83017 0.99618 0.99745 0.52162 0.88724 0.85017 0.85723 0.89744 0.9024
1089 0.99492 0.88358 0.83056 0.99619 0.99746 0.52248 0.8875 0.85052 0.85756 0.89768 0.90263
1090 0.99494 0.88386 0.83095 0.9962 0.99747 0.52333 0.88777 0.85086 0.8579 0.89792 0.90287
1091 0.99495 0.88413 0.83133 0.99621 0.99747 0.52418 0.88804 0.85121 0.85823 0.89817 0.9031
1092 0.99496 0.8844 0.83172 0.99622 0.99748 0.52503 0.8883 0.85155 0.85856 0.89841 0.90333
1093 0.99498 0.88468 0.8321 0.99623 0.99748 0.52588 0.88857 0.8519 0.85889 0.89865 0.90356
1094 0.99499 0.88495 0.83248 0.99624 0.99749 0.52672 0.88883 0.85224 0.85921 0.89889 0.90379
1095 0.995 0.88522 0.83287 0.99625 0.9975 0.52757 0.88909 0.85258 0.85954 0.89913 0.90402
1096 0.99501 0.88549 0.83325 0.99626 0.9975 0.52841 0.88935 0.85292 0.85987 0.89937 0.90425
1097 0.99503 0.88576 0.83363 0.99627 0.99751 0.52925 0.88961 0.85326 0.86019 0.89961 0.90447
1098 0.99504 0.88603 0.83401 0.99628 0.99752 0.53009 0.88987 0.8536 0.86051 0.89985 0.9047
1099 0.99505 0.88629 0.83438 0.99629 0.99752 0.53093 0.89013 0.85393 0.86084 0.90008 0.90493
1100 0.99506 0.88656 0.83476 0.99629 0.99753 0.53176 0.89039 0.85427 0.86116 0.90032 0.90515
1101 0.99507 0.88683 0.83514 0.9963 0.99753 0.5326 0.89065 0.8546 0.86148 0.90055 0.90538
1102 0.99509 0.88709 0.83551 0.99631 0.99754 0.53343 0.89091 0.85494 0.8618 0.90079 0.9056
1103 0.9951 0.88735 0.83588 0.99632 0.99755 0.53427 0.89116 0.85527 0.86212 0.90102 0.90583
1104 0.99511 0.88761 0.83625 0.99633 0.99755 0.5351 0.89141 0.8556 0.86243 0.90125 0.90604
1105 0.99512 0.88787 0.83661 0.99634 0.99756 0.53593 0.89166 0.85592 0.86274 0.90148 0.90626
1106 0.99514 0.88813 0.83698 0.99635 0.99757 0.53676 0.89191 0.85625 0.86305 0.90171 0.90648
1107 0.99515 0.88839 0.83734 0.99636 0.99757 0.53758 0.89216 0.85657 0.86336 0.90194 0.90669
1108 0.99516 0.88864 0.8377 0.99637 0.99758 0.53841 0.89241 0.85689 0.86367 0.90216 0.90691
1109 0.99517 0.8889 0.83806 0.99638 0.99758 0.53923 0.89265 0.85721 0.86397 0.90239 0.90712
1110 0.99518 0.88915 0.83842 0.99639 0.99759 0.54005 0.8929 0.85754 0.86428 0.90261 0.90734
1111 0.9952 0.8894 0.83878 0.99639 0.9976 0.54087 0.89314 0.85785 0.86458 0.90284 0.90755
1112 0.99521 0.88966 0.83914 0.9964 0.9976 0.54169 0.89339 0.85817 0.86489 0.90306 0.90776
1113 0.99522 0.88991 0.83949 0.99641 0.99761 0.54251 0.89363 0.85849 0.86519 0.90328 0.90798
1114 0.99523 0.89016 0.83985 0.99642 0.99761 0.54332 0.89387 0.85881 0.86549 0.9035 0.90819
1115 0.99524 0.89041 0.8402 0.99643 0.99762 0.54414 0.89411 0.85912 0.86579 0.90373 0.9084
1116 0.99526 0.89066 0.84055 0.99644 0.99762 0.54495 0.89435 0.85944 0.86609 0.90395 0.90861
1117 0.99527 0.89091 0.84091 0.99645 0.99763 0.54576 0.89459 0.85975 0.86639 0.90417 0.90882
1118 0.99528 0.89115 0.84126 0.99646 0.99764 0.54657 0.89483 0.86006 0.86669 0.90439 0.90903
1119 0.99529 0.8914 0.84161 0.99647 0.99764 0.54738 0.89507 0.86038 0.86699 0.90461 0.90924
1120 0.9953 0.89165 0.84196 0.99647 0.99765 0.54819 0.89531 0.86069 0.86729 0.90482 0.90944
1121 0.99531 0.89189 0.8423 0.99648 0.99765 0.54899 0.89555 0.861 0.86758 0.90504 0.90965
1122 0.99532 0.89214 0.84265 0.99649 0.99766 0.54979 0.89578 0.86131 0.86788 0.90526 0.90986
1123 0.99534 0.89238 0.843 0.9965 0.99767 0.5506 0.89602 0.86162 0.86817 0.90547 0.91006
1124 0.99535 0.89263 0.84334 0.99651 0.99767 0.5514 0.89626 0.86192 0.86847 0.90569 0.91027
1125 0.99536 0.89287 0.84369 0.99652 0.99768 0.5522 0.89649 0.86223 0.86876 0.9059 0.91047
1126 0.99537 0.89311 0.84403 0.99653 0.99768 0.55299 0.89672 0.86254 0.86905 0.90612 0.91068
1127 0.99538 0.89335 0.84437 0.99653 0.99769 0.55379 0.89696 0.86284 0.86934 0.90633 0.91088
1128 0.99539 0.89359 0.84471 0.99654 0.99769 0.55458 0.89719 0.86314 0.86963 0.90654 0.91108
1129 0.9954 0.89383 0.84505 0.99655 0.9977 0.55537 0.89742 0.86345 0.86992 0.90676 0.91128
1130 0.99542 0.89407 0.84539 0.99656 0.99771 0.55617 0.89765 0.86375 0.87021 0.90697 0.91148
1131 0.99543 0.89431 0.84573 0.99657 0.99771 0.55696 0.89788 0.86405 0.8705 0.90718 0.91169
1132 0.99544 0.89455 0.84607 0.99658 0.99772 0.55774 0.89811 0.86435 0.87078 0.90739 0.91189
1133 0.99545 0.89478 0.8464 0.99658 0.99772 0.55853 0.89834 0.86465 0.87107 0.9076 0.91209
1134 0.99546 0.89502 0.84674 0.99659 0.99773 0.55932 0.89857 0.86495 0.87136 0.90781 0.91228
1135 0.99547 0.89526 0.84707 0.9966 0.99773 0.5601 0.8988 0.86525 0.87164 0.90802 0.91248
1136 0.99548 0.89549 0.84741 0.99661 0.99774 0.56088 0.89902 0.86555 0.87192 0.90822 0.91268
1137 0.99549 0.89573 0.84774 0.99662 0.99774 0.56166 0.89925 0.86584 0.87221 0.90843 0.91288
1138 0.9955 0.89596 0.84807 0.99663 0.99775 0.56244 0.89948 0.86614 0.87249 0.90864 0.91307
1139 0.99551 0.89619 0.8484 0.99663 0.99775 0.56322 0.8997 0.86643 0.87277 0.90884 0.91327
1140 0.99553 0.89642 0.84873 0.99664 0.99776 0.564 0.89993 0.86672 0.87305 0.90905 0.91347
1141 0.99554 0.89666 0.84906 0.99665 0.99777 0.56477 0.90015 0.86702 0.87333 0.90925 0.91366
1142 0.99555 0.89689 0.84939 0.99666 0.99777 0.56554 0.90037 0.86731 0.87361 0.90946 0.91385
1143 0.99556 0.89712 0.84971 0.99667 0.99778 0.56632 0.90059 0.8676 0.87388 0.90966 0.91405
1144 0.99557 0.89735 0.85004 0.99667 0.99778 0.56709 0.90082 0.86789 0.87416 0.90986 0.91424
1145 0.99558 0.89757 0.85037 0.99668 0.99779 0.56785 0.90104 0.86818 0.87444 0.91007 0.91443
1146 0.99559 0.8978 0.85069 0.99669 0.99779 0.56862 0.90126 0.86847 0.87471 0.91027 0.91463
1147 0.9956 0.89803 0.85101 0.9967 0.9978 0.56939 0.90148 0.86876 0.87499 0.91047 0.91482
1148 0.99561 0.89826 0.85133 0.99671 0.9978 0.57015 0.9017 0.86904 0.87526 0.91067 0.91501
1149 0.99562 0.89848 0.85166 0.99671 0.99781 0.57091 0.90191 0.86933 0.87553 0.91087 0.9152
1150 0.99563 0.89871 0.85198 0.99672 0.99781 0.57168 0.90213 0.86961 0.8758 0.91107 0.91539
1151 0.99564 0.89893 0.8523 0.99673 0.99782 0.57244 0.90235 0.8699 0.87608 0.91127 0.91558
1152 0.99565 0.89916 0.85261 0.99674 0.99782 0.5732 0.90256 0.87018 0.87635 0.91146 0.91576
1153 0.99566 0.89938 0.85293 0.99675 0.99783 0.57395 0.90278 0.87046 0.87662 0.91166 0.91595
1154 0.99567 0.8996 0.85325 0.99675 0.99783 0.57471 0.903 0.87075 0.87689 0.91186 0.91614
1155 0.99568 0.89982 0.85356 0.99676 0.99784 0.57546 0.90321 0.87103 0.87715 0.91206 0.91633
1156 0.99569 0.90005 0.85388 0.99677 0.99784 0.57622 0.90342 0.87131 0.87742 0.91225 0.91651
1157 0.9957 0.90027 0.85419 0.99678 0.99785 0.57697 0.90364 0.87159 0.87769 0.91245 0.9167
1158 0.99571 0.90049 0.85451 0.99678 0.99785 0.57772 0.90385 0.87187 0.87795 0.91264 0.91688
1159 0.99572 0.90071 0.85482 0.99679 0.99786 0.57847 0.90406 0.87214 0.87822 0.91283 0.91707
1160 0.99573 0.90092 0.85513 0.9968 0.99787 0.57921 0.90427 0.87242 0.87848 0.91303 0.91725
1161 0.99574 0.90114 0.85544 0.99681 0.99787 0.57996 0.90448 0.8727 0.87875 0.91322 0.91744
1162 0.99575 0.90136 0.85575 0.99681 0.99788 0.5807 0.90469 0.87297 0.87901 0.91341 0.91762
1163 0.99576 0.90158 0.85606 0.99682 0.99788 0.58145 0.9049 0.87325 0.87927 0.9136 0.9178
1164 0.99577 0.90179 0.85637 0.99683 0.99789 0.58219 0.90511 0.87352 0.87953 0.91379 0.91798
1165 0.99578 0.90201 0.85667 0.99684 0.99789 0.58293 0.90532 0.87379 0.87979 0.91399 0.91816
1166 0.99579 0.90222 0.85698 0.99684 0.9979 0.58367 0.90553 0.87407 0.88005 0.91418 0.91834
1167 0.9958 0.90244 0.85729 0.99685 0.9979 0.5844 0.90573 0.87434 0.88031 0.91436 0.91852
1168 0.99581 0.90265 0.85759 0.99686 0.99791 0.58514 0.90594 0.87461 0.88057 0.91455 0.9187
1169 0.99582 0.90286 0.85789 0.99687 0.99791 0.58587 0.90615 0.87488 0.88083 0.91474 0.91888
1170 0.99583 0.90308 0.8582 0.99687 0.99792 0.58661 0.90635 0.87515 0.88108 0.91493 0.91906
1171 0.99584 0.90329 0.8585 0.99688 0.99792 0.58734 0.90656 0.87542 0.88134 0.91512 0.91924
1172 0.99585 0.9035 0.8588 0.99689 0.99792 0.58807 0.90676 0.87568 0.88159 0.9153 0.91942
1173 0.99586 0.90371 0.8591 0.9969 0.99793 0.5888 0.90696 0.87595 0.88185 0.91549 0.91959
1174 0.99587 0.90392 0.8594 0.9969 0.99793 0.58952 0.90717 0.87622 0.8821 0.91567 0.91977
1175 0.99588 0.90413 0.8597 0.99691 0.99794 0.59025 0.90737 0.87648 0.88236 0.91586 0.91995
1176 0.99589 0.90434 0.85999 0.99692 0.99794 0.59097 0.90757 0.87675 0.88261 0.91604 0.92012
1177 0.9959 0.90455 0.86029 0.99693 0.99795 0.5917 0.90777 0.87701 0.88286 0.91623 0.9203
1178 0.99591 0.90475 0.86059 0.99693 0.99795 0.59242 0.90797 0.87727 0.88311 0.91641 0.92047
1179 0.99592 0.90496 0.86088 0.99694 0.99796 0.59314 0.90817 0.87754 0.88336 0.91659 0.92065
1180 0.99593 0.90517 0.86118 0.99695 0.99796 0.59386 0.90837 0.8778 0.88361 0.91678 0.92082
1181 0.99594 0.90537 0.86147 0.99695 0.99797 0.59457 0.90857 0.87806 0.88386 0.91696 0.92099
1182 0.99595 0.90558 0.86176 0.99696 0.99797 0.59529 0.90877 0.87832 0.88411 0.91714 0.92116
1183 0.99596 0.90578 0.86206 0.99697 0.99798 0.596 0.90897 0.87858 0.88436 0.91732 0.92134
1184 0.99597 0.90599 0.86235 0.99698 0.99798 0.59672 0.90916 0.87884 0.8846 0.9175 0.92151
1185 0.99598 0.90619 0.86264 0.99698 0.99799 0.59743 0.90936 0.8791 0.88485 0.91768 0.92168
1186 0.99599 0.90639 0.86293 0.99699 0.99799 0.59814 0.90955 0.87935 0.88509 0.91786 0.92185
1187 0.996 0.90659 0.86322 0.997 0.998 0.59885 0.90975 0.87961 0.88534 0.91804 0.92202
1188 0.99601 0.9068 0.8635 0.997 0.998 0.59955 0.90994 0.87987 0.88558 0.91821 0.92219
1189 0.99602 0.907 0.86379 0.99701 0.99801 0.60026 0.91014 0.88012 0.88583 0.91839 0.92236
1190 0.99602 0.9072 0.86408 0.99702 0.99801 0.60097 0.91033 0.88038 0.88607 0.91857 0.92253
1191 0.99603 0.9074 0.86436 0.99702 0.99801 0.60167 0.91053 0.88063 0.88631 0.91875 0.92269
1192 0.99604 0.9076 0.86465 0.99703 0.99802 0.60237 0.91072 0.88088 0.88655 0.91892 0.92286
1193 0.99605 0.9078 0.86493 0.99704 0.99802 0.60307 0.91091 0.88113 0.88679 0.9191 0.92303
1194 0.99606 0.90799 0.86521 0.99704 0.99803 0.60377 0.9111 0.88139 0.88703 0.91927 0.92319
1195 0.99607 0.90819 0.8655 0.99705 0.99803 0.60447 0.91129 0.88164 0.88727 0.91945 0.92336
1196 0.99608 0.90839 0.86578 0.99706 0.99804 0.60516 0.91148 0.88189 0.88751 0.91962 0.92353
1197 0.99609 0.90858 0.86606 0.99706 0.99804 0.60586 0.91167 0.88214 0.88775 0.91979 0.92369
1198 0.9961 0.90878 0.86634 0.99707 0.99805 0.60655 0.91186 0.88239 0.88799 0.91997 0.92386
1199 0.99611 0.90898 0.86662 0.99708 0.99805 0.60724 0.91205 0.88263 0.88822 0.92014 0.92402
1200 0.99612 0.90917 0.8669 0.99708 0.99806 0.60794 0.91224 0.88288 0.88846 0.92031 0.92418
1201 0.99612 0.90937 0.86718 0.99709 0.99806 0.60863 0.91243 0.88313 0.8887 0.92048 0.92435
1202 0.99613 0.90956 0.86745 0.9971 0.99806 0.60931 0.91261 0.88337 0.88893 0.92065 0.92451
1203 0.99614 0.90975 0.86773 0.9971 0.99807 0.61 0.9128 0.88362 0.88916 0.92083 0.92467
1204 0.99615 0.90995 0.86801 0.99711 0.99807 0.61069 0.91299 0.88387 0.8894 0.921 0.92483
1205 0.99616 0.91014 0.86828 0.99712 0.99808 0.61137 0.91317 0.88411 0.88963 0.92116 0.925
1206 0.99617 0.91033 0.86856 0.99712 0.99808 0.61205 0.91336 0.88435 0.88986 0.92133 0.92516
1207 0.99618 0.91052 0.86883 0.99713 0.99809 0.61273 0.91354 0.8846 0.89009 0.9215 0.92532
1208 0.99619 0.91071 0.8691 0.99714 0.99809 0.61341 0.91373 0.88484 0.89032 0.92167 0.92548
1209 0.99619 0.9109 0.86937 0.99714 0.9981 0.61409 0.91391 0.88508 0.89056 0.92184 0.92564
1210 0.9962 0.91109 0.86964 0.99715 0.9981 0.61477 0.91409 0.88532 0.89078 0.92201 0.9258
1211 0.99621 0.91128 0.86991 0.99716 0.9981 0.61545 0.91428 0.88556 0.89101 0.92217 0.92595
1212 0.99622 0.91147 0.87018 0.99716 0.99811 0.61612 0.91446 0.8858 0.89124 0.92234 0.92611
1213 0.99623 0.91165 0.87045 0.99717 0.99811 0.61679 0.91464 0.88604 0.89147 0.9225 0.92627
1214 0.99624 0.91184 0.87072 0.99718 0.99812 0.61747 0.91482 0.88628 0.8917 0.92267 0.92643
1215 0.99625 0.91203 0.87099 0.99718 0.99812 0.61814 0.915 0.88651 0.89192 0.92283 0.92658
1216 0.99625 0.91222 0.87126 0.99719 0.99813 0.61881 0.91518 0.88675 0.89215 0.923 0.92674
1217 0.99626 0.9124 0.87152 0.9972 0.99813 0.61947 0.91536 0.88699 0.89237 0.92316 0.9269
1218 0.99627 0.91259 0.87179 0.9972 0.99813 0.62014 0.91554 0.88722 0.8926 0.92333 0.92705
1219 0.99628 0.91277 0.87205 0.99721 0.99814 0.62081 0.91572 0.88746 0.89282 0.92349 0.92721
1220 0.99629 0.91296 0.87232 0.99721 0.99814 0.62147 0.91589 0.88769 0.89305 0.92365 0.92736
1221 0.9963 0.91314 0.87258 0.99722 0.99815 0.62213 0.91607 0.88793 0.89327 0.92381 0.92752
1222 0.9963 0.91332 0.87284 0.99723 0.99815 0.62279 0.91625 0.88816 0.89349 0.92398 0.92767
1223 0.99631 0.9135 0.8731 0.99723 0.99815 0.62345 0.91643 0.88839 0.89371 0.92414 0.92782
1224 0.99632 0.91369 0.87337 0.99724 0.99816 0.62411 0.9166 0.88862 0.89393 0.9243 0.92798
1225 0.99633 0.91387 0.87363 0.99725 0.99816 0.62477 0.91678 0.88885 0.89415 0.92446 0.92813
1226 0.99634 0.91405 0.87389 0.99725 0.99817 0.62543 0.91695 0.88908 0.89437 0.92462 0.92828
1227 0.99635 0.91423 0.87414 0.99726 0.99817 0.62608 0.91713 0.88931 0.89459 0.92478 0.92843
1228 0.99635 0.91441 0.8744 0.99726 0.99818 0.62673 0.9173 0.88954 0.89481 0.92494 0.92858
1229 0.99636 0.91459 0.87466 0.99727 0.99818 0.62739 0.91747 0.88977 0.89503 0.92509 0.92873
1230 0.99637 0.91477 0.87492 0.99728 0.99818 0.62804 0.91765 0.89 0.89525 0.92525 0.92888
1231 0.99638 0.91495 0.87517 0.99728 0.99819 0.62869 0.91782 0.89023 0.89546 0.92541 0.92903
1232 0.99639 0.91513 0.87543 0.99729 0.99819 0.62934 0.91799 0.89045 0.89568 0.92557 0.92918
1233 0.99639 0.9153 0.87569 0.9973 0.9982 0.62999 0.91816 0.89068 0.8959 0.92572 0.92933
1234 0.9964 0.91548 0.87594 0.9973 0.9982 0.63064 0.91834 0.89091 0.89611 0.92588 0.92948
1235 0.99641 0.91566 0.8762 0.99731 0.9982 0.63128 0.91851 0.89113 0.89633 0.92604 0.92963
1236 0.99642 0.91584 0.87645 0.99731 0.99821 0.63193 0.91868 0.89136 0.89654 0.92619 0.92978
1237 0.99643 0.91601 0.8767 0.99732 0.99821 0.63257 0.91885 0.89158 0.89676 0.92635 0.92993
1238 0.99643 0.91619 0.87696 0.99732 0.99822 0.63322 0.91902 0.89181 0.89697 0.92651 0.93008
1239 0.99644 0.91637 0.87721 0.99733 0.99822 0.63386 0.91919 0.89203 0.89718 0.92666 0.93022
1240 0.99645 0.91654 0.87746 0.99734 0.99822 0.6345 0.91936 0.89226 0.8974 0.92681 0.93037
1241 0.99646 0.91672 0.87771 0.99734 0.99823 0.63514 0.91953 0.89248 0.89761 0.92697 0.93052
1242 0.99647 0.91689 0.87796 0.99735 0.99823 0.63578 0.91969 0.8927 0.89782 0.92712 0.93066
1243 0.99647 0.91706 0.87821 0.99735 0.99824 0.63642 0.91986 0.89292 0.89803 0.92727 0.93081
1244 0.99648 0.91724 0.87846 0.99736 0.99824 0.63705 0.92003 0.89314 0.89824 0.92743 0.93095
1245 0.99649 0.91741 0.87871 0.99737 0.99824 0.63769 0.9202 0.89336 0.89845 0.92758 0.9311
1246 0.9965 0.91758 0.87895 0.99737 0.99825 0.63832 0.92036 0.89358 0.89866 0.92773 0.93124
1247 0.9965 0.91775 0.8792 0.99738 0.99825 0.63895 0.92053 0.8938 0.89887 0.92788 0.93139
1248 0.99651 0.91792 0.87945 0.99738 0.99825 0.63958 0.92069 0.89402 0.89907 0.92803 0.93153
1249 0.99652 0.91809 0.87969 0.99739 0.99826 0.64021 0.92086 0.89423 0.89928 0.92818 0.93167
1250 0.99653 0.91826 0.87994 0.99739 0.99826 0.64084 0.92102 0.89445 0.89949 0.92833 0.93182
1251 0.99654 0.91843 0.88018 0.9974 0.99827 0.64147 0.92119 0.89467 0.89969 0.92848 0.93196
1252 0.99654 0.9186 0.88043 0.99741 0.99827 0.6421 0.92135 0.89488 0.8999 0.92863 0.9321
1253 0.99655 0.91877 0.88067 0.99741 0.99827 0.64272 0.92151 0.8951 0.90011 0.92878 0.93224
1254 0.99656 0.91894 0.88091 0.99742 0.99828 0.64335 0.92168 0.89532 0.90031 0.92893 0.93239
1255 0.99657 0.91911 0.88116 0.99742 0.99828 0.64398 0.92184 0.89553 0.90052 0.92908 0.93253
1256 0.99657 0.91928 0.8814 0.99743 0.99828 0.6446 0.922 0.89575 0.90072 0.92923 0.93267
1257 0.99658 0.91945 0.88164 0.99743 0.99829 0.64522 0.92216 0.89596 0.90092 0.92938 0.93281
1258 0.99659 0.91962 0.88188 0.99744 0.99829 0.64584 0.92233 0.89617 0.90113 0.92953 0.93295
1259 0.99659 0.91978 0.88212 0.99744 0.9983 0.64646 0.92249 0.89639 0.90133 0.92967 0.93309
1260 0.9966 0.91995 0.88236 0.99745 0.9983 0.64708 0.92265 0.8966 0.90153 0.92982 0.93323
1261 0.99661 0.92012 0.8826 0.99746 0.9983 0.6477 0.92281 0.89681 0.90173 0.92997 0.93337
1262 0.99662 0.92028 0.88284 0.99746 0.99831 0.64832 0.92297 0.89702 0.90194 0.93011 0.93351
1263 0.99662 0.92045 0.88307 0.99747 0.99831 0.64893 0.92313 0.89723 0.90214 0.93026 0.93364
1264 0.99663 0.92061 0.88331 0.99747 0.99831 0.64955 0.92329 0.89744 0.90234 0.9304 0.93378
1265 0.99664 0.92077 0.88355 0.99748 0.99832 0.65016 0.92344 0.89765 0.90253 0.93055 0.93392
1266 0.99665 0.92094 0.88378 0.99748 0.99832 0.65077 0.9236 0.89786 0.90273 0.93069 0.93406
1267 0.99665 0.9211 0.88402 0.99749 0.99833 0.65138 0.92376 0.89807 0.90293 0.93084 0.93419
1268 0.99666 0.92126 0.88425 0.99749 0.99833 0.65199 0.92392 0.89828 0.90313 0.93098 0.93433
1269 0.99667 0.92143 0.88449 0.9975 0.99833 0.6526 0.92407 0.89848 0.90333 0.93112 0.93447
1270 0.99667 0.92159 0.88472 0.9975 0.99834 0.6532 0.92423 0.89869 0.90352 0.93126 0.9346
1271 0.99668 0.92175 0.88495 0.99751 0.99834 0.65381 0.92438 0.8989 0.90372 0.93141 0.93474
1272 0.99669 0.92191 0.88518 0.99752 0.99834 0.65441 0.92454 0.8991 0.90392 0.93155 0.93487
1273 0.9967 0.92207 0.88542 0.99752 0.99835 0.65502 0.9247 0.89931 0.90411 0.93169 0.93501
1274 0.9967 0.92223 0.88565 0.99753 0.99835 0.65563 0.92485 0.89951 0.90431 0.93183 0.93514
1275 0.99671 0.9224 0.88588 0.99753 0.99835 0.65623 0.92501 0.89972 0.9045 0.93198 0.93528
1276 0.99672 0.92256 0.88611 0.99754 0.99836 0.65684 0.92516 0.89992 0.9047 0.93212 0.93541
1277 0.99672 0.92272 0.88634 0.99754 0.99836 0.65744 0.92532 0.90013 0.90489 0.93226 0.93554
1278 0.99673 0.92288 0.88657 0.99755 0.99836 0.65804 0.92547 0.90033 0.90509 0.9324 0.93568
1279 0.99674 0.92303 0.8868 0.99755 0.99837 0.65864 0.92562 0.90053 0.90528 0.93254 0.93581
1280 0.99674 0.92319 0.88703 0.99756 0.99837 0.65924 0.92578 0.90074 0.90547 0.93268 0.93594
1281 0.99675 0.92335 0.88726 0.99756 0.99837 0.65984 0.92593 0.90094 0.90566 0.93282 0.93608
1282 0.99676 0.92351 0.88749 0.99757 0.99838 0.66043 0.92608 0.90114 0.90585 0.93296 0.93621
1283 0.99676 0.92367 0.88771 0.99757 0.99838 0.66103 0.92623 0.90134 0.90605 0.9331 0.93634
1284 0.99677 0.92382 0.88794 0.99758 0.99838 0.66162 0.92638 0.90154 0.90624 0.93323 0.93647
1285 0.99678 0.92398 0.88817 0.99758 0.99839 0.66221 0.92653 0.90174 0.90643 0.93337 0.9366
1286 0.99678 0.92414 0.88839 0.99759 0.99839 0.6628 0.92668 0.90194 0.90662 0.93351 0.93673
1287 0.99679 0.92429 0.88862 0.99759 0.99839 0.66339 0.92683 0.90214 0.9068 0.93365 0.93686
1288 0.9968 0.92445 0.88884 0.9976 0.9984 0.66398 0.92698 0.90234 0.90699 0.93378 0.93699
1289 0.9968 0.9246 0.88906 0.9976 0.9984 0.66457 0.92713 0.90254 0.90718 0.93392 0.93712
1290 0.99681 0.92476 0.88928 0.99761 0.9984 0.66516 0.92728 0.90273 0.90737 0.93406 0.93725
1291 0.99682 0.92491 0.88951 0.99761 0.99841 0.66574 0.92743 0.90293 0.90756 0.93419 0.93738
1292 0.99682 0.92506 0.88973 0.99762 0.99841 0.66633 0.92758 0.90312 0.90774 0.93433 0.93751
1293 0.99683 0.92522 0.88995 0.99762 0.99841 0.66691 0.92773 0.90332 0.90793 0.93446 0.93764
1294 0.99684 0.92537 0.89017 0.99763 0.99842 0.66749 0.92787 0.90352 0.90811 0.9346 0.93776
1295 0.99684 0.92552 0.89039 0.99763 0.99842 0.66807 0.92802 0.90371 0.9083 0.93473 0.93789
1296 0.99685 0.92567 0.89061 0.99764 0.99842 0.66865 0.92817 0.9039 0.90848 0.93486 0.93802
1297 0.99686 0.92583 0.89083 0.99764 0.99843 0.66923 0.92831 0.9041 0.90867 0.935 0.93815
1298 0.99686 0.92598 0.89105 0.99765 0.99843 0.66981 0.92846 0.90429 0.90885 0.93513 0.93827
1299 0.99687 0.92613 0.89126 0.99765 0.99843 0.67038 0.92861 0.90448 0.90904 0.93526 0.9384
1300 0.99688 0.92628 0.89148 0.99766 0.99844 0.67096 0.92875 0.90468 0.90922 0.9354 0.93852
1301 0.99688 0.92643 0.8917 0.99766 0.99844 0.67153 0.9289 0.90487 0.9094 0.93553 0.93865
1302 0.99689 0.92658 0.89192 0.99767 0.99844 0.6721 0.92904 0.90506 0.90958 0.93566 0.93878
1303 0.9969 0.92673 0.89213 0.99767 0.99845 0.67267 0.92918 0.90525 0.90976 0.93579 0.9389
1304 0.9969 0.92688 0.89235 0.99768 0.99845 0.67324 0.92933 0.90544 0.90995 0.93592 0.93902
1305 0.99691 0.92703 0.89256 0.99768 0.99845 0.67381 0.92947 0.90563 0.91013 0.93605 0.93915
1306 0.99692 0.92717 0.89277 0.99769 0.99846 0.67438 0.92961 0.90582 0.91031 0.93618 0.93927
1307 0.99692 0.92732 0.89299 0.99769 0.99846 0.67494 0.92976 0.90601 0.91049 0.93632 0.9394
1308 0.99693 0.92747 0.8932 0.9977 0.99846 0.67551 0.9299 0.9062 0.91067 0.93644 0.93952
1309 0.99693 0.92762 0.89341 0.9977 0.99847 0.67607 0.93004 0.90639 0.91084 0.93657 0.93964
1310 0.99694 0.92776 0.89363 0.9977 0.99847 0.67663 0.93018 0.90657 0.91102 0.9367 0.93977
1311 0.99695 0.92791 0.89384 0.99771 0.99847 0.6772 0.93032 0.90676 0.9112 0.93683 0.93989
1312 0.99695 0.92805 0.89405 0.99771 0.99848 0.67776 0.93046 0.90695 0.91138 0.93696 0.94001
1313 0.99696 0.9282 0.89426 0.99772 0.99848 0.67832 0.9306 0.90713 0.91155 0.93709 0.94013
1314 0.99697 0.92835 0.89447 0.99772 0.99848 0.67887 0.93074 0.90732 0.91173 0.93722 0.94025
1315 0.99697 0.92849 0.89468 0.99773 0.99849 0.67943 0.93088 0.9075 0.91191 0.93734 0.94037
1316 0.99698 0.92863 0.89488 0.99773 0.99849 0.67999 0.93102 0.90769 0.91208 0.93747 0.94049
1317 0.99698 0.92878 0.89509 0.99774 0.99849 0.68054 0.93116 0.90787 0.91226 0.9376 0.94061
1318 0.99699 0.92892 0.8953 0.99774 0.99849 0.68109 0.9313 0.90805 0.91243 0.93772 0.94073
1319 0.997 0.92906 0.89551 0.99775 0.9985 0.68165 0.93144 0.90824 0.91261 0.93785 0.94085
1320 0.997 0.92921 0.89571 0.99775 0.9985 0.6822 0.93157 0.90842 0.91278 0.93797 0.94097
1321 0.99701 0.92935 0.89592 0.99776 0.9985 0.68275 0.93171 0.9086 0.91295 0.9381 0.94109
1322 0.99702 0.92949 0.89612 0.99776 0.99851 0.6833 0.93185 0.90878 0.91312 0.93822 0.94121
1323 0.99702 0.92963 0.89633 0.99777 0.99851 0.68384 0.93198 0.90896 0.9133 0.93835 0.94133
1324 0.99703 0.92977 0.89653 0.99777 0.99851 0.68439 0.93212 0.90914 0.91347 0.93847 0.94145
1325 0.99703 0.92991 0.89674 0.99777 0.99852 0.68494 0.93226 0.90933 0.91364 0.9386 0.94156
1326 0.99704 0.93006 0.89694 0.99778 0.99852 0.68548 0.93239 0.9095 0.91381 0.93872 0.94168
1327 0.99705 0.9302 0.89714 0.99778 0.99852 0.68602 0.93253 0.90968 0.91398 0.93884 0.9418
1328 0.99705 0.93033 0.89734 0.99779 0.99852 0.68657 0.93266 0.90986 0.91415 0.93897 0.94192
1329 0.99706 0.93047 0.89755 0.99779 0.99853 0.68711 0.9328 0.91004 0.91432 0.93909 0.94203
1330 0.99706 0.93061 0.89775 0.9978 0.99853 0.68765 0.93293 0.91022 0.91449 0.93921 0.94215
1331 0.99707 0.93075 0.89795 0.9978 0.99853 0.68819 0.93306 0.9104 0.91466 0.93933 0.94226
1332 0.99708 0.93089 0.89815 0.99781 0.99854 0.68872 0.9332 0.91057 0.91483 0.93946 0.94238
1333 0.99708 0.93103 0.89835 0.99781 0.99854 0.68926 0.93333 0.91075 0.91499 0.93958 0.94249
1334 0.99709 0.93116 0.89854 0.99781 0.99854 0.6898 0.93346 0.91092 0.91516 0.9397 0.94261
1335 0.99709 0.9313 0.89874 0.99782 0.99855 0.69033 0.93359 0.9111 0.91533 0.93982 0.94272
1336 0.9971 0.93144 0.89894 0.99782 0.99855 0.69086 0.93373 0.91127 0.91549 0.93994 0.94284
1337 0.9971 0.93157 0.89914 0.99783 0.99855 0.6914 0.93386 0.91145 0.91566 0.94006 0.94295
1338 0.99711 0.93171 0.89934 0.99783 0.99855 0.69193 0.93399 0.91162 0.91583 0.94018 0.94307
1339 0.99712 0.93185 0.89953 0.99784 0.99856 0.69246 0.93412 0.9118 0.91599 0.9403 0.94318
1340 0.99712 0.93198 0.89973 0.99784 0.99856 0.69299 0.93425 0.91197 0.91616 0.94042 0.94329
1341 0.99713 0.93212 0.89992 0.99785 0.99856 0.69351 0.93438 0.91214 0.91632 0.94054 0.94341
1342 0.99713 0.93225 0.90012 0.99785 0.99857 0.69404 0.93451 0.91231 0.91648 0.94065 0.94352
1343 0.99714 0.93239 0.90031 0.99785 0.99857 0.69457 0.93464 0.91249 0.91665 0.94077 0.94363
1344 0.99715 0.93252 0.90051 0.99786 0.99857 0.69509 0.93477 0.91266 0.91681 0.94089 0.94374
1345 0.99715 0.93265 0.9007 0.99786 0.99857 0.69561 0.9349 0.91283 0.91697 0.94101 0.94385
1346 0.99716 0.93279 0.90089 0.99787 0.99858 0.69614 0.93503 0.913 0.91714 0.94112 0.94396
1347 0.99716 0.93292 0.90108 0.99787 0.99858 0.69666 0.93515 0.91317 0.9173 0.94124 0.94408
1348 0.99717 0.93305 0.90128 0.99788 0.99858 0.69718 0.93528 0.91334 0.91746 0.94136 0.94419
1349 0.99717 0.93318 0.90147 0.99788 0.99859 0.6977 0.93541 0.91351 0.91762 0.94147 0.9443
1350 0.99718 0.93331 0.90166 0.99788 0.99859 0.69822 0.93554 0.91368 0.91778 0.94159 0.94441
1351 0.99719 0.93345 0.90185 0.99789 0.99859 0.69873 0.93566 0.91385 0.91794 0.94171 0.94452
1352 0.99719 0.93358 0.90204 0.99789 0.99859 0.69925 0.93579 0.91401 0.9181 0.94182 0.94463
1353 0.9972 0.93371 0.90223 0.9979 0.9986 0.69976 0.93591 0.91418 0.91826 0.94194 0.94474
1354 0.9972 0.93384 0.90242 0.9979 0.9986 0.70028 0.93604 0.91435 0.91842 0.94205 0.94484
1355 0.99721 0.93397 0.90261 0.9979 0.9986 0.70079 0.93617 0.91451 0.91858 0.94216 0.94495
1356 0.99721 0.9341 0.90279 0.99791 0.99861 0.7013 0.93629 0.91468 0.91873 0.94228 0.94506
1357 0.99722 0.93423 0.90298 0.99791 0.99861 0.70181 0.93642 0.91485 0.91889 0.94239 0.94517
1358 0.99722 0.93436 0.90317 0.99792 0.99861 0.70232 0.93654 0.91501 0.91905 0.94251 0.94528
1359 0.99723 0.93448 0.90335 0.99792 0.99861 0.70283 0.93666 0.91518 0.91921 0.94262 0.94538
1360 0.99724 0.93461 0.90354 0.99793 0.99862 0.70334 0.93679 0.91534 0.91936 0.94273 0.94549
1361 0.99724 0.93474 0.90373 0.99793 0.99862 0.70384 0.93691 0.9155 0.91952 0.94284 0.9456
1362 0.99725 0.93487 0.90391 0.99793 0.99862 0.70435 0.93703 0.91567 0.91967 0.94296 0.94571
1363 0.99725 0.935 0.9041 0.99794 0.99862 0.70485 0.93716 0.91583 0.91983 0.94307 0.94581
1364 0.99726 0.93512 0.90428 0.99794 0.99863 0.70536 0.93728 0.91599 0.91998 0.94318 0.94592
1365 0.99726 0.93525 0.90446 0.99795 0.99863 0.70586 0.9374 0.91616 0.92014 0.94329 0.94602
1366 0.99727 0.93538 0.90465 0.99795 0.99863 0.70636 0.93752 0.91632 0.92029 0.9434 0.94613
1367 0.99727 0.9355 0.90483 0.99795 0.99864 0.70686 0.93765 0.91648 0.92045 0.94351 0.94623
1368 0.99728 0.93563 0.90501 0.99796 0.99864 0.70736 0.93777 0.91664 0.9206 0.94362 0.94634
1369 0.99728 0.93575 0.9052 0.99796 0.99864 0.70786 0.93789 0.9168 0.92075 0.94374 0.94644
1370 0.99729 0.93588 0.90538 0.99797 0.99864 0.70836 0.93801 0.91696 0.9209 0.94385 0.94655
1371 0.99729 0.936 0.90556 0.99797 0.99865 0.70885 0.93813 0.91712 0.92106 0.94395 0.94665
1372 0.9973 0.93613 0.90574 0.99797 0.99865 0.70935 0.93825 0.91728 0.92121 0.94406 0.94676
1373 0.9973 0.93625 0.90592 0.99798 0.99865 0.70984 0.93837 0.91744 0.92136 0.94417 0.94686
1374 0.99731 0.93638 0.9061 0.99798 0.99865 0.71033 0.93849 0.9176 0.92151 0.94428 0.94696
1375 0.99732 0.9365 0.90628 0.99799 0.99866 0.71083 0.93861 0.91776 0.92166 0.94439 0.94707
1376 0.99732 0.93662 0.90646 0.99799 0.99866 0.71132 0.93873 0.91791 0.92181 0.9445 0.94717
1377 0.99733 0.93674 0.90663 0.99799 0.99866 0.71181 0.93884 0.91807 0.92196 0.94461 0.94727
1378 0.99733 0.93687 0.90681 0.998 0.99866 0.71229 0.93896 0.91823 0.92211 0.94471 0.94737
1379 0.99734 0.93699 0.90699 0.998 0.99867 0.71278 0.93908 0.91839 0.92226 0.94482 0.94748
1380 0.99734 0.93711 0.90717 0.99801 0.99867 0.71327 0.9392 0.91854 0.92241 0.94493 0.94758
1381 0.99735 0.93723 0.90734 0.99801 0.99867 0.71376 0.93931 0.9187 0.92256 0.94504 0.94768
1382 0.99735 0.93735 0.90752 0.99801 0.99868 0.71424 0.93943 0.91885 0.9227 0.94514 0.94778
1383 0.99736 0.93747 0.90769 0.99802 0.99868 0.71472 0.93955 0.91901 0.92285 0.94525 0.94788
1384 0.99736 0.9376 0.90787 0.99802 0.99868 0.71521 0.93966 0.91916 0.923 0.94536 0.94798
1385 0.99737 0.93772 0.90804 0.99802 0.99868 0.71569 0.93978 0.91932 0.92315 0.94546 0.94808
1386 0.99737 0.93784 0.90822 0.99803 0.99869 0.71617 0.9399 0.91947 0.92329 0.94557 0.94818
1387 0.99738 0.93796 0.90839 0.99803 0.99869 0.71665 0.94001 0.91962 0.92344 0.94567 0.94828
1388 0.99738 0.93808 0.90857 0.99804 0.99869 0.71713 0.94013 0.91978 0.92358 0.94578 0.94838
1389 0.99739 0.93819 0.90874 0.99804 0.99869 0.71761 0.94024 0.91993 0.92373 0.94588 0.94848
1390 0.99739 0.93831 0.90891 0.99804 0.9987 0.71808 0.94036 0.92008 0.92387 0.94599 0.94858
1391 0.9974 0.93843 0.90908 0.99805 0.9987 0.71856 0.94047 0.92023 0.92402 0.94609 0.94868
1392 0.9974 0.93855 0.90926 0.99805 0.9987 0.71903 0.94058 0.92039 0.92416 0.94619 0.94878
1393 0.99741 0.93867 0.90943 0.99806 0.9987 0.71951 0.9407 0.92054 0.92431 0.9463 0.94888
1394 0.99741 0.93879 0.9096 0.99806 0.99871 0.71998 0.94081 0.92069 0.92445 0.9464 0.94898
1395 0.99742 0.9389 0.90977 0.99806 0.99871 0.72045 0.94093 0.92084 0.92459 0.9465 0.94907
1396 0.99742 0.93902 0.90994 0.99807 0.99871 0.72093 0.94104 0.92099 0.92474 0.94661 0.94917
1397 0.99743 0.93914 0.91011 0.99807 0.99871 0.7214 0.94115 0.92114 0.92488 0.94671 0.94927
1398 0.99743 0.93925 0.91028 0.99807 0.99872 0.72186 0.94126 0.92129 0.92502 0.94681 0.94937
1399 0.99744 0.93937 0.91045 0.99808 0.99872 0.72233 0.94137 0.92144 0.92516 0.94691 0.94946
1400 0.99744 0.93948 0.91061 0.99808 0.99872 0.7228 0.94149 0.92159 0.9253 0.94702 0.94956
1401 0.99745 0.9396 0.91078 0.99809 0.99872 0.72327 0.9416 0.92173 0.92544 0.94712 0.94966
1402 0.99745 0.93971 0.91095 0.99809 0.99873 0.72373 0.94171 0.92188 0.92559 0.94722 0.94975
1403 0.99746 0.93983 0.91112 0.99809 0.99873 0.7242 0.94182 0.92203 0.92573 0.94732 0.94985
1404 0.99746 0.93994 0.91128 0.9981 0.99873 0.72466 0.94193 0.92218 0.92587 0.94742 0.94995
1405 0.99747 0.94006 0.91145 0.9981 0.99873 0.72512 0.94204 0.92232 0.926 0.94752 0.95004
1406 0.99747 0.94017 0.91162 0.9981 0.99874 0.72558 0.94215 0.92247 0.92614 0.94762 0.95014
1407 0.99748 0.94029 0.91178 0.99811 0.99874 0.72604 0.94226 0.92262 0.92628 0.94772 0.95023
1408 0.99748 0.9404 0.91195 0.99811 0.99874 0.7265 0.94237 0.92276 0.92642 0.94782 0.95033
1409 0.99749 0.94051 0.91211 0.99811 0.99874 0.72696 0.94248 0.92291 0.92656 0.94792 0.95042
1410 0.99749 0.94063 0.91227 0.99812 0.99874 0.72742 0.94259 0.92305 0.9267 0.94802 0.95051
1411 0.9975 0.94074 0.91244 0.99812 0.99875 0.72788 0.9427 0.9232 0.92684 0.94812 0.95061
1412 0.9975 0.94085 0.9126 0.99813 0.99875 0.72833 0.94281 0.92334 0.92697 0.94822 0.9507
1413 0.99751 0.94096 0.91276 0.99813 0.99875 0.72879 0.94291 0.92348 0.92711 0.94832 0.9508
1414 0.99751 0.94107 0.91293 0.99813 0.99875 0.72924 0.94302 0.92363 0.92725 0.94841 0.95089
1415 0.99752 0.94119 0.91309 0.99814 0.99876 0.7297 0.94313 0.92377 0.92738 0.94851 0.95098
1416 0.99752 0.9413 0.91325 0.99814 0.99876 0.73015 0.94324 0.92391 0.92752 0.94861 0.95108
1417 0.99752 0.94141 0.91341 0.99814 0.99876 0.7306 0.94334 0.92406 0.92765 0.94871 0.95117
1418 0.99753 0.94152 0.91357 0.99815 0.99876 0.73105 0.94345 0.9242 0.92779 0.9488 0.95126
1419 0.99753 0.94163 0.91373 0.99815 0.99877 0.7315 0.94356 0.92434 0.92792 0.9489 0.95135
1420 0.99754 0.94174 0.91389 0.99815 0.99877 0.73195 0.94366 0.92448 0.92806 0.949 0.95144
1421 0.99754 0.94185 0.91405 0.99816 0.99877 0.7324 0.94377 0.92462 0.92819 0.94909 0.95154
1422 0.99755 0.94196 0.91421 0.99816 0.99877 0.73284 0.94387 0.92476 0.92833 0.94919 0.95163
1423 0.99755 0.94207 0.91437 0.99816 0.99878 0.73329 0.94398 0.9249 0.92846 0.94929 0.95172
1424 0.99756 0.94218 0.91453 0.99817 0.99878 0.73373 0.94408 0.92504 0.92859 0.94938 0.95181
1425 0.99756 0.94229 0.91469 0.99817 0.99878 0.73418 0.94419 0.92518 0.92873 0.94948 0.9519
1426 0.99757 0.94239 0.91485 0.99817 0.99878 0.73462 0.94429 0.92532 0.92886 0.94957 0.95199
1427 0.99757 0.9425 0.91501 0.99818 0.99878 0.73506 0.9444 0.92546 0.92899 0.94967 0.95208
1428 0.99758 0.94261 0.91516 0.99818 0.99879 0.7355 0.9445 0.9256 0.92912 0.94976 0.95217
1429 0.99758 0.94272 0.91532 0.99818 0.99879 0.73594 0.94461 0.92574 0.92925 0.94986 0.95226
1430 0.99758 0.94283 0.91548 0.99819 0.99879 0.73638 0.94471 0.92588 0.92938 0.94995 0.95235
1431 0.99759 0.94293 0.91563 0.99819 0.99879 0.73682 0.94481 0.92601 0.92952 0.95005 0.95244
1432 0.99759 0.94304 0.91579 0.99819 0.9988 0.73726 0.94492 0.92615 0.92965 0.95014 0.95253
1433 0.9976 0.94315 0.91594 0.9982 0.9988 0.7377 0.94502 0.92629 0.92978 0.95023 0.95262
1434 0.9976 0.94325 0.9161 0.9982 0.9988 0.73813 0.94512 0.92642 0.92991 0.95033 0.95271
1435 0.99761 0.94336 0.91625 0.99821 0.9988 0.73857 0.94522 0.92656 0.93004 0.95042 0.9528
1436 0.99761 0.94346 0.91641 0.99821 0.99881 0.739 0.94533 0.9267 0.93017 0.95051 0.95288
1437 0.99762 0.94357 0.91656 0.99821 0.99881 0.73943 0.94543 0.92683 0.9303 0.95061 0.95297
1438 0.99762 0.94368 0.91671 0.99822 0.99881 0.73987 0.94553 0.92697 0.93042 0.9507 0.95306
1439 0.99763 0.94378 0.91687 0.99822 0.99881 0.7403 0.94563 0.9271 0.93055 0.95079 0.95315
1440 0.99763 0.94389 0.91702 0.99822 0.99881 0.74073 0.94573 0.92724 0.93068 0.95088 0.95324
1441 0.99763 0.94399 0.91717 0.99823 0.99882 0.74116 0.94583 0.92737 0.93081 0.95097 0.95332
1442 0.99764 0.94409 0.91732 0.99823 0.99882 0.74159 0.94593 0.92751 0.93094 0.95107 0.95341
1443 0.99764 0.9442 0.91748 0.99823 0.99882 0.74201 0.94603 0.92764 0.93106 0.95116 0.9535
1444 0.99765 0.9443 0.91763 0.99824 0.99882 0.74244 0.94613 0.92777 0.93119 0.95125 0.95358
1445 0.99765 0.94441 0.91778 0.99824 0.99883 0.74287 0.94623 0.92791 0.93132 0.95134 0.95367
1446 0.99766 0.94451 0.91793 0.99824 0.99883 0.74329 0.94633 0.92804 0.93144 0.95143 0.95376
1447 0.99766 0.94461 0.91808 0.99825 0.99883 0.74372 0.94643 0.92817 0.93157 0.95152 0.95384
1448 0.99767 0.94471 0.91823 0.99825 0.99883 0.74414 0.94653 0.9283 0.93169 0.95161 0.95393
1449 0.99767 0.94482 0.91838 0.99825 0.99883 0.74456 0.94663 0.92843 0.93182 0.9517 0.95401
1450 0.99767 0.94492 0.91853 0.99825 0.99884 0.74499 0.94673 0.92857 0.93194 0.95179 0.9541
1451 0.99768 0.94502 0.91868 0.99826 0.99884 0.74541 0.94683 0.9287 0.93207 0.95188 0.95418
1452 0.99768 0.94512 0.91882 0.99826 0.99884 0.74583 0.94693 0.92883 0.93219 0.95197 0.95427
1453 0.99769 0.94522 0.91897 0.99826 0.99884 0.74625 0.94702 0.92896 0.93232 0.95206 0.95435
1454 0.99769 0.94533 0.91912 0.99827 0.99884 0.74667 0.94712 0.92909 0.93244 0.95215 0.95444
1455 0.9977 0.94543 0.91927 0.99827 0.99885 0.74708 0.94722 0.92922 0.93257 0.95224 0.95452
1456 0.9977 0.94553 0.91941 0.99827 0.99885 0.7475 0.94732 0.92935 0.93269 0.95233 0.95461
1457 0.9977 0.94563 0.91956 0.99828 0.99885 0.74792 0.94741 0.92948 0.93281 0.95241 0.95469
1458 0.99771 0.94573 0.91971 0.99828 0.99885 0.74833 0.94751 0.92961 0.93293 0.9525 0.95477
1459 0.99771 0.94583 0.91985 0.99828 0.99886 0.74875 0.94761 0.92973 0.93306 0.95259 0.95486
1460 0.99772 0.94593 0.92 0.99829 0.99886 0.74916 0.9477 0.92986 0.93318 0.95268 0.95494
1461 0.99772 0.94603 0.92014 0.99829 0.99886 0.74957 0.9478 0.92999 0.9333 0.95276 0.95502
1462 0.99773 0.94613 0.92029 0.99829 0.99886 0.74999 0.9479 0.93012 0.93342 0.95285 0.95511
1463 0.99773 0.94622 0.92043 0.9983 0.99886 0.7504 0.94799 0.93024 0.93354 0.95294 0.95519
1464 0.99773 0.94632 0.92058 0.9983 0.99887 0.75081 0.94809 0.93037 0.93366 0.95303 0.95527
1465 0.99774 0.94642 0.92072 0.9983 0.99887 0.75122 0.94818 0.9305 0.93378 0.95311 0.95535
1466 0.99774 0.94652 0.92086 0.99831 0.99887 0.75163 0.94828 0.93062 0.9339 0.9532 0.95544
1467 0.99775 0.94662 0.92101 0.99831 0.99887 0.75203 0.94837 0.93075 0.93402 0.95328 0.95552
1468 0.99775 0.94672 0.92115 0.99831 0.99887 0.75244 0.94846 0.93088 0.93414 0.95337 0.9556
1469 0.99775 0.94681 0.92129 0.99832 0.99888 0.75285 0.94856 0.931 0.93426 0.95346 0.95568
1470 0.99776 0.94691 0.92143 0.99832 0.99888 0.75325 0.94865 0.93113 0.93438 0.95354 0.95576
1471 0.99776 0.94701 0.92157 0.99832 0.99888 0.75366 0.94875 0.93125 0.9345 0.95363 0.95584
1472 0.99777 0.9471 0.92172 0.99833 0.99888 0.75406 0.94884 0.93138 0.93462 0.95371 0.95592
1473 0.99777 0.9472 0.92186 0.99833 0.99889 0.75447 0.94893 0.9315 0.93474 0.9538 0.956
1474 0.99778 0.9473 0.922 0.99833 0.99889 0.75487 0.94903 0.93163 0.93486 0.95388 0.95608
1475 0.99778 0.94739 0.92214 0.99833 0.99889 0.75527 0.94912 0.93175 0.93497 0.95397 0.95616
1476 0.99778 0.94749 0.92228 0.99834 0.99889 0.75567 0.94921 0.93187 0.93509 0.95405 0.95625
1477 0.99779 0.94759 0.92242 0.99834 0.99889 0.75607 0.9493 0.932 0.93521 0.95413 0.95632
1478 0.99779 0.94768 0.92256 0.99834 0.9989 0.75647 0.9494 0.93212 0.93532 0.95422 0.9564
1479 0.9978 0.94778 0.9227 0.99835 0.9989 0.75687 0.94949 0.93224 0.93544 0.9543 0.95648
1480 0.9978 0.94787 0.92284 0.99835 0.9989 0.75727 0.94958 0.93236 0.93556 0.95438 0.95656
1481 0.9978 0.94797 0.92297 0.99835 0.9989 0.75767 0.94967 0.93248 0.93567 0.95447 0.95664
1482 0.99781 0.94806 0.92311 0.99836 0.9989 0.75807 0.94976 0.93261 0.93579 0.95455 0.95672
1483 0.99781 0.94816 0.92325 0.99836 0.99891 0.75846 0.94985 0.93273 0.9359 0.95463 0.9568
1484 0.99782 0.94825 0.92339 0.99836 0.99891 0.75886 0.94994 0.93285 0.93602 0.95472 0.95688
1485 0.99782 0.94834 0.92352 0.99837 0.99891 0.75925 0.95003 0.93297 0.93614 0.9548 0.95696
1486 0.99782 0.94844 0.92366 0.99837 0.99891 0.75964 0.95013 0.93309 0.93625 0.95488 0.95703
1487 0.99783 0.94853 0.9238 0.99837 0.99891 0.76004 0.95022 0.93321 0.93636 0.95496 0.95711
1488 0.99783 0.94862 0.92393 0.99837 0.99892 0.76043 0.95031 0.93333 0.93648 0.95504 0.95719
1489 0.99784 0.94872 0.92407 0.99838 0.99892 0.76082 0.9504 0.93345 0.93659 0.95513 0.95727
1490 0.99784 0.94881 0.9242 0.99838 0.99892 0.76121 0.95048 0.93357 0.93671 0.95521 0.95735
1491 0.99784 0.9489 0.92434 0.99838 0.99892 0.7616 0.95057 0.93369 0.93682 0.95529 0.95742
1492 0.99785 0.94899 0.92447 0.99839 0.99892 0.76199 0.95066 0.93381 0.93693 0.95537 0.9575
1493 0.99785 0.94909 0.92461 0.99839 0.99893 0.76238 0.95075 0.93393 0.93704 0.95545 0.95758
1494 0.99786 0.94918 0.92474 0.99839 0.99893 0.76277 0.95084 0.93404 0.93716 0.95553 0.95765
1495 0.99786 0.94927 0.92488 0.9984 0.99893 0.76316 0.95093 0.93416 0.93727 0.95561 0.95773
1496 0.99787 0.94936 0.92501 0.9984 0.99893 0.76354 0.95102 0.93428 0.93738 0.95569 0.95781
1497 0.99787 0.94945 0.92515 0.9984 0.99893 0.76393 0.95111 0.9344 0.9375 0.95577 0.95788
1498 0.99787 0.94955 0.92528 0.9984 0.99894 0.76432 0.9512 0.93452 0.93761 0.95586 0.95796
1499 0.99788 0.94964 0.92542 0.99841 0.99894 0.76471 0.95129 0.93464 0.93772 0.95594 0.95804
1500 0.99788 0.94973 0.92555 0.99841 0.99894 0.76509 0.95137 0.93476 0.93783 0.95602 0.95811
1501 0.99789 0.94982 0.92569 0.99841 0.99894 0.76548 0.95146 0.93487 0.93795 0.9561 0.95819
1502 0.99789 0.94991 0.92582 0.99842 0.99894 0.76586 0.95155 0.93499 0.93806 0.95618 0.95827
1503 0.99789 0.95001 0.92595 0.99842 0.99895 0.76625 0.95164 0.93511 0.93817 0.95626 0.95834
1504 0.9979 0.9501 0.92609 0.99842 0.99895 0.76663 0.95173 0.93523 0.93828 0.95634 0.95842
1505 0.9979 0.95019 0.92622 0.99843 0.99895 0.76701 0.95182 0.93534 0.9384 0.95642 0.9585
1506 0.99791 0.95028 0.92635 0.99843 0.99895 0.76739 0.9519 0.93546 0.93851 0.9565 0.95857
1507 0.99791 0.95037 0.92648 0.99843 0.99895 0.76777 0.95199 0.93558 0.93862 0.95658 0.95865
1508 0.99791 0.95046 0.92662 0.99844 0.99896 0.76815 0.95208 0.93569 0.93873 0.95666 0.95872
1509 0.99792 0.95055 0.92675 0.99844 0.99896 0.76853 0.95217 0.93581 0.93884 0.95673 0.9588
1510 0.99792 0.95064 0.92688 0.99844 0.99896 0.76891 0.95225 0.93593 0.93895 0.95681 0.95887
1511 0.99793 0.95073 0.92701 0.99844 0.99896 0.76929 0.95234 0.93604 0.93906 0.95689 0.95895
1512 0.99793 0.95082 0.92714 0.99845 0.99896 0.76966 0.95242 0.93616 0.93917 0.95697 0.95902
1513 0.99793 0.95091 0.92727 0.99845 0.99897 0.77004 0.95251 0.93627 0.93928 0.95705 0.9591
1514 0.99794 0.951 0.9274 0.99845 0.99897 0.77041 0.9526 0.93638 0.93939 0.95713 0.95917
1515 0.99794 0.95108 0.92753 0.99846 0.99897 0.77079 0.95268 0.9365 0.9395 0.9572 0.95925
1516 0.99795 0.95117 0.92766 0.99846 0.99897 0.77116 0.95277 0.93661 0.9396 0.95728 0.95932
1517 0.99795 0.95126 0.92779 0.99846 0.99897 0.77154 0.95285 0.93673 0.93971 0.95736 0.95939
1518 0.99795 0.95135 0.92792 0.99847 0.99898 0.77191 0.95294 0.93684 0.93982 0.95744 0.95947
1519 0.99796 0.95144 0.92805 0.99847 0.99898 0.77228 0.95302 0.93695 0.93993 0.95751 0.95954
1520 0.99796 0.95152 0.92818 0.99847 0.99898 0.77265 0.95311 0.93707 0.94004 0.95759 0.95961
1521 0.99797 0.95161 0.9283 0.99847 0.99898 0.77302 0.95319 0.93718 0.94014 0.95767 0.95969
1522 0.99797 0.9517 0.92843 0.99848 0.99898 0.77339 0.95328 0.93729 0.94025 0.95774 0.95976
1523 0.99797 0.95179 0.92856 0.99848 0.99899 0.77376 0.95336 0.9374 0.94036 0.95782 0.95983
1524 0.99798 0.95187 0.92869 0.99848 0.99899 0.77413 0.95345 0.93752 0.94046 0.9579 0.95991
1525 0.99798 0.95196 0.92881 0.99849 0.99899 0.77449 0.95353 0.93763 0.94057 0.95797 0.95998
1526 0.99799 0.95205 0.92894 0.99849 0.99899 0.77486 0.95361 0.93774 0.94068 0.95805 0.96005
1527 0.99799 0.95213 0.92907 0.99849 0.99899 0.77523 0.9537 0.93785 0.94078 0.95813 0.96012
1528 0.99799 0.95222 0.92919 0.99849 0.999 0.77559 0.95378 0.93796 0.94089 0.9582 0.96019
1529 0.998 0.9523 0.92932 0.9985 0.999 0.77595 0.95386 0.93807 0.94099 0.95828 0.96027
1530 0.998 0.95239 0.92944 0.9985 0.999 0.77632 0.95395 0.93818 0.9411 0.95835 0.96034
1531 0.998 0.95248 0.92957 0.9985 0.999 0.77668 0.95403 0.93829 0.9412 0.95843 0.96041
1532 0.99801 0.95256 0.92969 0.99851 0.999 0.77704 0.95411 0.9384 0.94131 0.9585 0.96048
1533 0.99801 0.95265 0.92982 0.99851 0.99901 0.7774 0.95419 0.93851 0.94141 0.95858 0.96055
1534 0.99802 0.95273 0.92994 0.99851 0.99901 0.77776 0.95427 0.93862 0.94152 0.95865 0.96062
1535 0.99802 0.95282 0.93007 0.99851 0.99901 0.77812 0.95436 0.93873 0.94162 0.95872 0.96069
1536 0.99802 0.9529 0.93019 0.99852 0.99901 0.77848 0.95444 0.93884 0.94173 0.9588 0.96076
1537 0.99803 0.95298 0.93031 0.99852 0.99901 0.77884 0.95452 0.93895 0.94183 0.95887 0.96083
1538 0.99803 0.95307 0.93044 0.99852 0.99901 0.7792 0.9546 0.93906 0.94193 0.95895 0.9609
1539 0.99803 0.95315 0.93056 0.99853 0.99902 0.77956 0.95468 0.93916 0.94203 0.95902 0.96097
1540 0.99804 0.95324 0.93068 0.99853 0.99902 0.77991 0.95476 0.93927 0.94214 0.95909 0.96104
1541 0.99804 0.95332 0.9308 0.99853 0.99902 0.78027 0.95484 0.93938 0.94224 0.95917 0.96111
1542 0.99805 0.9534 0.93092 0.99853 0.99902 0.78062 0.95492 0.93949 0.94234 0.95924 0.96118
1543 0.99805 0.95349 0.93105 0.99854 0.99902 0.78098 0.955 0.93959 0.94244 0.95931 0.96125
1544 0.99805 0.95357 0.93117 0.99854 0.99903 0.78133 0.95508 0.9397 0.94255 0.95938 0.96132
1545 0.99806 0.95365 0.93129 0.99854 0.99903 0.78168 0.95516 0.93981 0.94265 0.95946 0.96139
1546 0.99806 0.95373 0.93141 0.99855 0.99903 0.78203 0.95524 0.93991 0.94275 0.95953 0.96146
1547 0.99806 0.95382 0.93153 0.99855 0.99903 0.78238 0.95532 0.94002 0.94285 0.9596 0.96153
1548 0.99807 0.9539 0.93165 0.99855 0.99903 0.78273 0.9554 0.94012 0.94295 0.95967 0.9616
1549 0.99807 0.95398 0.93177 0.99855 0.99904 0.78308 0.95548 0.94023 0.94305 0.95975 0.96166
1550 0.99808 0.95406 0.93189 0.99856 0.99904 0.78343 0.95556 0.94034 0.94315 0.95982 0.96173
1551 0.99808 0.95414 0.93201 0.99856 0.99904 0.78378 0.95564 0.94044 0.94325 0.95989 0.9618
1552 0.99808 0.95422 0.93213 0.99856 0.99904 0.78413 0.95572 0.94055 0.94335 0.95996 0.96187
1553 0.99809 0.95431 0.93225 0.99856 0.99904 0.78447 0.9558 0.94065 0.94345 0.96003 0.96194
1554 0.99809 0.95439 0.93237 0.99857 0.99904 0.78482 0.95587 0.94075 0.94355 0.9601 0.962
1555 0.99809 0.95447 0.93248 0.99857 0.99905 0.78517 0.95595 0.94086 0.94365 0.96017 0.96207
1556 0.9981 0.95455 0.9326 0.99857 0.99905 0.78551 0.95603 0.94096 0.94375 0.96024 0.96214
1557 0.9981 0.95463 0.93272 0.99858 0.99905 0.78585 0.95611 0.94107 0.94385 0.96031 0.96221
1558 0.9981 0.95471 0.93284 0.99858 0.99905 0.7862 0.95619 0.94117 0.94395 0.96038 0.96227
1559 0.99811 0.95479 0.93295 0.99858 0.99905 0.78654 0.95626 0.94127 0.94404 0.96045 0.96234
1560 0.97777 0.95487 0.93307 0.98328 0.98882 0.78688 0.95634 0.94138 0.94414 0.96052 0.96241
1561 0.97781 0.95495 0.93319 0.98331 0.98884 0.78722 0.95642 0.94148 0.94424 0.96059 0.96247
1562 0.97784 0.95503 0.9333 0.98333 0.98886 0.78756 0.95649 0.94158 0.94434 0.96066 0.96254
1563 0.97787 0.95511 0.93342 0.98336 0.98888 0.7879 0.95657 0.94168 0.94443 0.96073 0.9626
1564 0.97791 0.95518 0.93354 0.98338 0.98889 0.78824 0.95665 0.94178 0.94453 0.9608 0.96267
1565 0.97794 0.95526 0.93365 0.98341 0.98891 0.78858 0.95672 0.94189 0.94463 0.96087 0.96274
1566 0.97797 0.95534 0.93377 0.98343 0.98893 0.78892 0.9568 0.94199 0.94473 0.96094 0.9628
1567 0.97801 0.95542 0.93388 0.98346 0.98894 0.78926 0.95687 0.94209 0.94482 0.96101 0.96287
1568 0.97804 0.9555 0.934 0.98348 0.98896 0.78959 0.95695 0.94219 0.94492 0.96108 0.96293
1569 0.97807 0.95558 0.93411 0.98351 0.98897 0.78993 0.95703 0.94229 0.94501 0.96115 0.963
1570 0.9781 0.95565 0.93423 0.98353 0.98899 0.79026 0.9571 0.94239 0.94511 0.96122 0.96306
1571 0.97814 0.95573 0.93434 0.98356 0.98901 0.7906 0.95718 0.94249 0.94521 0.96128 0.96313
1572 0.97817 0.95581 0.93445 0.98358 0.98902 0.79093 0.95725 0.94259 0.9453 0.96135 0.96319
1573 0.9782 0.95589 0.93457 0.98361 0.98904 0.79127 0.95733 0.94269 0.9454 0.96142 0.96326
1574 0.97823 0.95596 0.93468 0.98363 0.98906 0.7916 0.9574 0.94279 0.94549 0.96149 0.96332
1575 0.97827 0.95604 0.93479 0.98365 0.98907 0.79193 0.95748 0.94289 0.94559 0.96155 0.96339
1576 0.9783 0.95612 0.93491 0.98368 0.98909 0.79226 0.95755 0.94299 0.94568 0.96162 0.96345
1577 0.97833 0.9562 0.93502 0.9837 0.98911 0.79259 0.95762 0.94309 0.94577 0.96169 0.96351
1578 0.97836 0.95627 0.93513 0.98373 0.98912 0.79292 0.9577 0.94319 0.94587 0.96176 0.96358
1579 0.97839 0.95635 0.93524 0.98375 0.98914 0.79325 0.95777 0.94328 0.94596 0.96182 0.96364
1580 0.97843 0.95642 0.93535 0.98378 0.98915 0.79358 0.95784 0.94338 0.94606 0.96189 0.96371
1581 0.97846 0.9565 0.93546 0.9838 0.98917 0.79391 0.95792 0.94348 0.94615 0.96196 0.96377
1582 0.97849 0.95658 0.93558 0.98382 0.98919 0.79423 0.95799 0.94358 0.94624 0.96202 0.96383
1583 0.97852 0.95665 0.93569 0.98385 0.9892 0.79456 0.95806 0.94368 0.94633 0.96209 0.9639
1584 0.97855 0.95673 0.9358 0.98387 0.98922 0.79489 0.95814 0.94377 0.94643 0.96216 0.96396
1585 0.97859 0.9568 0.93591 0.9839 0.98923 0.79521 0.95821 0.94387 0.94652 0.96222 0.96402
1586 0.97862 0.95688 0.93602 0.98392 0.98925 0.79554 0.95828 0.94397 0.94661 0.96229 0.96408
1587 0.97865 0.95695 0.93613 0.98394 0.98927 0.79586 0.95836 0.94406 0.9467 0.96235 0.96415
1588 0.97868 0.95703 0.93624 0.98397 0.98928 0.79618 0.95843 0.94416 0.9468 0.96242 0.96421
1589 0.97871 0.9571 0.93635 0.98399 0.9893 0.79651 0.9585 0.94426 0.94689 0.96248 0.96427
1590 0.97874 0.95718 0.93646 0.98401 0.98931 0.79683 0.95857 0.94435 0.94698 0.96255 0.96433
1591 0.97877 0.95725 0.93656 0.98404 0.98933 0.79715 0.95864 0.94445 0.94707 0.96261 0.96439
1592 0.9788 0.95732 0.93667 0.98406 0.98935 0.79747 0.95871 0.94454 0.94716 0.96268 0.96446
1593 0.97884 0.9574 0.93678 0.98408 0.98936 0.79779 0.95879 0.94464 0.94725 0.96274 0.96452
1594 0.97887 0.95747 0.93689 0.98411 0.98938 0.79811 0.95886 0.94473 0.94734 0.96281 0.96458
1595 0.9789 0.95754 0.937 0.98413 0.98939 0.79843 0.95893 0.94483 0.94743 0.96287 0.96464
1596 0.97893 0.95762 0.93711 0.98415 0.98941 0.79875 0.959 0.94492 0.94752 0.96294 0.9647
1597 0.97896 0.95769 0.93721 0.98418 0.98942 0.79907 0.95907 0.94502 0.94761 0.963 0.96476
1598 0.97899 0.95776 0.93732 0.9842 0.98944 0.79938 0.95914 0.94511 0.9477 0.96307 0.96482
1599 0.97902 0.95784 0.93743 0.98422 0.98945 0.7997 0.95921 0.94521 0.94779 0.96313 0.96489
1600 0.97905 0.95791 0.93753 0.98425 0.98947 0.80001 0.95928 0.9453 0.94788 0.96319 0.96495
1601 0.97908 0.95798 0.93764 0.98427 0.98949 0.80033 0.95935 0.94539 0.94797 0.96326 0.96501
1602 0.97911 0.95805 0.93775 0.98429 0.9895 0.80064 0.95942 0.94549 0.94806 0.96332 0.96507
1603 0.97914 0.95813 0.93785 0.98432 0.98952 0.80096 0.95949 0.94558 0.94815 0.96338 0.96513
1604 0.97917 0.9582 0.93796 0.98434 0.98953 0.80127 0.95956 0.94567 0.94824 0.96345 0.96519
1605 0.9792 0.95827 0.93806 0.98436 0.98955 0.80158 0.95963 0.94577 0.94833 0.96351 0.96525
1606 0.97923 0.95834 0.93817 0.98438 0.98956 0.80189 0.9597 0.94586 0.94841 0.96357 0.96531
1607 0.97926 0.95841 0.93827 0.98441 0.98958 0.80221 0.95977 0.94595 0.9485 0.96363 0.96537
1608 0.97929 0.95848 0.93838 0.98443 0.98959 0.80252 0.95984 0.94604 0.94859 0.9637 0.96543
1609 0.97932 0.95856 0.93848 0.98445 0.98961 0.80283 0.95991 0.94613 0.94868 0.96376 0.96549
1610 0.97935 0.95863 0.93859 0.98448 0.98962 0.80314 0.95997 0.94623 0.94876 0.96382 0.96554
1611 0.97938 0.9587 0.93869 0.9845 0.98964 0.80344 0.96004 0.94632 0.94885 0.96388 0.9656
1612 0.97941 0.95877 0.93879 0.98452 0.98965 0.80375 0.96011 0.94641 0.94894 0.96395 0.96566
1613 0.97944 0.95884 0.9389 0.98454 0.98967 0.80406 0.96018 0.9465 0.94903 0.96401 0.96572
1614 0.97947 0.95891 0.939 0.98457 0.98968 0.80437 0.96025 0.94659 0.94911 0.96407 0.96578
1615 0.9795 0.95898 0.9391 0.98459 0.9897 0.80467 0.96032 0.94668 0.9492 0.96413 0.96584
1616 0.97953 0.95905 0.93921 0.98461 0.98971 0.80498 0.96038 0.94677 0.94928 0.96419 0.9659
1617 0.97956 0.95912 0.93931 0.98463 0.98973 0.80528 0.96045 0.94686 0.94937 0.96425 0.96596
1618 0.97959 0.95919 0.93941 0.98466 0.98974 0.80559 0.96052 0.94695 0.94946 0.96431 0.96601
1619 0.97962 0.95926 0.93951 0.98468 0.98976 0.80589 0.96059 0.94704 0.94954 0.96438 0.96607
1620 0.97965 0.95933 0.93962 0.9847 0.98977 0.8062 0.96065 0.94713 0.94963 0.96444 0.96613
1621 0.97968 0.9594 0.93972 0.98472 0.98979 0.8065 0.96072 0.94722 0.94971 0.9645 0.96619
1622 0.97971 0.95947 0.93982 0.98474 0.9898 0.8068 0.96079 0.94731 0.9498 0.96456 0.96625
1623 0.97974 0.95954 0.93992 0.98477 0.98982 0.8071 0.96085 0.9474 0.94988 0.96462 0.9663
1624 0.97977 0.9596 0.94002 0.98479 0.98983 0.8074 0.96092 0.94749 0.94997 0.96468 0.96636
1625 0.9798 0.95967 0.94012 0.98481 0.98985 0.8077 0.96099 0.94758 0.95005 0.96474 0.96642
1626 0.97983 0.95974 0.94022 0.98483 0.98986 0.808 0.96105 0.94767 0.95014 0.9648 0.96647
1627 0.97986 0.95981 0.94032 0.98485 0.98988 0.8083 0.96112 0.94775 0.95022 0.96486 0.96653
1628 0.97988 0.95988 0.94042 0.98488 0.98989 0.8086 0.96118 0.94784 0.9503 0.96492 0.96659
1629 0.97991 0.95995 0.94052 0.9849 0.98991 0.8089 0.96125 0.94793 0.95039 0.96498 0.96665
1630 0.97994 0.96001 0.94062 0.98492 0.98992 0.8092 0.96132 0.94802 0.95047 0.96504 0.9667
1631 0.97997 0.96008 0.94072 0.98494 0.98993 0.80949 0.96138 0.9481 0.95055 0.9651 0.96676
1632 0.98 0.96015 0.94082 0.98496 0.98995 0.80979 0.96145 0.94819 0.95064 0.96516 0.96681
1633 0.98003 0.96022 0.94092 0.98498 0.98996 0.81008 0.96151 0.94828 0.95072 0.96522 0.96687
1634 0.98006 0.96028 0.94102 0.98501 0.98998 0.81038 0.96158 0.94837 0.9508 0.96527 0.96693
1635 0.98009 0.96035 0.94112 0.98503 0.98999 0.81067 0.96164 0.94845 0.95089 0.96533 0.96698
1636 0.98011 0.96042 0.94122 0.98505 0.99001 0.81097 0.96171 0.94854 0.95097 0.96539 0.96704
1637 0.98014 0.96048 0.94132 0.98507 0.99002 0.81126 0.96177 0.94863 0.95105 0.96545 0.96709
1638 0.98017 0.96055 0.94141 0.98509 0.99004 0.81155 0.96183 0.94871 0.95113 0.96551 0.96715
1639 0.9802 0.96062 0.94151 0.98511 0.99005 0.81185 0.9619 0.9488 0.95121 0.96557 0.96721
1640 0.98023 0.96068 0.94161 0.98513 0.99006 0.81214 0.96196 0.94888 0.9513 0.96562 0.96726
1641 0.98026 0.96075 0.94171 0.98515 0.99008 0.81243 0.96203 0.94897 0.95138 0.96568 0.96732
1642 0.98028 0.96082 0.9418 0.98518 0.99009 0.81272 0.96209 0.94905 0.95146 0.96574 0.96737
1643 0.98031 0.96088 0.9419 0.9852 0.99011 0.81301 0.96215 0.94914 0.95154 0.9658 0.96743
1644 0.98034 0.96095 0.942 0.98522 0.99012 0.8133 0.96222 0.94922 0.95162 0.96586 0.96748
1645 0.98037 0.96101 0.94209 0.98524 0.99014 0.81359 0.96228 0.94931 0.9517 0.96591 0.96754
1646 0.9804 0.96108 0.94219 0.98526 0.99015 0.81387 0.96234 0.94939 0.95178 0.96597 0.96759
1647 0.98042 0.96114 0.94229 0.98528 0.99016 0.81416 0.96241 0.94948 0.95186 0.96603 0.96764
1648 0.98045 0.96121 0.94238 0.9853 0.99018 0.81445 0.96247 0.94956 0.95194 0.96609 0.9677
1649 0.98048 0.96127 0.94248 0.98532 0.99019 0.81473 0.96253 0.94965 0.95202 0.96614 0.96775
1650 0.98051 0.96134 0.94257 0.98534 0.99021 0.81502 0.9626 0.94973 0.9521 0.9662 0.96781
1651 0.98053 0.9614 0.94267 0.98536 0.99022 0.81531 0.96266 0.94981 0.95218 0.96626 0.96786
1652 0.98056 0.96147 0.94276 0.98539 0.99023 0.81559 0.96272 0.9499 0.95226 0.96631 0.96792
1653 0.98059 0.96153 0.94286 0.98541 0.99025 0.81587 0.96278 0.94998 0.95234 0.96637 0.96797
1654 0.98062 0.9616 0.94295 0.98543 0.99026 0.81616 0.96285 0.95006 0.95242 0.96642 0.96802
1655 0.98064 0.96166 0.94305 0.98545 0.99027 0.81644 0.96291 0.95015 0.9525 0.96648 0.96808
1656 0.98067 0.96172 0.94314 0.98547 0.99029 0.81672 0.96297 0.95023 0.95258 0.96654 0.96813
1657 0.9807 0.96179 0.94323 0.98549 0.9903 0.81701 0.96303 0.95031 0.95266 0.96659 0.96818
1658 0.98073 0.96185 0.94333 0.98551 0.99032 0.81729 0.96309 0.95039 0.95273 0.96665 0.96824
1659 0.98075 0.96192 0.94342 0.98553 0.99033 0.81757 0.96315 0.95047 0.95281 0.9667 0.96829
1660 0.98078 0.96198 0.94351 0.98555 0.99034 0.81785 0.96322 0.95056 0.95289 0.96676 0.96834
1661 0.98081 0.96204 0.94361 0.98557 0.99036 0.81813 0.96328 0.95064 0.95297 0.96682 0.96839
1662 0.98083 0.96211 0.9437 0.98559 0.99037 0.81841 0.96334 0.95072 0.95305 0.96687 0.96845
1663 0.98086 0.96217 0.94379 0.98561 0.99038 0.81869 0.9634 0.9508 0.95312 0.96693 0.9685
1664 0.98089 0.96223 0.94388 0.98563 0.9904 0.81896 0.96346 0.95088 0.9532 0.96698 0.96855
1665 0.98091 0.96229 0.94398 0.98565 0.99041 0.81924 0.96352 0.95096 0.95328 0.96704 0.9686
1666 0.98094 0.96236 0.94407 0.98567 0.99042 0.81952 0.96358 0.95104 0.95336 0.96709 0.96866
1667 0.98097 0.96242 0.94416 0.98569 0.99044 0.8198 0.96364 0.95113 0.95343 0.96715 0.96871
1668 0.981 0.96248 0.94425 0.98571 0.99045 0.82007 0.9637 0.95121 0.95351 0.9672 0.96876
1669 0.98102 0.96254 0.94434 0.98573 0.99047 0.82035 0.96376 0.95129 0.95359 0.96725 0.96881
1670 0.98105 0.96261 0.94444 0.98575 0.99048 0.82062 0.96382 0.95137 0.95366 0.96731 0.96886
1671 0.98107 0.96267 0.94453 0.98577 0.99049 0.8209 0.96388 0.95145 0.95374 0.96736 0.96892
1672 0.9811 0.96273 0.94462 0.98579 0.99051 0.82117 0.96394 0.95153 0.95381 0.96742 0.96897
1673 0.98113 0.96279 0.94471 0.98581 0.99052 0.82144 0.964 0.95161 0.95389 0.96747 0.96902
1674 0.98115 0.96285 0.9448 0.98583 0.99053 0.82172 0.96406 0.95169 0.95397 0.96753 0.96907
1675 0.98118 0.96291 0.94489 0.98585 0.99055 0.82199 0.96412 0.95176 0.95404 0.96758 0.96912
1676 0.98121 0.96297 0.94498 0.98587 0.99056 0.82226 0.96418 0.95184 0.95412 0.96763 0.96917
1677 0.98123 0.96304 0.94507 0.98589 0.99057 0.82253 0.96424 0.95192 0.95419 0.96769 0.96922
1678 0.98126 0.9631 0.94516 0.98591 0.99059 0.8228 0.9643 0.952 0.95427 0.96774 0.96927
1679 0.98129 0.96316 0.94525 0.98593 0.9906 0.82307 0.96435 0.95208 0.95434 0.96779 0.96932
1680 0.98131 0.96322 0.94534 0.98595 0.99061 0.82334 0.96441 0.95216 0.95442 0.96785 0.96938
1681 0.98134 0.96328 0.94543 0.98597 0.99062 0.82361 0.96447 0.95224 0.95449 0.9679 0.96943
1682 0.98136 0.96334 0.94551 0.98599 0.99064 0.82388 0.96453 0.95231 0.95457 0.96795 0.96948
1683 0.98139 0.9634 0.9456 0.98601 0.99065 0.82415 0.96459 0.95239 0.95464 0.968 0.96953
1684 0.98142 0.96346 0.94569 0.98603 0.99066 0.82441 0.96465 0.95247 0.95471 0.96806 0.96958
1685 0.98144 0.96352 0.94578 0.98605 0.99068 0.82468 0.9647 0.95255 0.95479 0.96811 0.96963
1686 0.98147 0.96358 0.94587 0.98607 0.99069 0.82495 0.96476 0.95263 0.95486 0.96816 0.96968
1687 0.98149 0.96364 0.94596 0.98609 0.9907 0.82521 0.96482 0.9527 0.95493 0.96821 0.96973
1688 0.98152 0.9637 0.94604 0.98611 0.99072 0.82548 0.96488 0.95278 0.95501 0.96827 0.96978
1689 0.98154 0.96376 0.94613 0.98613 0.99073 0.82574 0.96493 0.95286 0.95508 0.96832 0.96983
1690 0.98157 0.96382 0.94622 0.98614 0.99074 0.82601 0.96499 0.95293 0.95515 0.96837 0.96987
1691 0.98159 0.96388 0.94631 0.98616 0.99075 0.82627 0.96505 0.95301 0.95523 0.96842 0.96992
1692 0.98162 0.96393 0.94639 0.98618 0.99077 0.82653 0.96511 0.95309 0.9553 0.96847 0.96997
1693 0.98165 0.96399 0.94648 0.9862 0.99078 0.8268 0.96516 0.95316 0.95537 0.96853 0.97002
1694 0.98167 0.96405 0.94657 0.98622 0.99079 0.82706 0.96522 0.95324 0.95544 0.96858 0.97007
1695 0.9817 0.96411 0.94665 0.98624 0.99081 0.82732 0.96528 0.95331 0.95552 0.96863 0.97012
1696 0.98172 0.96417 0.94674 0.98626 0.99082 0.82758 0.96533 0.95339 0.95559 0.96868 0.97017
1697 0.98175 0.96423 0.94682 0.98628 0.99083 0.82784 0.96539 0.95347 0.95566 0.96873 0.97022
1698 0.98177 0.96429 0.94691 0.9863 0.99084 0.8281 0.96545 0.95354 0.95573 0.96878 0.97027
1699 0.9818 0.96434 0.947 0.98632 0.99086 0.82836 0.9655 0.95362 0.9558 0.96883 0.97032
1700 0.98182 0.9644 0.94708 0.98634 0.99087 0.82862 0.96556 0.95369 0.95588 0.96888 0.97036
1701 0.98185 0.96446 0.94717 0.98635 0.99088 0.82888 0.96561 0.95377 0.95595 0.96893 0.97041
1702 0.98187 0.96452 0.94725 0.98637 0.99089 0.82914 0.96567 0.95384 0.95602 0.96899 0.97046
1703 0.9819 0.96458 0.94734 0.98639 0.99091 0.8294 0.96573 0.95392 0.95609 0.96904 0.97051
1704 0.98192 0.96463 0.94742 0.98641 0.99092 0.82965 0.96578 0.95399 0.95616 0.96909 0.97056
1705 0.98195 0.96469 0.94751 0.98643 0.99093 0.82991 0.96584 0.95406 0.95623 0.96914 0.9706
1706 0.98197 0.96475 0.94759 0.98645 0.99094 0.83017 0.96589 0.95414 0.9563 0.96919 0.97065
1707 0.982 0.96481 0.94767 0.98647 0.99096 0.83042 0.96595 0.95421 0.95637 0.96924 0.9707
1708 0.98202 0.96486 0.94776 0.98649 0.99097 0.83068 0.966 0.95429 0.95644 0.96929 0.97075
1709 0.98205 0.96492 0.94784 0.9865 0.99098 0.83093 0.96606 0.95436 0.95651 0.96934 0.97079
1710 0.98207 0.96498 0.94793 0.98652 0.99099 0.83119 0.96611 0.95443 0.95658 0.96939 0.97084
1711 0.98209 0.96503 0.94801 0.98654 0.99101 0.83144 0.96617 0.95451 0.95665 0.96944 0.97089
1712 0.98212 0.96509 0.94809 0.98656 0.99102 0.83169 0.96622 0.95458 0.95672 0.96949 0.97094
1713 0.98214 0.96515 0.94818 0.98658 0.99103 0.83195 0.96628 0.95465 0.95679 0.96953 0.97098
1714 0.98217 0.9652 0.94826 0.9866 0.99104 0.8322 0.96633 0.95472 0.95686 0.96958 0.97103
1715 0.98219 0.96526 0.94834 0.98661 0.99106 0.83245 0.96639 0.9548 0.95693 0.96963 0.97108
1716 0.98222 0.96531 0.94842 0.98663 0.99107 0.8327 0.96644 0.95487 0.957 0.96968 0.97112
1717 0.98224 0.96537 0.94851 0.98665 0.99108 0.83295 0.96649 0.95494 0.95707 0.96973 0.97117
1718 0.98226 0.96543 0.94859 0.98667 0.99109 0.8332 0.96655 0.95501 0.95714 0.96978 0.97122
1719 0.98229 0.96548 0.94867 0.98669 0.9911 0.83345 0.9666 0.95509 0.95721 0.96983 0.97126
1720 0.98231 0.96554 0.94875 0.98671 0.99112 0.8337 0.96666 0.95516 0.95727 0.96988 0.97131
1721 0.98234 0.96559 0.94883 0.98672 0.99113 0.83395 0.96671 0.95523 0.95734 0.96993 0.97136
1722 0.98236 0.96565 0.94892 0.98674 0.99114 0.8342 0.96676 0.9553 0.95741 0.96997 0.9714
1723 0.98239 0.9657 0.949 0.98676 0.99115 0.83445 0.96682 0.95537 0.95748 0.97002 0.97145
1724 0.98241 0.96576 0.94908 0.98678 0.99117 0.83469 0.96687 0.95544 0.95755 0.97007 0.97149
1725 0.98243 0.96581 0.94916 0.9868 0.99118 0.83494 0.96692 0.95552 0.95761 0.97012 0.97154
1726 0.98246 0.96587 0.94924 0.98681 0.99119 0.83519 0.96698 0.95559 0.95768 0.97017 0.97159
1727 0.98248 0.96592 0.94932 0.98683 0.9912 0.83544 0.96703 0.95566 0.95775 0.97022 0.97163
1728 0.98251 0.96598 0.9494 0.98685 0.99121 0.83568 0.96708 0.95573 0.95782 0.97026 0.97168
1729 0.98253 0.96603 0.94948 0.98687 0.99123 0.83593 0.96713 0.9558 0.95789 0.97031 0.97172
1730 0.98256 0.96609 0.94957 0.98689 0.99124 0.83618 0.96719 0.95587 0.95795 0.97036 0.97177
1731 0.98258 0.96614 0.94965 0.98691 0.99125 0.83642 0.96724 0.95594 0.95802 0.97041 0.97182
1732 0.9826 0.9662 0.94973 0.98692 0.99126 0.83667 0.96729 0.95601 0.95809 0.97046 0.97186
1733 0.98263 0.96625 0.94981 0.98694 0.99128 0.83691 0.96735 0.95609 0.95816 0.97051 0.97191
1734 0.98265 0.96631 0.94989 0.98696 0.99129 0.83716 0.9674 0.95616 0.95823 0.97055 0.97195
1735 0.98268 0.96636 0.94997 0.98698 0.9913 0.8374 0.96745 0.95623 0.95829 0.9706 0.972
1736 0.9827 0.96642 0.95005 0.987 0.99131 0.83765 0.96751 0.9563 0.95836 0.97065 0.97204
1737 0.98272 0.96647 0.95013 0.98702 0.99132 0.83789 0.96756 0.95637 0.95843 0.9707 0.97209
1738 0.98275 0.96653 0.95021 0.98703 0.99134 0.83813 0.96761 0.95644 0.9585 0.97074 0.97214
1739 0.98277 0.96658 0.95029 0.98705 0.99135 0.83837 0.96767 0.95651 0.95856 0.97079 0.97218
1740 0.9828 0.96663 0.95037 0.98707 0.99136 0.83862 0.96772 0.95658 0.95863 0.97084 0.97223
1741 0.98282 0.96669 0.95045 0.98709 0.99137 0.83886 0.96777 0.95665 0.9587 0.97089 0.97227
1742 0.98284 0.96674 0.95053 0.98711 0.99139 0.8391 0.96782 0.95672 0.95876 0.97093 0.97232
1743 0.98287 0.9668 0.95061 0.98712 0.9914 0.83934 0.96787 0.95679 0.95883 0.97098 0.97236
1744 0.98289 0.96685 0.95069 0.98714 0.99141 0.83958 0.96793 0.95686 0.9589 0.97103 0.97241
1745 0.98292 0.9669 0.95077 0.98716 0.99142 0.83982 0.96798 0.95693 0.95896 0.97108 0.97245
1746 0.98294 0.96696 0.95085 0.98718 0.99143 0.84006 0.96803 0.957 0.95903 0.97112 0.97249
1747 0.98296 0.96701 0.95093 0.98719 0.99144 0.84029 0.96808 0.95707 0.95909 0.97117 0.97254
1748 0.98299 0.96706 0.95101 0.98721 0.99146 0.84053 0.96813 0.95714 0.95916 0.97122 0.97258
1749 0.98301 0.96712 0.95108 0.98723 0.99147 0.84077 0.96818 0.9572 0.95922 0.97126 0.97263
1750 0.98303 0.96717 0.95116 0.98725 0.99148 0.84101 0.96824 0.95727 0.95929 0.97131 0.97267
1751 0.98306 0.96722 0.95124 0.98727 0.99149 0.84124 0.96829 0.95734 0.95936 0.97135 0.97272
1752 0.98308 0.96728 0.95132 0.98728 0.9915 0.84148 0.96834 0.95741 0.95942 0.9714 0.97276
1753 0.9831 0.96733 0.9514 0.9873 0.99152 0.84172 0.96839 0.95748 0.95949 0.97145 0.9728
1754 0.98313 0.96738 0.95147 0.98732 0.99153 0.84195 0.96844 0.95755 0.95955 0.97149 0.97285
1755 0.98315 0.96743 0.95155 0.98734 0.99154 0.84219 0.96849 0.95761 0.95962 0.97154 0.97289
1756 0.98317 0.96749 0.95163 0.98735 0.99155 0.84242 0.96854 0.95768 0.95968 0.97159 0.97294
1757 0.9832 0.96754 0.9517 0.98737 0.99156 0.84266 0.96859 0.95775 0.95974 0.97163 0.97298
1758 0.98322 0.96759 0.95178 0.98739 0.99157 0.84289 0.96864 0.95782 0.95981 0.97168 0.97302
1759 0.98324 0.96764 0.95186 0.98741 0.99159 0.84312 0.96869 0.95789 0.95987 0.97172 0.97307
1760 0.98327 0.96769 0.95194 0.98742 0.9916 0.84336 0.96874 0.95795 0.95994 0.97177 0.97311
1761 0.98329 0.96775 0.95201 0.98744 0.99161 0.84359 0.96879 0.95802 0.96 0.97181 0.97315
1762 0.98331 0.9678 0.95209 0.98746 0.99162 0.84382 0.96884 0.95809 0.96007 0.97186 0.9732
1763 0.98334 0.96785 0.95217 0.98748 0.99163 0.84405 0.96889 0.95815 0.96013 0.9719 0.97324
1764 0.98336 0.9679 0.95224 0.98749 0.99165 0.84429 0.96894 0.95822 0.96019 0.97195 0.97328
1765 0.98338 0.96795 0.95232 0.98751 0.99166 0.84452 0.96899 0.95829 0.96026 0.97199 0.97333
1766 0.98341 0.96801 0.95239 0.98753 0.99167 0.84475 0.96904 0.95835 0.96032 0.97204 0.97337
1767 0.98343 0.96806 0.95247 0.98755 0.99168 0.84498 0.96909 0.95842 0.96038 0.97208 0.97341
1768 0.98345 0.96811 0.95255 0.98756 0.99169 0.84521 0.96914 0.95849 0.96045 0.97213 0.97346
1769 0.98347 0.96816 0.95262 0.98758 0.9917 0.84544 0.96919 0.95855 0.96051 0.97217 0.9735
1770 0.9835 0.96821 0.9527 0.9876 0.99171 0.84566 0.96924 0.95862 0.96057 0.97222 0.97354
1771 0.98352 0.96826 0.95277 0.98761 0.99173 0.84589 0.96929 0.95869 0.96064 0.97226 0.97358
1772 0.98354 0.96831 0.95285 0.98763 0.99174 0.84612 0.96934 0.95875 0.9607 0.97231 0.97363
1773 0.98357 0.96836 0.95292 0.98765 0.99175 0.84635 0.96939 0.95882 0.96076 0.97235 0.97367
1774 0.98359 0.96841 0.953 0.98767 0.99176 0.84658 0.96944 0.95888 0.96082 0.9724 0.97371
1775 0.98361 0.96846 0.95307 0.98768 0.99177 0.8468 0.96949 0.95895 0.96089 0.97244 0.97375
1776 0.98363 0.96851 0.95314 0.9877 0.99178 0.84703 0.96954 0.95901 0.96095 0.97248 0.97379
1777 0.98366 0.96856 0.95322 0.98772 0.99179 0.84725 0.96958 0.95908 0.96101 0.97253 0.97384
1778 0.98368 0.96861 0.95329 0.98773 0.99181 0.84748 0.96963 0.95914 0.96107 0.97257 0.97388
1779 0.9837 0.96866 0.95337 0.98775 0.99182 0.8477 0.96968 0.95921 0.96114 0.97262 0.97392
1780 0.98372 0.96871 0.95344 0.98777 0.99183 0.84793 0.96973 0.95927 0.9612 0.97266 0.97396
1781 0.98375 0.96876 0.95351 0.98778 0.99184 0.84815 0.96978 0.95934 0.96126 0.9727 0.974
1782 0.98377 0.96881 0.95359 0.9878 0.99185 0.84838 0.96983 0.9594 0.96132 0.97275 0.97404
1783 0.98379 0.96886 0.95366 0.98782 0.99186 0.8486 0.96987 0.95947 0.96138 0.97279 0.97409
1784 0.98381 0.96891 0.95373 0.98783 0.99187 0.84882 0.96992 0.95953 0.96144 0.97283 0.97413
1785 0.98384 0.96896 0.95381 0.98785 0.99188 0.84905 0.96997 0.95959 0.9615 0.97288 0.97417
1786 0.98386 0.96901 0.95388 0.98787 0.9919 0.84927 0.97002 0.95966 0.96156 0.97292 0.97421
1787 0.98388 0.96906 0.95395 0.98789 0.99191 0.84949 0.97007 0.95972 0.96163 0.97296 0.97425
1788 0.9839 0.96911 0.95402 0.9879 0.99192 0.84971 0.97011 0.95979 0.96169 0.97301 0.97429
1789 0.98392 0.96916 0.9541 0.98792 0.99193 0.84993 0.97016 0.95985 0.96175 0.97305 0.97433
1790 0.98395 0.96921 0.95417 0.98794 0.99194 0.85015 0.97021 0.95991 0.96181 0.97309 0.97437
1791 0.98397 0.96926 0.95424 0.98795 0.99195 0.85037 0.97026 0.95998 0.96187 0.97314 0.97441
1792 0.98399 0.96931 0.95431 0.98797 0.99196 0.85059 0.9703 0.96004 0.96193 0.97318 0.97446
1793 0.98401 0.96935 0.95439 0.98799 0.99197 0.85081 0.97035 0.9601 0.96199 0.97322 0.9745
1794 0.98403 0.9694 0.95446 0.988 0.99198 0.85103 0.9704 0.96017 0.96205 0.97326 0.97454
1795 0.98406 0.96945 0.95453 0.98802 0.992 0.85125 0.97044 0.96023 0.96211 0.97331 0.97458
1796 0.98408 0.9695 0.9546 0.98803 0.99201 0.85147 0.97049 0.96029 0.96217 0.97335 0.97462
1797 0.9841 0.96955 0.95467 0.98805 0.99202 0.85169 0.97054 0.96035 0.96223 0.97339 0.97466
1798 0.98412 0.9696 0.95474 0.98807 0.99203 0.8519 0.97059 0.96042 0.96229 0.97343 0.9747
1799 0.98414 0.96964 0.95481 0.98808 0.99204 0.85212 0.97063 0.96048 0.96235 0.97348 0.97474
1800 0.98417 0.96969 0.95489 0.9881 0.99205 0.85234 0.97068 0.96054 0.96241 0.97352 0.97478
1801 0.98419 0.96974 0.95496 0.98812 0.99206 0.85255 0.97072 0.9606 0.96247 0.97356 0.97482
1802 0.98421 0.96979 0.95503 0.98813 0.99207 0.85277 0.97077 0.96066 0.96253 0.9736 0.97486
1803 0.98423 0.96984 0.9551 0.98815 0.99208 0.85298 0.97082 0.96073 0.96258 0.97364 0.9749
1804 0.98425 0.96988 0.95517 0.98817 0.99209 0.8532 0.97086 0.96079 0.96264 0.97368 0.97494
1805 0.98427 0.96993 0.95524 0.98818 0.99211 0.85341 0.97091 0.96085 0.9627 0.97373 0.97498
1806 0.98429 0.96998 0.95531 0.9882 0.99212 0.85363 0.97096 0.96091 0.96276 0.97377 0.97502
1807 0.98432 0.97003 0.95538 0.98821 0.99213 0.85384 0.971 0.96097 0.96282 0.97381 0.97506
1808 0.98434 0.97007 0.95545 0.98823 0.99214 0.85405 0.97105 0.96103 0.96288 0.97385 0.9751
1809 0.98436 0.97012 0.95552 0.98825 0.99215 0.85427 0.97109 0.96109 0.96294 0.97389 0.97514
1810 0.98438 0.97017 0.95559 0.98826 0.99216 0.85448 0.97114 0.96116 0.96299 0.97393 0.97517
1811 0.9844 0.97021 0.95566 0.98828 0.99217 0.85469 0.97118 0.96122 0.96305 0.97397 0.97521
1812 0.98442 0.97026 0.95573 0.98829 0.99218 0.8549 0.97123 0.96128 0.96311 0.97402 0.97525
1813 0.98444 0.97031 0.95579 0.98831 0.99219 0.85511 0.97127 0.96134 0.96317 0.97406 0.97529
1814 0.98446 0.97035 0.95586 0.98833 0.9922 0.85532 0.97132 0.9614 0.96323 0.9741 0.97533
1815 0.98449 0.9704 0.95593 0.98834 0.99221 0.85554 0.97136 0.96146 0.96328 0.97414 0.97537
1816 0.98451 0.97045 0.956 0.98836 0.99222 0.85575 0.97141 0.96152 0.96334 0.97418 0.97541
1817 0.98453 0.97049 0.95607 0.98837 0.99223 0.85596 0.97145 0.96158 0.9634 0.97422 0.97545
1818 0.98455 0.97054 0.95614 0.98839 0.99224 0.85616 0.9715 0.96164 0.96345 0.97426 0.97549
1819 0.98457 0.97059 0.95621 0.9884 0.99225 0.85637 0.97154 0.9617 0.96351 0.9743 0.97552
1820 0.98459 0.97063 0.95627 0.98842 0.99227 0.85658 0.97159 0.96176 0.96357 0.97434 0.97556
1821 0.98461 0.97068 0.95634 0.98844 0.99228 0.85679 0.97163 0.96182 0.96363 0.97438 0.9756
1822 0.98463 0.97072 0.95641 0.98845 0.99229 0.857 0.97168 0.96188 0.96368 0.97442 0.97564
1823 0.98465 0.97077 0.95648 0.98847 0.9923 0.8572 0.97172 0.96194 0.96374 0.97446 0.97568
1824 0.98467 0.97082 0.95654 0.98848 0.99231 0.85741 0.97177 0.962 0.96379 0.9745 0.97572
1825 0.98469 0.97086 0.95661 0.9885 0.99232 0.85762 0.97181 0.96205 0.96385 0.97454 0.97575
1826 0.98472 0.97091 0.95668 0.98851 0.99233 0.85782 0.97185 0.96211 0.96391 0.97458 0.97579
1827 0.98474 0.97095 0.95675 0.98853 0.99234 0.85803 0.9719 0.96217 0.96396 0.97462 0.97583
1828 0.98476 0.971 0.95681 0.98855 0.99235 0.85824 0.97194 0.96223 0.96402 0.97466 0.97587
1829 0.98478 0.97104 0.95688 0.98856 0.99236 0.85844 0.97198 0.96229 0.96408 0.9747 0.9759
1830 0.9848 0.97109 0.95695 0.98858 0.99237 0.85865 0.97203 0.96235 0.96413 0.97474 0.97594
1831 0.98482 0.97113 0.95701 0.98859 0.99238 0.85885 0.97207 0.96241 0.96419 0.97478 0.97598
1832 0.98484 0.97118 0.95708 0.98861 0.99239 0.85905 0.97212 0.96246 0.96424 0.97482 0.97602
1833 0.98486 0.97122 0.95714 0.98862 0.9924 0.85926 0.97216 0.96252 0.9643 0.97486 0.97605
1834 0.98488 0.97127 0.95721 0.98864 0.99241 0.85946 0.9722 0.96258 0.96435 0.9749 0.97609
1835 0.9849 0.97131 0.95728 0.98865 0.99242 0.85966 0.97225 0.96264 0.96441 0.97493 0.97613
1836 0.98492 0.97136 0.95734 0.98867 0.99243 0.85987 0.97229 0.9627 0.96446 0.97497 0.97617
1837 0.98494 0.9714 0.95741 0.98868 0.99244 0.86007 0.97233 0.96275 0.96452 0.97501 0.9762
1838 0.98496 0.97144 0.95747 0.9887 0.99245 0.86027 0.97237 0.96281 0.96457 0.97505 0.97624
1839 0.98498 0.8551 0.79072 0.98871 0.99246 0.86047 0.84198 0.81483 0.80134 0.87239 0.86274
1840 0.985 0.85528 0.79097 0.98873 0.99247 0.86067 0.84217 0.81505 0.80158 0.87255 0.86291
1841 0.98502 0.85545 0.79122 0.98874 0.99248 0.86087 0.84236 0.81527 0.80181 0.87271 0.86308
1842 0.98504 0.85563 0.79146 0.98876 0.99249 0.86107 0.84255 0.8155 0.80205 0.87287 0.86324
1843 0.98506 0.85581 0.79171 0.98877 0.9925 0.86127 0.84274 0.81572 0.80228 0.87302 0.86341
1844 0.98508 0.85599 0.79195 0.98879 0.99251 0.86147 0.84293 0.81594 0.80251 0.87318 0.86358
1845 0.9851 0.85616 0.7922 0.9888 0.99252 0.86167 0.84312 0.81616 0.80275 0.87334 0.86374
1846 0.98512 0.85634 0.79244 0.98882 0.99253 0.86187 0.84331 0.81638 0.80298 0.87349 0.86391
1847 0.98514 0.85651 0.79269 0.98883 0.99254 0.86207 0.8435 0.81659 0.80321 0.87365 0.86408
1848 0.98516 0.85669 0.79293 0.98885 0.99255 0.86226 0.84369 0.81681 0.80344 0.87381 0.86424
1849 0.98518 0.85686 0.79317 0.98886 0.99256 0.86246 0.84388 0.81703 0.80367 0.87396 0.86441
1850 0.9852 0.85704 0.79342 0.98888 0.99257 0.86266 0.84406 0.81725 0.8039 0.87412 0.86458
1851 0.98522 0.85721 0.79366 0.98889 0.99258 0.86286 0.84425 0.81747 0.80413 0.87427 0.86474
1852 0.98524 0.85739 0.7939 0.98891 0.99259 0.86305 0.84444 0.81769 0.80436 0.87443 0.86491
1853 0.98526 0.85756 0.79414 0.98892 0.9926 0.86325 0.84463 0.8179 0.80459 0.87458 0.86507
1854 0.98528 0.85773 0.79438 0.98894 0.99261 0.86344 0.84481 0.81812 0.80482 0.87474 0.86523
1855 0.9853 0.85791 0.79462 0.98895 0.99262 0.86364 0.845 0.81834 0.80505 0.87489 0.8654
1856 0.98532 0.85808 0.79486 0.98897 0.99263 0.86383 0.84519 0.81855 0.80528 0.87505 0.86556
1857 0.98534 0.85825 0.7951 0.98898 0.99264 0.86403 0.84537 0.81877 0.80551 0.8752 0.86573
1858 0.98536 0.85843 0.79534 0.989 0.99265 0.86422 0.84556 0.81898 0.80574 0.87535 0.86589
1859 0.98538 0.8586 0.79558 0.98901 0.99266 0.86442 0.84574 0.8192 0.80597 0.87551 0.86605
1860 0.98539 0.85877 0.79582 0.98903 0.99267 0.86461 0.84593 0.81941 0.80619 0.87566 0.86622
1861 0.98541 0.85894 0.79606 0.98904 0.99268 0.8648 0.84611 0.81963 0.80642 0.87581 0.86638
1862 0.98543 0.85911 0.7963 0.98906 0.99269 0.865 0.8463 0.81984 0.80665 0.87596 0.86654
1863 0.98545 0.85928 0.79654 0.98907 0.9927 0.86519 0.84648 0.82005 0.80687 0.87612 0.8667
1864 0.98547 0.85946 0.79677 0.98908 0.99271 0.86538 0.84667 0.82027 0.8071 0.87627 0.86686
1865 0.98549 0.85963 0.79701 0.9891 0.99272 0.86557 0.84685 0.82048 0.80732 0.87642 0.86703
1866 0.98551 0.8598 0.79725 0.98911 0.99273 0.86576 0.84703 0.82069 0.80755 0.87657 0.86719
1867 0.98553 0.85997 0.79748 0.98913 0.99274 0.86595 0.84722 0.8209 0.80777 0.87672 0.86735
1868 0.98555 0.86014 0.79772 0.98914 0.99275 0.86614 0.8474 0.82112 0.808 0.87687 0.86751
1869 0.98557 0.86031 0.79796 0.98916 0.99276 0.86633 0.84758 0.82133 0.80822 0.87702 0.86767
1870 0.98559 0.86047 0.79819 0.98917 0.99277 0.86652 0.84777 0.82154 0.80845 0.87717 0.86783
1871 0.98561 0.86064 0.79843 0.98918 0.99278 0.86671 0.84795 0.82175 0.80867 0.87732 0.86799
1872 0.98562 0.86081 0.79866 0.9892 0.99279 0.8669 0.84813 0.82196 0.80889 0.87747 0.86815
1873 0.98564 0.86098 0.7989 0.98921 0.9928 0.86709 0.84831 0.82217 0.80912 0.87762 0.86831
1874 0.98566 0.86115 0.79913 0.98923 0.99281 0.86728 0.84849 0.82238 0.80934 0.87777 0.86847
1875 0.98568 0.86132 0.79936 0.98924 0.99281 0.86747 0.84867 0.82259 0.80956 0.87792 0.86863
1876 0.9857 0.86148 0.7996 0.98926 0.99282 0.86766 0.84885 0.8228 0.80978 0.87807 0.86878
1877 0.98572 0.86165 0.79983 0.98927 0.99283 0.86784 0.84903 0.82301 0.81 0.87822 0.86894
1878 0.98574 0.86182 0.80006 0.98928 0.99284 0.86803 0.84921 0.82322 0.81022 0.87837 0.8691
1879 0.98576 0.86198 0.80029 0.9893 0.99285 0.86822 0.84939 0.82343 0.81044 0.87852 0.86926
1880 0.98578 0.86215 0.80052 0.98931 0.99286 0.8684 0.84957 0.82363 0.81066 0.87866 0.86942
1881 0.98579 0.86232 0.80076 0.98933 0.99287 0.86859 0.84975 0.82384 0.81088 0.87881 0.86957
1882 0.98581 0.86248 0.80099 0.98934 0.99288 0.86878 0.84993 0.82405 0.8111 0.87896 0.86973
1883 0.98583 0.86265 0.80122 0.98935 0.99289 0.86896 0.85011 0.82425 0.81132 0.87911 0.86989
1884 0.98585 0.86281 0.80145 0.98937 0.9929 0.86915 0.85029 0.82446 0.81154 0.87925 0.87004
1885 0.98587 0.86298 0.80168 0.98938 0.99291 0.86933 0.85046 0.82467 0.81176 0.8794 0.8702
1886 0.98589 0.86314 0.80191 0.9894 0.99292 0.86952 0.85064 0.82487 0.81198 0.87955 0.87036
1887 0.9859 0.86331 0.80214 0.98941 0.99293 0.8697 0.85082 0.82508 0.8122 0.87969 0.87051
1888 0.98592 0.86347 0.80237 0.98942 0.99294 0.86988 0.851 0.82528 0.81241 0.87984 0.87067
1889 0.98594 0.86364 0.80259 0.98944 0.99295 0.87007 0.85117 0.82549 0.81263 0.87998 0.87082
1890 0.98596 0.8638 0.80282 0.98945 0.99296 0.87025 0.85135 0.82569 0.81285 0.88013 0.87098
1891 0.98598 0.86396 0.80305 0.98947 0.99296 0.87043 0.85153 0.8259 0.81307 0.88027 0.87113
1892 0.986 0.86413 0.80328 0.98948 0.99297 0.87062 0.8517 0.8261 0.81328 0.88042 0.87129
1893 0.98601 0.86429 0.8035 0.98949 0.99298 0.8708 0.85188 0.82631 0.8135 0.88056 0.87144
1894 0.98603 0.86445 0.80373 0.98951 0.99299 0.87098 0.85205 0.82651 0.81371 0.88071 0.87159
1895 0.98605 0.86461 0.80396 0.98952 0.993 0.87116 0.85223 0.82671 0.81393 0.88085 0.87175
1896 0.98607 0.86478 0.80418 0.98953 0.99301 0.87134 0.8524 0.82692 0.81414 0.881 0.8719
1897 0.98609 0.86494 0.80441 0.98955 0.99302 0.87152 0.85258 0.82712 0.81436 0.88114 0.87205
1898 0.98611 0.8651 0.80464 0.98956 0.99303 0.8717 0.85275 0.82732 0.81457 0.88128 0.87221
1899 0.98612 0.86526 0.80486 0.98957 0.99304 0.87188 0.85292 0.82752 0.81479 0.88143 0.87236
1900 0.98614 0.86542 0.80509 0.98959 0.99305 0.87206 0.8531 0.82772 0.815 0.88157 0.87251
1901 0.98616 0.86558 0.80531 0.9896 0.99306 0.87224 0.85327 0.82792 0.81521 0.88171 0.87266
1902 0.98618 0.86574 0.80553 0.98962 0.99306 0.87242 0.85344 0.82813 0.81543 0.88186 0.87282
1903 0.9862 0.8659 0.80576 0.98963 0.99307 0.8726 0.85362 0.82833 0.81564 0.882 0.87297
1904 0.98621 0.86606 0.80598 0.98964 0.99308 0.87278 0.85379 0.82853 0.81585 0.88214 0.87312
1905 0.98623 0.86622 0.8062 0.98966 0.99309 0.87296 0.85396 0.82873 0.81606 0.88228 0.87327
1906 0.98625 0.86638 0.80643 0.98967 0.9931 0.87313 0.85413 0.82893 0.81627 0.88242 0.87342
1907 0.98627 0.86654 0.80665 0.98968 0.99311 0.87331 0.85431 0.82913 0.81649 0.88257 0.87357
1908 0.98628 0.8667 0.80687 0.9897 0.99312 0.87349 0.85448 0.82932 0.8167 0.88271 0.87372
1909 0.9863 0.86686 0.80709 0.98971 0.99313 0.87367 0.85465 0.82952 0.81691 0.88285 0.87387
1910 0.98632 0.86702 0.80731 0.98972 0.99314 0.87384 0.85482 0.82972 0.81712 0.88299 0.87402
1911 0.98634 0.86718 0.80753 0.98974 0.99315 0.87402 0.85499 0.82992 0.81733 0.88313 0.87417
1912 0.98636 0.86733 0.80775 0.98975 0.99315 0.87419 0.85516 0.83012 0.81754 0.88327 0.87432
1913 0.98637 0.86749 0.80798 0.98976 0.99316 0.87437 0.85533 0.83031 0.81775 0.88341 0.87447
1914 0.98639 0.86765 0.8082 0.98978 0.99317 0.87455 0.8555 0.83051 0.81796 0.88355 0.87462
1915 0.98641 0.86781 0.80841 0.98979 0.99318 0.87472 0.85567 0.83071 0.81816 0.88369 0.87477
1916 0.98643 0.86796 0.80863 0.9898 0.99319 0.8749 0.85584 0.8309 0.81837 0.88383 0.87492
1917 0.98644 0.86812 0.80885 0.98981 0.9932 0.87507 0.85601 0.8311 0.81858 0.88397 0.87507
1918 0.98646 0.86828 0.80907 0.98983 0.99321 0.87524 0.85618 0.8313 0.81879 0.88411 0.87521
1919 0.98648 0.86843 0.80929 0.98984 0.99322 0.87542 0.85635 0.83149 0.819 0.88424 0.87536
1920 0.9865 0.86859 0.80951 0.98985 0.99322 0.87559 0.85651 0.83169 0.8192 0.88438 0.87551
1921 0.98651 0.86874 0.80973 0.98987 0.99323 0.87576 0.85668 0.83188 0.81941 0.88452 0.87566
1922 0.98653 0.8689 0.80994 0.98988 0.99324 0.87594 0.85685 0.83208 0.81962 0.88466 0.8758
1923 0.98655 0.86905 0.81016 0.98989 0.99325 0.87611 0.85702 0.83227 0.81982 0.8848 0.87595
1924 0.98656 0.86921 0.81038 0.98991 0.99326 0.87628 0.85718 0.83247 0.82003 0.88493 0.8761
1925 0.98658 0.86936 0.81059 0.98992 0.99327 0.87645 0.85735 0.83266 0.82023 0.88507 0.87624
1926 0.9866 0.86952 0.81081 0.98993 0.99328 0.87662 0.85752 0.83285 0.82044 0.88521 0.87639
1927 0.98662 0.86967 0.81102 0.98995 0.99329 0.87679 0.85768 0.83305 0.82064 0.88535 0.87654
1928 0.98663 0.86983 0.81124 0.98996 0.99329 0.87697 0.85785 0.83324 0.82085 0.88548 0.87668
1929 0.98665 0.86998 0.81145 0.98997 0.9933 0.87714 0.85802 0.83343 0.82105 0.88562 0.87683
1930 0.98667 0.87013 0.81167 0.98998 0.99331 0.87731 0.85818 0.83362 0.82126 0.88575 0.87697
1931 0.98668 0.87029 0.81188 0.99 0.99332 0.87748 0.85835 0.83382 0.82146 0.88589 0.87712
1932 0.9867 0.87044 0.8121 0.99001 0.99333 0.87765 0.85851 0.83401 0.82166 0.88603 0.87726
1933 0.98672 0.87059 0.81231 0.99002 0.99334 0.87782 0.85868 0.8342 0.82187 0.88616 0.87741
1934 0.98674 0.87075 0.81252 0.99003 0.99335 0.87798 0.85884 0.83439 0.82207 0.8863 0.87755
1935 0.98675 0.8709 0.81274 0.99005 0.99335 0.87815 0.85901 0.83458 0.82227 0.88643 0.8777
1936 0.98677 0.87105 0.81295 0.99006 0.99336 0.87832 0.85917 0.83477 0.82248 0.88657 0.87784
1937 0.98679 0.8712 0.81316 0.99007 0.99337 0.87849 0.85933 0.83496 0.82268 0.8867 0.87798
1938 0.9868 0.87135 0.81337 0.99009 0.99338 0.87866 0.8595 0.83515 0.82288 0.88684 0.87813
1939 0.98682 0.8715 0.81359 0.9901 0.99339 0.87882 0.85966 0.83534 0.82308 0.88697 0.87827
1940 0.98684 0.87165 0.8138 0.99011 0.9934 0.87899 0.85982 0.83553 0.82328 0.8871 0.87841
1941 0.98685 0.87181 0.81401 0.99012 0.9934 0.87916 0.85999 0.83572 0.82348 0.88724 0.87856
1942 0.98687 0.87196 0.81422 0.99014 0.99341 0.87933 0.86015 0.83591 0.82368 0.88737 0.8787
1943 0.98689 0.87211 0.81443 0.99015 0.99342 0.87949 0.86031 0.8361 0.82388 0.88751 0.87884
1944 0.9869 0.87226 0.81464 0.99016 0.99343 0.87966 0.86047 0.83628 0.82408 0.88764 0.87898
1945 0.98692 0.87241 0.81485 0.99017 0.99344 0.87982 0.86063 0.83647 0.82428 0.88777 0.87912
1946 0.98694 0.87256 0.81506 0.99019 0.99345 0.87999 0.86079 0.83666 0.82448 0.8879 0.87927
1947 0.98695 0.8727 0.81527 0.9902 0.99345 0.88015 0.86096 0.83685 0.82468 0.88804 0.87941
1948 0.98697 0.87285 0.81548 0.99021 0.99346 0.88032 0.86112 0.83703 0.82488 0.88817 0.87955
1949 0.98699 0.873 0.81569 0.99022 0.99347 0.88048 0.86128 0.83722 0.82507 0.8883 0.87969
1950 0.987 0.87315 0.81589 0.99024 0.99348 0.88065 0.86144 0.83741 0.82527 0.88843 0.87983
1951 0.98702 0.8733 0.8161 0.99025 0.99349 0.88081 0.8616 0.83759 0.82547 0.88856 0.87997
1952 0.98703 0.87345 0.81631 0.99026 0.9935 0.88097 0.86176 0.83778 0.82567 0.8887 0.88011
1953 0.98705 0.8736 0.81652 0.99027 0.9935 0.88114 0.86192 0.83796 0.82586 0.88883 0.88025
1954 0.98707 0.87374 0.81672 0.99028 0.99351 0.8813 0.86208 0.83815 0.82606 0.88896 0.88039
1955 0.98708 0.87389 0.81693 0.9903 0.99352 0.88146 0.86224 0.83833 0.82626 0.88909 0.88053
1956 0.9871 0.87404 0.81714 0.99031 0.99353 0.88163 0.8624 0.83852 0.82645 0.88922 0.88067
1957 0.98712 0.87418 0.81734 0.99032 0.99354 0.88179 0.86255 0.8387 0.82665 0.88935 0.88081
1958 0.98713 0.87433 0.81755 0.99033 0.99355 0.88195 0.86271 0.83889 0.82684 0.88948 0.88095
1959 0.98715 0.87448 0.81775 0.99035 0.99355 0.88211 0.86287 0.83907 0.82704 0.88961 0.88108
1960 0.98717 0.87462 0.81796 0.99036 0.99356 0.88227 0.86303 0.83926 0.82723 0.88974 0.88122
1961 0.98718 0.87477 0.81816 0.99037 0.99357 0.88243 0.86319 0.83944 0.82743 0.88987 0.88136
1962 0.9872 0.87492 0.81837 0.99038 0.99358 0.88259 0.86334 0.83962 0.82762 0.89 0.8815
1963 0.98721 0.87506 0.81857 0.99039 0.99359 0.88276 0.8635 0.8398 0.82782 0.89013 0.88164
1964 0.98723 0.87521 0.81878 0.99041 0.99359 0.88292 0.86366 0.83999 0.82801 0.89026 0.88177
1965 0.98725 0.87535 0.81898 0.99042 0.9936 0.88308 0.86381 0.84017 0.8282 0.89038 0.88191
1966 0.98726 0.8755 0.81918 0.99043 0.99361 0.88323 0.86397 0.84035 0.8284 0.89051 0.88205
1967 0.98728 0.87564 0.81939 0.99044 0.99362 0.88339 0.86413 0.84053 0.82859 0.89064 0.88219
1968 0.98729 0.87579 0.81959 0.99045 0.99363 0.88355 0.86428 0.84071 0.82878 0.89077 0.88232
1969 0.98731 0.87593 0.81979 0.99047 0.99363 0.88371 0.86444 0.84089 0.82898 0.8909 0.88246
1970 0.98733 0.87607 0.81999 0.99048 0.99364 0.88387 0.86459 0.84108 0.82917 0.89103 0.88259
1971 0.98734 0.87622 0.8202 0.99049 0.99365 0.88403 0.86475 0.84126 0.82936 0.89115 0.88273
1972 0.98736 0.87636 0.8204 0.9905 0.99366 0.88419 0.8649 0.84144 0.82955 0.89128 0.88287
1973 0.98737 0.8765 0.8206 0.99051 0.99367 0.88434 0.86506 0.84162 0.82974 0.89141 0.883
1974 0.98739 0.87665 0.8208 0.99053 0.99367 0.8845 0.86521 0.8418 0.82993 0.89153 0.88314
1975 0.9874 0.87679 0.821 0.99054 0.99368 0.88466 0.86537 0.84197 0.83012 0.89166 0.88327
1976 0.98742 0.87693 0.8212 0.99055 0.99369 0.88482 0.86552 0.84215 0.83031 0.89179 0.88341
1977 0.98744 0.87707 0.8214 0.99056 0.9937 0.88497 0.86568 0.84233 0.8305 0.89191 0.88354
1978 0.98745 0.87722 0.8216 0.99057 0.99371 0.88513 0.86583 0.84251 0.83069 0.89204 0.88368
1979 0.98747 0.87736 0.8218 0.99059 0.99371 0.88528 0.86598 0.84269 0.83088 0.89216 0.88381
1980 0.98748 0.8775 0.822 0.9906 0.99372 0.88544 0.86613 0.84287 0.83107 0.89229 0.88395
1981 0.9875 0.87764 0.8222 0.99061 0.99373 0.88559 0.86629 0.84305 0.83126 0.89242 0.88408
1982 0.98751 0.87778 0.8224 0.99062 0.99374 0.88575 0.86644 0.84322 0.83145 0.89254 0.88421
1983 0.98753 0.87792 0.82259 0.99063 0.99375 0.8859 0.86659 0.8434 0.83164 0.89267 0.88435
1984 0.98755 0.87806 0.82279 0.99064 0.99375 0.88606 0.86674 0.84358 0.83182 0.89279 0.88448
1985 0.98756 0.87821 0.82299 0.99066 0.99376 0.88621 0.8669 0.84375 0.83201 0.89292 0.88461
1986 0.98758 0.87835 0.82319 0.99067 0.99377 0.88637 0.86705 0.84393 0.8322 0.89304 0.88475
1987 0.98759 0.87849 0.82339 0.99068 0.99378 0.88652 0.8672 0.84411 0.83239 0.89317 0.88488
1988 0.98761 0.87863 0.82358 0.99069 0.99378 0.88667 0.86735 0.84428 0.83258 0.89329 0.88501
1989 0.98762 0.87877 0.82378 0.9907 0.99379 0.88683 0.8675 0.84446 0.83276 0.89341 0.88514
1990 0.98764 0.87891 0.82398 0.99071 0.9938 0.88698 0.86766 0.84464 0.83295 0.89354 0.88528
1991 0.98765 0.87905 0.82417 0.99073 0.99381 0.88713 0.86781 0.84481 0.83314 0.89366 0.88541
1992 0.98767 0.87919 0.82437 0.99074 0.99381 0.88729 0.86796 0.84499 0.83332 0.89379 0.88554
1993 0.98768 0.87933 0.82456 0.99075 0.99382 0.88744 0.86811 0.84516 0.83351 0.89391 0.88567
1994 0.9877 0.87946 0.82476 0.99076 0.99383 0.88759 0.86826 0.84534 0.83369 0.89403 0.8858
1995 0.98771 0.8796 0.82495 0.99077 0.99384 0.88774 0.86841 0.84551 0.83388 0.89416 0.88594
1996 0.98773 0.87974 0.82515 0.99078 0.99385 0.88789 0.86856 0.84569 0.83406 0.89428 0.88607
1997 0.98774 0.87988 0.82534 0.99079 0.99385 0.88804 0.86871 0.84586 0.83425 0.8944 0.8862
1998 0.98776 0.88002 0.82554 0.9908 0.99386 0.88819 0.86886 0.84603 0.83443 0.89452 0.88633
1999 0.98777 0.88016 0.82573 0.99082 0.99387 0.88834 0.869 0.84621 0.83462 0.89465 0.88646
2000 0.98779 0.88029 0.82593 0.99083 0.99388 0.88849 0.86915 0.84638 0.8348 0.89477 0.88659
2001 0.9878 0.88043 0.82612 0.99084 0.99388 0.88864 0.8693 0.84655 0.83499 0.89489 0.88672
2002 0.98782 0.88057 0.82631 0.99085 0.99389 0.88878 0.86945 0.84672 0.83517 0.89501 0.88685
2003 0.98783 0.8807 0.82651 0.99086 0.9939 0.88893 0.8696 0.8469 0.83535 0.89513 0.88698
2004 0.98785 0.88084 0.8267 0.99087 0.9939 0.88908 0.86975 0.84707 0.83554 0.89525 0.88711
2005 0.98786 0.88098 0.82689 0.99088 0.99391 0.88923 0.86989 0.84724 0.83572 0.89537 0.88724
2006 0.98788 0.88111 0.82708 0.99089 0.99392 0.88938 0.87004 0.84741 0.8359 0.89549 0.88737
2007 0.98789 0.88125 0.82727 0.9909 0.99393 0.88952 0.87019 0.84758 0.83608 0.89562 0.88749
2008 0.98791 0.88139 0.82746 0.99092 0.99393 0.88967 0.87034 0.84775 0.83626 0.89574 0.88762
2009 0.98792 0.88152 0.82766 0.99093 0.99394 0.88982 0.87048 0.84792 0.83645 0.89586 0.88775
2010 0.98793 0.88166 0.82785 0.99094 0.99395 0.88996 0.87063 0.84809 0.83663 0.89598 0.88788
2011 0.98795 0.88179 0.82804 0.99095 0.99396 0.89011 0.87077 0.84827 0.83681 0.8961 0.88801
2012 0.98796 0.88193 0.82823 0.99096 0.99396 0.89026 0.87092 0.84843 0.83699 0.89622 0.88814
2013 0.98798 0.88206 0.82842 0.99097 0.99397 0.8904 0.87107 0.8486 0.83717 0.89633 0.88826
2014 0.98799 0.8822 0.82861 0.99098 0.99398 0.89055 0.87121 0.84877 0.83735 0.89645 0.88839
2015 0.98801 0.88233 0.8288 0.99099 0.99399 0.89069 0.87136 0.84894 0.83753 0.89657 0.88852
2016 0.98802 0.88247 0.82898 0.991 0.99399 0.89084 0.8715 0.84911 0.83771 0.89669 0.88865
2017 0.98804 0.8826 0.82917 0.99101 0.994 0.89098 0.87165 0.84928 0.83789 0.89681 0.88877
2018 0.98805 0.88273 0.82936 0.99102 0.99401 0.89113 0.87179 0.84945 0.83807 0.89693 0.8889
2019 0.98807 0.88287 0.82955 0.99104 0.99401 0.89127 0.87194 0.84962 0.83825 0.89705 0.88903
2020 0.98808 0.883 0.82974 0.99105 0.99402 0.89141 0.87208 0.84979 0.83843 0.89717 0.88915
2021 0.98809 0.88314 0.82993 0.99106 0.99403 0.89156 0.87223 0.84996 0.83861 0.89729 0.88928
2022 0.98811 0.88327 0.83012 0.99107 0.99404 0.8917 0.87237 0.85012 0.83878 0.8974 0.88941
2023 0.98812 0.8834 0.83031 0.99108 0.99404 0.89185 0.87252 0.85029 0.83896 0.89752 0.88953
2024 0.98814 0.88354 0.83049 0.99109 0.99405 0.89199 0.87266 0.85046 0.83914 0.89764 0.88966
2025 0.98815 0.88367 0.83068 0.9911 0.99406 0.89213 0.8728 0.85063 0.83932 0.89776 0.88978
2026 0.98817 0.8838 0.83087 0.99111 0.99407 0.89227 0.87295 0.85079 0.8395 0.89788 0.88991
2027 0.98818 0.88393 0.83105 0.99112 0.99407 0.89242 0.87309 0.85096 0.83967 0.89799 0.89003
2028 0.98819 0.88407 0.83124 0.99113 0.99408 0.89256 0.87323 0.85113 0.83985 0.89811 0.89016
2029 0.98821 0.8842 0.83143 0.99114 0.99409 0.89271 0.87338 0.85129 0.84003 0.89823 0.89029
2030 0.98822 0.88433 0.83161 0.99116 0.99409 0.89285 0.87352 0.85146 0.8402 0.89834 0.89041
2031 0.98824 0.88446 0.8318 0.99117 0.9941 0.89299 0.87366 0.85163 0.84038 0.89846 0.89053
2032 0.98825 0.88459 0.83198 0.99118 0.99411 0.89314 0.8738 0.85179 0.84056 0.89858 0.89066
2033 0.98827 0.88472 0.83217 0.99119 0.99412 0.89328 0.87395 0.85196 0.84073 0.89869 0.89078
2034 0.98828 0.88486 0.83236 0.9912 0.99412 0.89342 0.87409 0.85212 0.84091 0.89881 0.89091
2035 0.9883 0.88499 0.83254 0.99121 0.99413 0.89356 0.87423 0.85229 0.84108 0.89893 0.89103
2036 0.98831 0.88512 0.83272 0.99122 0.99414 0.8937 0.87437 0.85245 0.84126 0.89904 0.89116
2037 0.98833 0.88525 0.83291 0.99123 0.99415 0.89385 0.87451 0.85262 0.84143 0.89916 0.89128
2038 0.98834 0.88538 0.83309 0.99124 0.99415 0.89399 0.87465 0.85278 0.84161 0.89927 0.8914
2039 0.98836 0.88551 0.83328 0.99125 0.99416 0.89413 0.87479 0.85294 0.84178 0.89939 0.89153
2040 0.98837 0.88564 0.83346 0.99126 0.99417 0.89427 0.87493 0.85311 0.84196 0.8995 0.89165
2041 0.98838 0.88577 0.83364 0.99128 0.99418 0.89441 0.87507 0.85327 0.84213 0.89962 0.89177
2042 0.9884 0.8859 0.83383 0.99129 0.99418 0.89455 0.87521 0.85343 0.84231 0.89973 0.89189
2043 0.98841 0.88603 0.83401 0.9913 0.99419 0.89469 0.87535 0.8536 0.84248 0.89985 0.89202
2044 0.98843 0.88616 0.83419 0.99131 0.9942 0.89483 0.87549 0.85376 0.84265 0.89996 0.89214
2045 0.98844 0.88628 0.83437 0.99132 0.9942 0.89497 0.87563 0.85392 0.84282 0.90008 0.89226
2046 0.98846 0.88641 0.83455 0.99133 0.99421 0.89511 0.87577 0.85408 0.843 0.90019 0.89238
2047 0.98847 0.88654 0.83474 0.99134 0.99422 0.89525 0.87591 0.85425 0.84317 0.9003 0.8925
2048 0.98848 0.88667 0.83492 0.99135 0.99423 0.89539 0.87605 0.85441 0.84334 0.90042 0.89262
2049 0.9885 0.8868 0.8351 0.99136 0.99423 0.89553 0.87619 0.85457 0.84351 0.90053 0.89275
2050 0.98851 0.88693 0.83528 0.99137 0.99424 0.89566 0.87633 0.85473 0.84369 0.90064 0.89287
2051 0.98853 0.88705 0.83546 0.99138 0.99425 0.8958 0.87647 0.85489 0.84386 0.90076 0.89299
2052 0.98854 0.88718 0.83564 0.99139 0.99425 0.89594 0.8766 0.85505 0.84403 0.90087 0.89311
2053 0.98855 0.88731 0.83582 0.9914 0.99426 0.89608 0.87674 0.85521 0.8442 0.90098 0.89323
2054 0.98857 0.88744 0.836 0.99141 0.99427 0.89621 0.87688 0.85538 0.84437 0.9011 0.89335
2055 0.98858 0.88756 0.83618 0.99142 0.99427 0.89635 0.87702 0.85554 0.84454 0.90121 0.89347
2056 0.9886 0.88769 0.83636 0.99144 0.99428 0.89649 0.87716 0.8557 0.84471 0.90132 0.89359
2057 0.98861 0.88782 0.83654 0.99145 0.99429 0.89663 0.87729 0.85586 0.84488 0.90143 0.89371
2058 0.98862 0.88794 0.83672 0.99146 0.9943 0.89676 0.87743 0.85601 0.84505 0.90155 0.89383
2059 0.98864 0.88807 0.8369 0.99147 0.9943 0.8969 0.87757 0.85617 0.84522 0.90166 0.89395
2060 0.98865 0.8882 0.83707 0.99148 0.99431 0.89703 0.8777 0.85633 0.84539 0.90177 0.89407
2061 0.98867 0.88832 0.83725 0.99149 0.99432 0.89717 0.87784 0.85649 0.84556 0.90188 0.89419
2062 0.98868 0.88845 0.83743 0.9915 0.99432 0.89731 0.87797 0.85665 0.84573 0.90199 0.89431
2063 0.98869 0.88857 0.83761 0.99151 0.99433 0.89744 0.87811 0.85681 0.8459 0.9021 0.89443
2064 0.98871 0.8887 0.83778 0.99152 0.99434 0.89758 0.87825 0.85697 0.84606 0.90221 0.89454
2065 0.98872 0.88882 0.83796 0.99153 0.99435 0.89771 0.87838 0.85712 0.84623 0.90232 0.89466
2066 0.98874 0.88895 0.83814 0.99154 0.99435 0.89785 0.87852 0.85728 0.8464 0.90243 0.89478
2067 0.98875 0.88907 0.83831 0.99155 0.99436 0.89798 0.87865 0.85744 0.84657 0.90255 0.8949
2068 0.98876 0.8892 0.83849 0.99156 0.99437 0.89812 0.87879 0.8576 0.84673 0.90266 0.89502
2069 0.98878 0.88932 0.83867 0.99157 0.99437 0.89825 0.87892 0.85775 0.8469 0.90277 0.89513
2070 0.98879 0.88945 0.83884 0.99158 0.99438 0.89838 0.87906 0.85791 0.84707 0.90288 0.89525
2071 0.98881 0.88957 0.83902 0.99159 0.99439 0.89852 0.87919 0.85807 0.84723 0.90299 0.89537
2072 0.98882 0.88969 0.83919 0.9916 0.99439 0.89865 0.87932 0.85822 0.8474 0.9031 0.89549
2073 0.98883 0.88982 0.83937 0.99161 0.9944 0.89878 0.87946 0.85838 0.84757 0.9032 0.8956
2074 0.98885 0.88994 0.83954 0.99162 0.99441 0.89892 0.87959 0.85853 0.84773 0.90331 0.89572
2075 0.98886 0.89007 0.83972 0.99163 0.99441 0.89905 0.87972 0.85869 0.8479 0.90342 0.89584
2076 0.98887 0.89019 0.83989 0.99164 0.99442 0.89918 0.87986 0.85885 0.84806 0.90353 0.89595
2077 0.98889 0.89031 0.84006 0.99165 0.99443 0.89931 0.87999 0.859 0.84823 0.90364 0.89607
2078 0.9889 0.89043 0.84024 0.99166 0.99443 0.89945 0.88012 0.85916 0.84839 0.90375 0.89619
2079 0.98891 0.89056 0.84041 0.99167 0.99444 0.89958 0.88026 0.85931 0.84856 0.90386 0.8963
2080 0.98893 0.89068 0.84058 0.99168 0.99445 0.89971 0.88039 0.85946 0.84872 0.90397 0.89642
2081 0.98894 0.8908 0.84076 0.99169 0.99446 0.89984 0.88052 0.85962 0.84889 0.90407 0.89653
2082 0.98896 0.89092 0.84093 0.9917 0.99446 0.89997 0.88066 0.85978 0.84905 0.90418 0.89665
2083 0.98897 0.89105 0.84111 0.99171 0.99447 0.9001 0.88079 0.85993 0.84922 0.90429 0.89677
2084 0.98898 0.89117 0.84128 0.99173 0.99448 0.90023 0.88092 0.86009 0.84939 0.9044 0.89689
2085 0.989 0.8913 0.84146 0.99174 0.99448 0.90036 0.88106 0.86024 0.84955 0.90451 0.897
2086 0.98901 0.89142 0.84163 0.99175 0.99449 0.90049 0.88119 0.8604 0.84972 0.90462 0.89712
2087 0.98902 0.89154 0.84181 0.99176 0.9945 0.90062 0.88133 0.86056 0.84988 0.90473 0.89724
2088 0.98904 0.89167 0.84198 0.99177 0.9945 0.90075 0.88146 0.86071 0.85005 0.90484 0.89735
2089 0.98905 0.89179 0.84216 0.99178 0.99451 0.90088 0.88159 0.86087 0.85022 0.90495 0.89747
2090 0.98906 0.89191 0.84233 0.99179 0.99452 0.90101 0.88172 0.86102 0.85038 0.90506 0.89759
2091 0.98908 0.89203 0.8425 0.9918 0.99452 0.90114 0.88186 0.86118 0.85055 0.90517 0.8977
2092 0.98909 0.89216 0.84268 0.99181 0.99453 0.90127 0.88199 0.86133 0.85071 0.90527 0.89782
2093 0.9891 0.89228 0.84285 0.99182 0.99454 0.9014 0.88212 0.86149 0.85087 0.90538 0.89793
2094 0.98912 0.8924 0.84302 0.99183 0.99454 0.90153 0.88225 0.86164 0.85104 0.90549 0.89805
2095 0.98913 0.89252 0.8432 0.99184 0.99455 0.90166 0.88239 0.86179 0.8512 0.9056 0.89816
2096 0.98914 0.89264 0.84337 0.99185 0.99456 0.90178 0.88252 0.86195 0.85137 0.90571 0.89828
2097 0.98915 0.89277 0.84354 0.99186 0.99456 0.90191 0.88265 0.8621 0.85153 0.90581 0.89839
2098 0.98917 0.89289 0.84371 0.99187 0.99457 0.90204 0.88278 0.86225 0.85169 0.90592 0.89851
2099 0.98918 0.89301 0.84388 0.99187 0.99458 0.90217 0.88291 0.86241 0.85186 0.90603 0.89862
2100 0.98919 0.89313 0.84406 0.99188 0.99458 0.90229 0.88304 0.86256 0.85202 0.90613 0.89874
2101 0.98921 0.89325 0.84423 0.99189 0.99459 0.90242 0.88317 0.86271 0.85218 0.90624 0.89885
2102 0.98922 0.89337 0.8444 0.9919 0.9946 0.90255 0.88331 0.86286 0.85234 0.90635 0.89897
2103 0.98923 0.89349 0.84457 0.99191 0.9946 0.90267 0.88344 0.86302 0.85251 0.90645 0.89908
2104 0.98925 0.89361 0.84474 0.99192 0.99461 0.9028 0.88357 0.86317 0.85267 0.90656 0.89919
2105 0.98926 0.89373 0.84491 0.99193 0.99462 0.90293 0.8837 0.86332 0.85283 0.90667 0.89931
2106 0.98927 0.89385 0.84508 0.99194 0.99462 0.90305 0.88383 0.86347 0.85299 0.90677 0.89942
2107 0.98929 0.89397 0.84525 0.99195 0.99463 0.90318 0.88395 0.86362 0.85315 0.90688 0.89953
2108 0.9893 0.89409 0.84542 0.99196 0.99464 0.9033 0.88408 0.86377 0.85331 0.90698 0.89965
2109 0.98931 0.89421 0.84559 0.99197 0.99464 0.90343 0.88421 0.86392 0.85347 0.90709 0.89976
2110 0.98932 0.89433 0.84576 0.99198 0.99465 0.90355 0.88434 0.86407 0.85363 0.90719 0.89987
2111 0.98934 0.89445 0.84592 0.99199 0.99465 0.90368 0.88447 0.86422 0.85379 0.9073 0.89998
2112 0.98935 0.89456 0.84609 0.992 0.99466 0.9038 0.8846 0.86437 0.85395 0.9074 0.9001
2113 0.98936 0.89468 0.84626 0.99201 0.99467 0.90393 0.88473 0.86452 0.85411 0.90751 0.90021
2114 0.98938 0.8948 0.84643 0.99202 0.99467 0.90405 0.88486 0.86467 0.85427 0.90761 0.90032
2115 0.98939 0.89492 0.8466 0.99203 0.99468 0.90418 0.88498 0.86482 0.85443 0.90772 0.90043
2116 0.9894 0.89504 0.84676 0.99204 0.99469 0.9043 0.88511 0.86497 0.85459 0.90782 0.90054
2117 0.98941 0.89516 0.84693 0.99205 0.99469 0.90442 0.88524 0.86512 0.85475 0.90793 0.90066
2118 0.98943 0.89527 0.8471 0.99206 0.9947 0.90455 0.88537 0.86527 0.85491 0.90803 0.90077
2119 0.98944 0.89539 0.84727 0.99207 0.99471 0.90467 0.8855 0.86542 0.85507 0.90814 0.90088
2120 0.98945 0.89551 0.84743 0.99208 0.99471 0.90479 0.88562 0.86557 0.85523 0.90824 0.90099
2121 0.98947 0.89563 0.8476 0.99209 0.99472 0.90492 0.88575 0.86572 0.85538 0.90834 0.9011
2122 0.98948 0.89574 0.84777 0.9921 0.99473 0.90504 0.88588 0.86586 0.85554 0.90845 0.90121
2123 0.98949 0.89586 0.84793 0.99211 0.99473 0.90516 0.88601 0.86601 0.8557 0.90855 0.90132
2124 0.9895 0.89598 0.8481 0.99212 0.99474 0.90528 0.88613 0.86616 0.85586 0.90865 0.90143
2125 0.98952 0.89609 0.84826 0.99213 0.99474 0.90541 0.88626 0.86631 0.85601 0.90876 0.90155
2126 0.98953 0.89621 0.84843 0.99214 0.99475 0.90553 0.88639 0.86646 0.85617 0.90886 0.90166
2127 0.98954 0.89633 0.84859 0.99215 0.99476 0.90565 0.88651 0.8666 0.85633 0.90896 0.90177
2128 0.98955 0.89644 0.84876 0.99216 0.99476 0.90577 0.88664 0.86675 0.85649 0.90907 0.90188
2129 0.98957 0.89656 0.84892 0.99216 0.99477 0.90589 0.88676 0.8669 0.85664 0.90917 0.90199
2130 0.98958 0.89668 0.84909 0.99217 0.99478 0.90601 0.88689 0.86704 0.8568 0.90927 0.9021
2131 0.98959 0.89679 0.84925 0.99218 0.99478 0.90613 0.88701 0.86719 0.85695 0.90937 0.9022
2132 0.9896 0.89691 0.84942 0.99219 0.99479 0.90625 0.88714 0.86734 0.85711 0.90948 0.90231
2133 0.98962 0.89702 0.84958 0.9922 0.99479 0.90638 0.88726 0.86748 0.85727 0.90958 0.90242
2134 0.98963 0.89714 0.84974 0.99221 0.9948 0.9065 0.88739 0.86763 0.85742 0.90968 0.90253
2135 0.98964 0.89725 0.84991 0.99222 0.99481 0.90662 0.88751 0.86777 0.85758 0.90978 0.90264
2136 0.98965 0.89737 0.85007 0.99223 0.99481 0.90674 0.88764 0.86792 0.85773 0.90988 0.90275
2137 0.98967 0.89748 0.85023 0.99224 0.99482 0.90685 0.88776 0.86806 0.85789 0.90998 0.90286
2138 0.98968 0.8976 0.8504 0.99225 0.99483 0.90697 0.88789 0.86821 0.85804 0.91009 0.90297
2139 0.98969 0.89771 0.85056 0.99226 0.99483 0.90709 0.88801 0.86835 0.85819 0.91019 0.90307
2140 0.9897 0.89782 0.85072 0.99227 0.99484 0.90721 0.88813 0.8685 0.85835 0.91029 0.90318
2141 0.98972 0.89794 0.85088 0.99228 0.99484 0.90733 0.88826 0.86864 0.8585 0.91039 0.90329
2142 0.98973 0.89805 0.85104 0.99229 0.99485 0.90745 0.88838 0.86878 0.85866 0.91049 0.9034
2143 0.98974 0.89817 0.85121 0.9923 0.99486 0.90757 0.8885 0.86893 0.85881 0.91059 0.90351
2144 0.98975 0.89828 0.85137 0.9923 0.99486 0.90769 0.88863 0.86907 0.85896 0.91069 0.90361
2145 0.98976 0.89839 0.85153 0.99231 0.99487 0.9078 0.88875 0.86922 0.85911 0.91079 0.90372
2146 0.98978 0.89851 0.85169 0.99232 0.99488 0.90792 0.88887 0.86936 0.85927 0.91089 0.90383
2147 0.98979 0.89862 0.85185 0.99233 0.99488 0.90804 0.889 0.8695 0.85942 0.91099 0.90393
2148 0.9898 0.89873 0.85201 0.99234 0.99489 0.90816 0.88912 0.86964 0.85957 0.91109 0.90404
2149 0.98981 0.89884 0.85217 0.99235 0.99489 0.90827 0.88924 0.86979 0.85972 0.91119 0.90415
2150 0.98983 0.89896 0.85233 0.99236 0.9949 0.90839 0.88936 0.86993 0.85988 0.91129 0.90425
2151 0.98984 0.89907 0.85249 0.99237 0.99491 0.90851 0.88948 0.87007 0.86003 0.91139 0.90436
2152 0.98985 0.89918 0.85265 0.99238 0.99491 0.90863 0.88961 0.87021 0.86018 0.91149 0.90447
2153 0.98986 0.89929 0.85281 0.99239 0.99492 0.90874 0.88973 0.87036 0.86033 0.91159 0.90457
2154 0.98987 0.89941 0.85297 0.9924 0.99492 0.90886 0.88985 0.8705 0.86048 0.91169 0.90468
2155 0.98989 0.89952 0.85313 0.9924 0.99493 0.90897 0.88997 0.87064 0.86064 0.91179 0.90479
2156 0.9899 0.89963 0.85329 0.99241 0.99494 0.90909 0.89009 0.87078 0.86079 0.91188 0.90489
2157 0.98991 0.89974 0.85345 0.99242 0.99494 0.90921 0.89021 0.87092 0.86094 0.91198 0.905
2158 0.98992 0.89985 0.85361 0.99243 0.99495 0.90932 0.89034 0.87106 0.86109 0.91208 0.9051
2159 0.98993 0.89996 0.85376 0.99244 0.99495 0.90944 0.89046 0.87121 0.86124 0.91218 0.90521
2160 0.98995 0.90008 0.85392 0.99245 0.99496 0.90955 0.89058 0.87135 0.86139 0.91228 0.90531
2161 0.98996 0.90019 0.85408 0.99246 0.99497 0.90967 0.8907 0.87149 0.86154 0.91238 0.90542
2162 0.98997 0.9003 0.85424 0.99247 0.99497 0.90978 0.89082 0.87163 0.86169 0.91247 0.90552
2163 0.98998 0.90041 0.8544 0.99248 0.99498 0.9099 0.89094 0.87177 0.86184 0.91257 0.90563
2164 0.98999 0.90052 0.85455 0.99249 0.99498 0.91001 0.89106 0.87191 0.86199 0.91267 0.90573
2165 0.99001 0.90063 0.85471 0.99249 0.99499 0.91012 0.89118 0.87205 0.86214 0.91277 0.90584
2166 0.99002 0.90074 0.85487 0.9925 0.995 0.91024 0.8913 0.87219 0.86229 0.91286 0.90594
2167 0.99003 0.90085 0.85502 0.99251 0.995 0.91035 0.89142 0.87233 0.86243 0.91296 0.90605
2168 0.99004 0.90096 0.85518 0.99252 0.99501 0.91047 0.89153 0.87247 0.86258 0.91306 0.90615
2169 0.99005 0.90107 0.85534 0.99253 0.99501 0.91058 0.89165 0.8726 0.86273 0.91316 0.90625
2170 0.99006 0.90118 0.85549 0.99254 0.99502 0.91069 0.89177 0.87274 0.86288 0.91325 0.90636
2171 0.99008 0.90129 0.85565 0.99255 0.99503 0.91081 0.89189 0.87288 0.86303 0.91335 0.90646
2172 0.99009 0.9014 0.8558 0.99256 0.99503 0.91092 0.89201 0.87302 0.86317 0.91345 0.90656
2173 0.9901 0.90151 0.85596 0.99257 0.99504 0.91103 0.89213 0.87316 0.86332 0.91354 0.90667
2174 0.99011 0.90162 0.85611 0.99257 0.99504 0.91114 0.89225 0.8733 0.86347 0.91364 0.90677
2175 0.99012 0.90172 0.85627 0.99258 0.99505 0.91126 0.89236 0.87343 0.86362 0.91373 0.90687
2176 0.99013 0.90183 0.85642 0.99259 0.99506 0.91137 0.89248 0.87357 0.86376 0.91383 0.90698
2177 0.99015 0.90194 0.85658 0.9926 0.99506 0.91148 0.8926 0.87371 0.86391 0.91393 0.90708
2178 0.99016 0.90205 0.85673 0.99261 0.99507 0.91159 0.89272 0.87385 0.86406 0.91402 0.90718
2179 0.99017 0.90216 0.85689 0.99262 0.99507 0.9117 0.89283 0.87398 0.8642 0.91412 0.90728
2180 0.99018 0.90226 0.85704 0.99263 0.99508 0.91182 0.89295 0.87412 0.86435 0.91421 0.90739
2181 0.99019 0.90237 0.85719 0.99264 0.99508 0.91193 0.89307 0.87426 0.86449 0.91431 0.90749
2182 0.9902 0.90248 0.85735 0.99264 0.99509 0.91204 0.89319 0.87439 0.86464 0.9144 0.90759
2183 0.99022 0.90259 0.8575 0.99265 0.9951 0.91215 0.8933 0.87453 0.86478 0.9145 0.90769
2184 0.99023 0.90269 0.85765 0.99266 0.9951 0.91226 0.89342 0.87466 0.86493 0.91459 0.90779
2185 0.99024 0.9028 0.85781 0.99267 0.99511 0.91237 0.89354 0.8748 0.86507 0.91469 0.9079
2186 0.99025 0.90291 0.85796 0.99268 0.99511 0.91248 0.89365 0.87494 0.86522 0.91478 0.908
2187 0.99026 0.90302 0.85811 0.99269 0.99512 0.91259 0.89377 0.87507 0.86537 0.91488 0.9081
2188 0.99027 0.90312 0.85826 0.9927 0.99512 0.9127 0.89388 0.87521 0.86551 0.91497 0.9082
2189 0.99028 0.90323 0.85842 0.9927 0.99513 0.91281 0.894 0.87534 0.86566 0.91507 0.9083
2190 0.9903 0.90334 0.85857 0.99271 0.99514 0.91292 0.89412 0.87548 0.8658 0.91516 0.9084
2191 0.99031 0.90344 0.85872 0.99272 0.99514 0.91303 0.89423 0.87562 0.86594 0.91526 0.9085
2192 0.99032 0.90355 0.85887 0.99273 0.99515 0.91314 0.89435 0.87575 0.86609 0.91535 0.9086
2193 0.99033 0.90366 0.85903 0.99274 0.99515 0.91325 0.89446 0.87588 0.86623 0.91544 0.90871
2194 0.99034 0.90376 0.85918 0.99275 0.99516 0.91336 0.89458 0.87602 0.86638 0.91554 0.90881
2195 0.99035 0.90387 0.85933 0.99276 0.99516 0.91346 0.89469 0.87615 0.86652 0.91563 0.90891
2196 0.99036 0.90398 0.85948 0.99276 0.99517 0.91357 0.89481 0.87629 0.86666 0.91572 0.90901
2197 0.99038 0.90408 0.85963 0.99277 0.99518 0.91368 0.89492 0.87642 0.86681 0.91582 0.90911
2198 0.99039 0.90419 0.85978 0.99278 0.99518 0.91379 0.89504 0.87656 0.86695 0.91591 0.90921
2199 0.9904 0.90429 0.85993 0.99279 0.99519 0.9139 0.89515 0.87669 0.86709 0.916 0.90931
2200 0.99041 0.9044 0.86008 0.9928 0.99519 0.91401 0.89527 0.87682 0.86723 0.9161 0.90941
2201 0.99042 0.9045 0.86023 0.99281 0.9952 0.91411 0.89538 0.87696 0.86738 0.91619 0.90951
2202 0.99043 0.90461 0.86038 0.99282 0.9952 0.91422 0.8955 0.87709 0.86752 0.91628 0.9096
2203 0.99044 0.90471 0.86053 0.99282 0.99521 0.91433 0.89561 0.87722 0.86766 0.91638 0.9097
2204 0.99045 0.90482 0.86068 0.99283 0.99522 0.91444 0.89572 0.87736 0.8678 0.91647 0.9098
2205 0.99047 0.90492 0.86083 0.99284 0.99522 0.91454 0.89584 0.87749 0.86794 0.91656 0.9099
2206 0.99048 0.90503 0.86098 0.99285 0.99523 0.91465 0.89595 0.87762 0.86809 0.91665 0.91
2207 0.99049 0.90513 0.86113 0.99286 0.99523 0.91476 0.89606 0.87775 0.86823 0.91674 0.9101
2208 0.9905 0.90523 0.86127 0.99287 0.99524 0.91486 0.89618 0.87788 0.86837 0.91684 0.9102
2209 0.99051 0.90534 0.86142 0.99287 0.99524 0.91497 0.89629 0.87802 0.86851 0.91693 0.9103
2210 0.99052 0.90544 0.86157 0.99288 0.99525 0.91508 0.8964 0.87815 0.86865 0.91702 0.91039
2211 0.99053 0.90555 0.86172 0.99289 0.99525 0.91518 0.89651 0.87828 0.86879 0.91711 0.91049
2212 0.99054 0.90565 0.86187 0.9929 0.99526 0.91529 0.89663 0.87841 0.86893 0.9172 0.91059
2213 0.99055 0.90575 0.86201 0.99291 0.99527 0.91539 0.89674 0.87854 0.86907 0.91729 0.91069
2214 0.99057 0.90586 0.86216 0.99292 0.99527 0.9155 0.89685 0.87867 0.86921 0.91738 0.91079
2215 0.99058 0.90596 0.86231 0.99292 0.99528 0.9156 0.89696 0.8788 0.86935 0.91748 0.91088
2216 0.99059 0.90606 0.86245 0.99293 0.99528 0.91571 0.89707 0.87893 0.86949 0.91757 0.91098
2217 0.9906 0.90616 0.8626 0.99294 0.99529 0.91581 0.89719 0.87906 0.86963 0.91766 0.91108
2218 0.99061 0.90627 0.86275 0.99295 0.99529 0.91592 0.8973 0.87919 0.86977 0.91775 0.91117
2219 0.99062 0.90637 0.86289 0.99296 0.9953 0.91602 0.89741 0.87932 0.8699 0.91784 0.91127
2220 0.99063 0.90647 0.86304 0.99296 0.9953 0.91613 0.89752 0.87945 0.87004 0.91793 0.91137
2221 0.99064 0.90657 0.86319 0.99297 0.99531 0.91623 0.89763 0.87958 0.87018 0.91802 0.91147
2222 0.99065 0.90668 0.86333 0.99298 0.99532 0.91634 0.89774 0.87971 0.87032 0.91811 0.91156
2223 0.99066 0.90678 0.86348 0.99299 0.99532 0.91644 0.89785 0.87984 0.87046 0.9182 0.91166
2224 0.99067 0.90688 0.86362 0.993 0.99533 0.91654 0.89796 0.87997 0.8706 0.91829 0.91176
2225 0.99069 0.90698 0.86377 0.99301 0.99533 0.91665 0.89807 0.8801 0.87074 0.91838 0.91185
2226 0.9907 0.90708 0.86391 0.99301 0.99534 0.91675 0.89818 0.88023 0.87087 0.91847 0.91195
2227 0.99071 0.90718 0.86406 0.99302 0.99534 0.91685 0.89829 0.88036 0.87101 0.91856 0.91204
2228 0.99072 0.90728 0.8642 0.99303 0.99535 0.91696 0.8984 0.88049 0.87115 0.91865 0.91214
2229 0.99073 0.90739 0.86435 0.99304 0.99535 0.91706 0.89851 0.88062 0.87128 0.91874 0.91223
2230 0.99074 0.90749 0.86449 0.99305 0.99536 0.91716 0.89862 0.88074 0.87142 0.91883 0.91233
2231 0.99075 0.90759 0.86464 0.99305 0.99536 0.91727 0.89873 0.88087 0.87156 0.91891 0.91243
2232 0.99076 0.90769 0.86478 0.99306 0.99537 0.91737 0.89884 0.881 0.87169 0.919 0.91252
2233 0.99077 0.90779 0.86492 0.99307 0.99537 0.91747 0.89895 0.88113 0.87183 0.91909 0.91262
2234 0.99078 0.90789 0.86507 0.99308 0.99538 0.91757 0.89906 0.88125 0.87197 0.91918 0.91271
2235 0.99079 0.90799 0.86521 0.99309 0.99539 0.91767 0.89917 0.88138 0.8721 0.91927 0.91281
2236 0.9908 0.90809 0.86535 0.99309 0.99539 0.91778 0.89928 0.88151 0.87224 0.91936 0.9129
2237 0.99081 0.90819 0.8655 0.9931 0.9954 0.91788 0.89939 0.88164 0.87237 0.91945 0.913
2238 0.99082 0.90829 0.86564 0.99311 0.9954 0.91798 0.89949 0.88176 0.87251 0.91953 0.91309
2239 0.99084 0.90839 0.86578 0.99312 0.99541 0.91808 0.8996 0.88189 0.87264 0.91962 0.91318
2240 0.99085 0.90849 0.86592 0.99313 0.99541 0.91818 0.89971 0.88201 0.87278 0.91971 0.91328
2241 0.99086 0.90859 0.86606 0.99313 0.99542 0.91828 0.89982 0.88214 0.87291 0.9198 0.91337
2242 0.99087 0.90869 0.86621 0.99314 0.99542 0.91838 0.89993 0.88227 0.87305 0.91988 0.91347
2243 0.99088 0.90879 0.86635 0.99315 0.99543 0.91848 0.90003 0.88239 0.87318 0.91997 0.91356
2244 0.99089 0.90888 0.86649 0.99316 0.99543 0.91858 0.90014 0.88252 0.87332 0.92006 0.91365
2245 0.9909 0.90898 0.86663 0.99317 0.99544 0.91869 0.90025 0.88264 0.87345 0.92015 0.91375
2246 0.99091 0.90908 0.86677 0.99317 0.99544 0.91879 0.90036 0.88277 0.87359 0.92023 0.91384
2247 0.99092 0.90918 0.86691 0.99318 0.99545 0.91889 0.90046 0.88289 0.87372 0.92032 0.91393
2248 0.99093 0.90928 0.86705 0.99319 0.99545 0.91899 0.90057 0.88302 0.87385 0.92041 0.91403
2249 0.99094 0.90938 0.86719 0.9932 0.99546 0.91908 0.90068 0.88314 0.87399 0.92049 0.91412
2250 0.99095 0.90947 0.86733 0.99321 0.99547 0.91918 0.90078 0.88327 0.87412 0.92058 0.91421
2251 0.99096 0.90957 0.86747 0.99321 0.99547 0.91928 0.90089 0.88339 0.87425 0.92067 0.9143
2252 0.99097 0.90967 0.86761 0.99322 0.99548 0.91938 0.90099 0.88352 0.87438 0.92075 0.9144
2253 0.99098 0.90977 0.86775 0.99323 0.99548 0.91948 0.9011 0.88364 0.87452 0.92084 0.91449
2254 0.99099 0.90987 0.86789 0.99324 0.99549 0.91958 0.90121 0.88376 0.87465 0.92092 0.91458
2255 0.991 0.90996 0.86803 0.99324 0.99549 0.91968 0.90131 0.88389 0.87478 0.92101 0.91467
2256 0.99101 0.91006 0.86817 0.99325 0.9955 0.91978 0.90142 0.88401 0.87491 0.9211 0.91477
2257 0.99102 0.91016 0.86831 0.99326 0.9955 0.91988 0.90152 0.88414 0.87505 0.92118 0.91486
2258 0.99103 0.91025 0.86845 0.99327 0.99551 0.91997 0.90163 0.88426 0.87518 0.92127 0.91495
2259 0.99104 0.91035 0.86859 0.99328 0.99551 0.92007 0.90174 0.88438 0.87531 0.92135 0.91504
2260 0.99105 0.91045 0.86873 0.99328 0.99552 0.92017 0.90184 0.88451 0.87544 0.92144 0.91513
2261 0.99106 0.91055 0.86887 0.99329 0.99552 0.92027 0.90195 0.88463 0.87557 0.92153 0.91523
2262 0.99107 0.91064 0.869 0.9933 0.99553 0.92037 0.90205 0.88475 0.87571 0.92161 0.91532
2263 0.99108 0.91074 0.86914 0.99331 0.99553 0.92046 0.90216 0.88487 0.87584 0.9217 0.91541
2264 0.9911 0.91084 0.86928 0.99331 0.99554 0.92056 0.90226 0.885 0.87597 0.92178 0.9155
2265 0.99111 0.91093 0.86942 0.99332 0.99554 0.92066 0.90237 0.88512 0.8761 0.92187 0.91559
2266 0.99112 0.91103 0.86956 0.99333 0.99555 0.92076 0.90247 0.88524 0.87623 0.92195 0.91568
2267 0.99113 0.91112 0.86969 0.99334 0.99555 0.92085 0.90257 0.88536 0.87636 0.92204 0.91577
2268 0.99114 0.91122 0.86983 0.99334 0.99556 0.92095 0.90268 0.88549 0.87649 0.92212 0.91586
2269 0.99115 0.91132 0.86997 0.99335 0.99556 0.92105 0.90278 0.88561 0.87662 0.9222 0.91596
2270 0.99116 0.91141 0.8701 0.99336 0.99557 0.92114 0.90289 0.88573 0.87675 0.92229 0.91605
2271 0.99117 0.91151 0.87024 0.99337 0.99557 0.92124 0.90299 0.88585 0.87688 0.92237 0.91614
2272 0.99118 0.9116 0.87038 0.99337 0.99558 0.92133 0.90309 0.88597 0.87701 0.92246 0.91623
2273 0.99119 0.9117 0.87051 0.99338 0.99558 0.92143 0.9032 0.88609 0.87714 0.92254 0.91632
2274 0.9912 0.91179 0.87065 0.99339 0.99559 0.92153 0.9033 0.88621 0.87727 0.92263 0.91641
2275 0.99121 0.91189 0.87079 0.9934 0.99559 0.92162 0.9034 0.88633 0.8774 0.92271 0.9165
2276 0.99122 0.91198 0.87092 0.99341 0.9956 0.92172 0.90351 0.88645 0.87753 0.92279 0.91659
2277 0.99123 0.91208 0.87106 0.99341 0.9956 0.92181 0.90361 0.88657 0.87765 0.92288 0.91668
2278 0.99124 0.91217 0.87119 0.99342 0.99561 0.92191 0.90371 0.88669 0.87778 0.92296 0.91677
2279 0.99125 0.91227 0.87133 0.99343 0.99561 0.922 0.90382 0.88681 0.87791 0.92304 0.91685
2280 0.99126 0.91236 0.87146 0.99344 0.99562 0.9221 0.90392 0.88693 0.87804 0.92313 0.91694
2281 0.99127 0.91245 0.8716 0.99344 0.99562 0.92219 0.90402 0.88705 0.87817 0.92321 0.91703
2282 0.99128 0.91255 0.87173 0.99345 0.99563 0.92229 0.90412 0.88717 0.87829 0.92329 0.91712
2283 0.99129 0.91264 0.87187 0.99346 0.99563 0.92238 0.90422 0.88729 0.87842 0.92337 0.91721
2284 0.9913 0.91273 0.872 0.99347 0.99564 0.92248 0.90433 0.88741 0.87855 0.92346 0.9173
2285 0.99131 0.91283 0.87214 0.99347 0.99564 0.92257 0.90443 0.88753 0.87868 0.92354 0.91739
2286 0.99132 0.91292 0.87227 0.99348 0.99565 0.92267 0.90453 0.88765 0.8788 0.92362 0.91748
2287 0.99133 0.91302 0.8724 0.99349 0.99565 0.92276 0.90463 0.88777 0.87893 0.9237 0.91756
2288 0.99134 0.91311 0.87254 0.99349 0.99566 0.92285 0.90473 0.88789 0.87906 0.92379 0.91765
2289 0.99135 0.9132 0.87267 0.9935 0.99566 0.92295 0.90483 0.88801 0.87918 0.92387 0.91774
2290 0.99136 0.91329 0.8728 0.99351 0.99567 0.92304 0.90493 0.88812 0.87931 0.92395 0.91783
2291 0.99137 0.91339 0.87294 0.99352 0.99567 0.92313 0.90504 0.88824 0.87944 0.92403 0.91792
2292 0.99138 0.91348 0.87307 0.99352 0.99568 0.92323 0.90514 0.88836 0.87956 0.92411 0.918
2293 0.99138 0.91357 0.8732 0.99353 0.99568 0.92332 0.90524 0.88848 0.87969 0.9242 0.91809
2294 0.99139 0.91367 0.87333 0.99354 0.99569 0.92341 0.90534 0.8886 0.87982 0.92428 0.91818
2295 0.9914 0.91376 0.87347 0.99355 0.99569 0.9235 0.90544 0.88871 0.87994 0.92436 0.91827
2296 0.99141 0.91385 0.8736 0.99355 0.9957 0.9236 0.90554 0.88883 0.88007 0.92444 0.91835
2297 0.99142 0.91394 0.87373 0.99356 0.9957 0.92369 0.90564 0.88895 0.88019 0.92452 0.91844
2298 0.99143 0.91403 0.87386 0.99357 0.99571 0.92378 0.90574 0.88907 0.88032 0.9246 0.91853
2299 0.99144 0.91413 0.874 0.99358 0.99571 0.92387 0.90584 0.88918 0.88044 0.92469 0.91862
2300 0.99145 0.91422 0.87413 0.99358 0.99572 0.92397 0.90594 0.8893 0.88057 0.92477 0.9187
2301 0.99146 0.91431 0.87426 0.99359 0.99572 0.92406 0.90604 0.88942 0.88069 0.92485 0.91879
2302 0.99147 0.9144 0.87439 0.9936 0.99573 0.92415 0.90614 0.88953 0.88082 0.92493 0.91888
2303 0.99148 0.91449 0.87452 0.9936 0.99573 0.92424 0.90624 0.88965 0.88094 0.92501 0.91896
2304 0.99149 0.91458 0.87465 0.99361 0.99574 0.92433 0.90634 0.88977 0.88107 0.92509 0.91905
2305 0.9915 0.91468 0.87478 0.99362 0.99574 0.92442 0.90644 0.88988 0.88119 0.92517 0.91914
2306 0.99151 0.91477 0.87492 0.99363 0.99575 0.92451 0.90654 0.89 0.88132 0.92525 0.91922
2307 0.99152 0.91486 0.87505 0.99363 0.99575 0.92461 0.90664 0.89011 0.88144 0.92533 0.91931
2308 0.99153 0.91495 0.87518 0.99364 0.99576 0.9247 0.90673 0.89023 0.88156 0.92541 0.9194
2309 0.99154 0.91504 0.87531 0.99365 0.99576 0.92479 0.90683 0.89034 0.88169 0.92549 0.91948
2310 0.99155 0.91513 0.87544 0.99366 0.99577 0.92488 0.90693 0.89046 0.88181 0.92557 0.91957
2311 0.99156 0.91522 0.87557 0.99366 0.99577 0.92497 0.90703 0.89058 0.88193 0.92565 0.91965
2312 0.99157 0.91531 0.8757 0.99367 0.99578 0.92506 0.90713 0.89069 0.88206 0.92573 0.91974
2313 0.99158 0.9154 0.87583 0.99368 0.99578 0.92515 0.90723 0.8908 0.88218 0.92581 0.91982
2314 0.99159 0.91549 0.87595 0.99368 0.99578 0.92524 0.90732 0.89092 0.8823 0.92589 0.91991
2315 0.9916 0.91558 0.87608 0.99369 0.99579 0.92533 0.90742 0.89103 0.88242 0.92597 0.91999
2316 0.99161 0.91567 0.87621 0.9937 0.99579 0.92542 0.90752 0.89115 0.88255 0.92605 0.92008
2317 0.99162 0.91576 0.87634 0.99371 0.9958 0.92551 0.90762 0.89126 0.88267 0.92613 0.92016
2318 0.99163 0.91585 0.87647 0.99371 0.9958 0.9256 0.90772 0.89138 0.88279 0.92621 0.92025
2319 0.99163 0.91594 0.8766 0.99372 0.99581 0.92569 0.90781 0.89149 0.88291 0.92628 0.92033
2320 0.99164 0.91603 0.87673 0.99373 0.99581 0.92578 0.90791 0.8916 0.88303 0.92636 0.92042
2321 0.99165 0.91612 0.87685 0.99373 0.99582 0.92586 0.90801 0.89172 0.88316 0.92644 0.9205
2322 0.99166 0.91621 0.87698 0.99374 0.99582 0.92595 0.9081 0.89183 0.88328 0.92652 0.92059
2323 0.99167 0.9163 0.87711 0.99375 0.99583 0.92604 0.9082 0.89194 0.8834 0.9266 0.92067
2324 0.99168 0.91639 0.87724 0.99375 0.99583 0.92613 0.9083 0.89206 0.88352 0.92668 0.92075
2325 0.99169 0.91647 0.87736 0.99376 0.99584 0.92622 0.90839 0.89217 0.88364 0.92676 0.92084
2326 0.9917 0.91656 0.87749 0.99377 0.99584 0.92631 0.90849 0.89228 0.88376 0.92683 0.92092
2327 0.99171 0.91665 0.87762 0.99378 0.99585 0.9264 0.90859 0.8924 0.88388 0.92691 0.92101
2328 0.99172 0.91674 0.87775 0.99378 0.99585 0.92648 0.90868 0.89251 0.884 0.92699 0.92109
2329 0.99173 0.91683 0.87787 0.99379 0.99586 0.92657 0.90878 0.89262 0.88412 0.92707 0.92117
2330 0.99174 0.91692 0.878 0.9938 0.99586 0.92666 0.90887 0.89273 0.88424 0.92714 0.92126
2331 0.99175 0.917 0.87813 0.9938 0.99586 0.92675 0.90897 0.89284 0.88436 0.92722 0.92134
2332 0.99176 0.91709 0.87825 0.99381 0.99587 0.92683 0.90907 0.89296 0.88448 0.9273 0.92142
2333 0.99176 0.91718 0.87838 0.99382 0.99587 0.92692 0.90916 0.89307 0.8846 0.92738 0.92151
2334 0.99177 0.91727 0.8785 0.99382 0.99588 0.92701 0.90926 0.89318 0.88472 0.92746 0.92159
2335 0.99178 0.91735 0.87863 0.99383 0.99588 0.9271 0.90935 0.89329 0.88484 0.92753 0.92167
2336 0.99179 0.91744 0.87876 0.99384 0.99589 0.92718 0.90945 0.8934 0.88496 0.92761 0.92176
2337 0.9918 0.91753 0.87888 0.99384 0.99589 0.92727 0.90954 0.89351 0.88508 0.92769 0.92184
2338 0.99181 0.91762 0.87901 0.99385 0.9959 0.92736 0.90964 0.89363 0.8852 0.92776 0.92192
2339 0.99182 0.9177 0.87913 0.99386 0.9959 0.92744 0.90973 0.89374 0.88532 0.92784 0.922
2340 0.99183 0.91779 0.87926 0.99387 0.99591 0.92753 0.90983 0.89385 0.88544 0.92792 0.92209
2341 0.99184 0.91788 0.87938 0.99387 0.99591 0.92762 0.90992 0.89396 0.88555 0.92799 0.92217
2342 0.99185 0.91796 0.87951 0.99388 0.99592 0.9277 0.91002 0.89407 0.88567 0.92807 0.92225
2343 0.99186 0.91805 0.87963 0.99389 0.99592 0.92779 0.91011 0.89418 0.88579 0.92815 0.92233
2344 0.99187 0.91814 0.87975 0.99389 0.99592 0.92787 0.9102 0.89429 0.88591 0.92822 0.92241
2345 0.99187 0.91822 0.87988 0.9939 0.99593 0.92796 0.9103 0.8944 0.88603 0.9283 0.9225
2346 0.99188 0.91831 0.88 0.99391 0.99593 0.92805 0.91039 0.89451 0.88614 0.92837 0.92258
2347 0.99189 0.9184 0.88013 0.99391 0.99594 0.92813 0.91049 0.89462 0.88626 0.92845 0.92266
2348 0.9919 0.91848 0.88025 0.99392 0.99594 0.92822 0.91058 0.89473 0.88638 0.92853 0.92274
2349 0.99191 0.91857 0.88037 0.99393 0.99595 0.9283 0.91067 0.89484 0.8865 0.9286 0.92282
2350 0.99192 0.91865 0.8805 0.99393 0.99595 0.92839 0.91077 0.89495 0.88661 0.92868 0.9229
2351 0.99193 0.91874 0.88062 0.99394 0.99596 0.92847 0.91086 0.89506 0.88673 0.92875 0.92298
2352 0.99194 0.91883 0.88074 0.99395 0.99596 0.92856 0.91095 0.89517 0.88685 0.92883 0.92307
2353 0.99195 0.91891 0.88087 0.99395 0.99597 0.92864 0.91105 0.89527 0.88696 0.9289 0.92315
2354 0.99196 0.919 0.88099 0.99396 0.99597 0.92873 0.91114 0.89538 0.88708 0.92898 0.92323
2355 0.99196 0.91908 0.88111 0.99397 0.99597 0.92881 0.91123 0.89549 0.8872 0.92905 0.92331
2356 0.99197 0.91917 0.88123 0.99397 0.99598 0.9289 0.91132 0.8956 0.88731 0.92913 0.92339
2357 0.99198 0.91925 0.88136 0.99398 0.99598 0.92898 0.91142 0.89571 0.88743 0.9292 0.92347
2358 0.99199 0.91934 0.88148 0.99399 0.99599 0.92906 0.91151 0.89582 0.88754 0.92928 0.92355
2359 0.992 0.91942 0.8816 0.99399 0.99599 0.92915 0.9116 0.89592 0.88766 0.92935 0.92363
2360 0.99201 0.9195 0.88172 0.994 0.996 0.92923 0.91169 0.89603 0.88777 0.92943 0.92371
2361 0.99202 0.91959 0.88184 0.99401 0.996 0.92932 0.91178 0.89614 0.88789 0.9295 0.92379
2362 0.99203 0.91967 0.88196 0.99401 0.99601 0.9294 0.91188 0.89625 0.888 0.92958 0.92387
2363 0.99204 0.91976 0.88208 0.99402 0.99601 0.92948 0.91197 0.89635 0.88812 0.92965 0.92395
2364 0.99204 0.91984 0.88221 0.99403 0.99601 0.92957 0.91206 0.89646 0.88823 0.92972 0.92403
2365 0.99205 0.91993 0.88233 0.99403 0.99602 0.92965 0.91215 0.89657 0.88835 0.9298 0.92411
2366 0.99206 0.92001 0.88245 0.99404 0.99602 0.92973 0.91224 0.89668 0.88846 0.92987 0.92419
2367 0.99207 0.92009 0.88257 0.99405 0.99603 0.92981 0.91233 0.89678 0.88858 0.92995 0.92427
2368 0.99208 0.92018 0.88269 0.99405 0.99603 0.9299 0.91243 0.89689 0.88869 0.93002 0.92435
2369 0.99209 0.92026 0.88281 0.99406 0.99604 0.92998 0.91252 0.897 0.88881 0.93009 0.92443
2370 0.9921 0.92035 0.88293 0.99407 0.99604 0.93006 0.91261 0.8971 0.88892 0.93017 0.9245
2371 0.99211 0.92043 0.88305 0.99407 0.99605 0.93015 0.9127 0.89721 0.88904 0.93024 0.92458
2372 0.99211 0.92051 0.88317 0.99408 0.99605 0.93023 0.91279 0.89732 0.88915 0.93032 0.92466
2373 0.99212 0.9206 0.88329 0.99409 0.99605 0.93031 0.91288 0.89742 0.88926 0.93039 0.92474
2374 0.99213 0.92068 0.88341 0.99409 0.99606 0.93039 0.91297 0.89753 0.88938 0.93046 0.92482
2375 0.99214 0.92076 0.88353 0.9941 0.99606 0.93047 0.91306 0.89764 0.88949 0.93054 0.9249
2376 0.99215 0.92085 0.88365 0.99411 0.99607 0.93056 0.91315 0.89774 0.88961 0.93061 0.92498
2377 0.99216 0.92093 0.88377 0.99411 0.99607 0.93064 0.91324 0.89785 0.88972 0.93068 0.92506
2378 0.99217 0.92101 0.88389 0.99412 0.99608 0.93072 0.91333 0.89795 0.88983 0.93076 0.92514
2379 0.99218 0.92109 0.88401 0.99413 0.99608 0.9308 0.91342 0.89806 0.88994 0.93083 0.92521
2380 0.99218 0.92118 0.88413 0.99413 0.99608 0.93088 0.91351 0.89816 0.89006 0.9309 0.92529
2381 0.99219 0.92126 0.88424 0.99414 0.99609 0.93096 0.9136 0.89827 0.89017 0.93097 0.92537
2382 0.9922 0.92134 0.88436 0.99415 0.99609 0.93104 0.91369 0.89837 0.89028 0.93105 0.92545
2383 0.99221 0.92142 0.88448 0.99415 0.9961 0.93112 0.91378 0.89848 0.89039 0.93112 0.92553
2384 0.99222 0.92151 0.8846 0.99416 0.9961 0.93121 0.91387 0.89858 0.89051 0.93119 0.9256
2385 0.99223 0.92159 0.88472 0.99416 0.99611 0.93129 0.91396 0.89869 0.89062 0.93126 0.92568
2386 0.99224 0.92167 0.88484 0.99417 0.99611 0.93137 0.91405 0.89879 0.89073 0.93134 0.92576
2387 0.99224 0.92175 0.88495 0.99418 0.99611 0.93145 0.91414 0.8989 0.89084 0.93141 0.92584
2388 0.99225 0.92183 0.88507 0.99418 0.99612 0.93153 0.91423 0.899 0.89095 0.93148 0.92591
2389 0.99226 0.92191 0.88519 0.99419 0.99612 0.93161 0.91432 0.89911 0.89107 0.93155 0.92599
2390 0.99227 0.922 0.88531 0.9942 0.99613 0.93169 0.91441 0.89921 0.89118 0.93162 0.92607
2391 0.99228 0.92208 0.88542 0.9942 0.99613 0.93177 0.91449 0.89931 0.89129 0.9317 0.92614
2392 0.99229 0.92216 0.88554 0.99421 0.99614 0.93185 0.91458 0.89942 0.8914 0.93177 0.92622
2393 0.99229 0.92224 0.88566 0.99422 0.99614 0.93193 0.91467 0.89952 0.89151 0.93184 0.9263
2394 0.9923 0.92232 0.88577 0.99422 0.99614 0.93201 0.91476 0.89962 0.89162 0.93191 0.92638
2395 0.99231 0.9224 0.88589 0.99423 0.99615 0.93209 0.91485 0.89973 0.89173 0.93198 0.92645
2396 0.99232 0.92248 0.88601 0.99423 0.99615 0.93217 0.91493 0.89983 0.89184 0.93205 0.92653
2397 0.99233 0.92256 0.88612 0.99424 0.99616 0.93224 0.91502 0.89993 0.89195 0.93212 0.9266
2398 0.99234 0.92264 0.88624 0.99425 0.99616 0.93232 0.91511 0.90003 0.89206 0.93219 0.92668
2399 0.99235 0.92272 0.88635 0.99425 0.99617 0.9324 0.9152 0.90014 0.89217 0.93226 0.92676
2400 0.99235 0.9228 0.88647 0.99426 0.99617 0.93248 0.91529 0.90024 0.89228 0.93234 0.92683
2401 0.99236 0.92288 0.88659 0.99427 0.99617 0.93256 0.91537 0.90034 0.89239 0.93241 0.92691
2402 0.99237 0.92296 0.8867 0.99427 0.99618 0.93264 0.91546 0.90044 0.8925 0.93248 0.92698
2403 0.99238 0.92304 0.88682 0.99428 0.99618 0.93272 0.91555 0.90055 0.89261 0.93255 0.92706
2404 0.99239 0.92312 0.88693 0.99428 0.99619 0.9328 0.91563 0.90065 0.89272 0.93262 0.92714
2405 0.9924 0.9232 0.88705 0.99429 0.99619 0.93287 0.91572 0.90075 0.89283 0.93269 0.92721
2406 0.9924 0.92328 0.88716 0.9943 0.99619 0.93295 0.91581 0.90085 0.89294 0.93276 0.92729
2407 0.99241 0.92336 0.88728 0.9943 0.9962 0.93303 0.91589 0.90095 0.89305 0.93283 0.92736
2408 0.99242 0.92344 0.88739 0.99431 0.9962 0.93311 0.91598 0.90106 0.89316 0.9329 0.92744
2409 0.99243 0.92352 0.88751 0.99432 0.99621 0.93319 0.91607 0.90116 0.89326 0.93297 0.92751
2410 0.99244 0.9236 0.88762 0.99432 0.99621 0.93326 0.91615 0.90126 0.89337 0.93304 0.92759
2411 0.99245 0.92368 0.88773 0.99433 0.99622 0.93334 0.91624 0.90136 0.89348 0.93311 0.92766
2412 0.99245 0.92376 0.88785 0.99433 0.99622 0.93342 0.91633 0.90146 0.89359 0.93318 0.92774
2413 0.99246 0.92384 0.88796 0.99434 0.99622 0.9335 0.91641 0.90156 0.8937 0.93325 0.92781
2414 0.99247 0.92392 0.88808 0.99435 0.99623 0.93357 0.9165 0.90166 0.89381 0.93332 0.92789
2415 0.99248 0.924 0.88819 0.99435 0.99623 0.93365 0.91659 0.90176 0.89391 0.93339 0.92796
2416 0.99249 0.92408 0.8883 0.99436 0.99624 0.93373 0.91667 0.90186 0.89402 0.93346 0.92804
2417 0.99249 0.92415 0.88842 0.99437 0.99624 0.9338 0.91676 0.90196 0.89413 0.93352 0.92811
2418 0.9925 0.92423 0.88853 0.99437 0.99624 0.93388 0.91684 0.90206 0.89424 0.93359 0.92819
2419 0.99251 0.92431 0.88864 0.99438 0.99625 0.93396 0.91693 0.90216 0.89434 0.93366 0.92826
2420 0.99252 0.92439 0.88876 0.99438 0.99625 0.93403 0.91701 0.90226 0.89445 0.93373 0.92833
2421 0.99253 0.92447 0.88887 0.99439 0.99626 0.93411 0.9171 0.90236 0.89456 0.9338 0.92841
2422 0.99253 0.92455 0.88898 0.9944 0.99626 0.93419 0.91718 0.90246 0.89466 0.93387 0.92848
2423 0.99254 0.92462 0.88909 0.9944 0.99626 0.93426 0.91727 0.90256 0.89477 0.93394 0.92856
2424 0.99255 0.9247 0.88921 0.99441 0.99627 0.93434 0.91735 0.90266 0.89488 0.93401 0.92863
2425 0.99256 0.92478 0.88932 0.99441 0.99627 0.93441 0.91744 0.90276 0.89498 0.93408 0.9287
2426 0.99257 0.92486 0.88943 0.99442 0.99628 0.93449 0.91752 0.90286 0.89509 0.93414 0.92878
2427 0.99258 0.92493 0.88954 0.99443 0.99628 0.93457 0.91761 0.90296 0.8952 0.93421 0.92885
2428 0.99258 0.92501 0.88965 0.99443 0.99628 0.93464 0.91769 0.90306 0.8953 0.93428 0.92892
2429 0.99259 0.92509 0.88976 0.99444 0.99629 0.93472 0.91777 0.90316 0.89541 0.93435 0.929
2430 0.9926 0.92517 0.88988 0.99444 0.99629 0.93479 0.91786 0.90325 0.89551 0.93442 0.92907
2431 0.99261 0.92524 0.88999 0.99445 0.9963 0.93487 0.91794 0.90335 0.89562 0.93448 0.92914
2432 0.99262 0.92532 0.8901 0.99446 0.9963 0.93494 0.91803 0.90345 0.89572 0.93455 0.92921
2433 0.99262 0.9254 0.89021 0.99446 0.9963 0.93502 0.91811 0.90355 0.89583 0.93462 0.92929
2434 0.99263 0.92547 0.89032 0.99447 0.99631 0.93509 0.91819 0.90365 0.89593 0.93469 0.92936
2435 0.99264 0.92555 0.89043 0.99447 0.99631 0.93517 0.91828 0.90375 0.89604 0.93475 0.92943
2436 0.99265 0.92563 0.89054 0.99448 0.99632 0.93524 0.91836 0.90384 0.89614 0.93482 0.92951
2437 0.99266 0.9257 0.89065 0.99449 0.99632 0.93532 0.91844 0.90394 0.89625 0.93489 0.92958
2438 0.99266 0.92578 0.89076 0.99449 0.99632 0.93539 0.91853 0.90404 0.89635 0.93496 0.92965
2439 0.99267 0.92586 0.89087 0.9945 0.99633 0.93547 0.91861 0.90414 0.89646 0.93502 0.92972
2440 0.99268 0.92593 0.89098 0.9945 0.99633 0.93554 0.91869 0.90423 0.89656 0.93509 0.92979
2441 0.99269 0.92601 0.89109 0.99451 0.99634 0.93561 0.91878 0.90433 0.89667 0.93516 0.92987
2442 0.99269 0.92608 0.8912 0.99452 0.99634 0.93569 0.91886 0.90443 0.89677 0.93522 0.92994
2443 0.9927 0.92616 0.89131 0.99452 0.99634 0.93576 0.91894 0.90452 0.89687 0.93529 0.93001
2444 0.99271 0.92623 0.89142 0.99453 0.99635 0.93584 0.91902 0.90462 0.89698 0.93536 0.93008
2445 0.99272 0.92631 0.89153 0.99453 0.99635 0.93591 0.91911 0.90472 0.89708 0.93542 0.93015
2446 0.99273 0.92639 0.89164 0.99454 0.99636 0.93598 0.91919 0.90481 0.89718 0.93549 0.93022
2447 0.99273 0.92646 0.89175 0.99455 0.99636 0.93606 0.91927 0.90491 0.89729 0.93556 0.9303
2448 0.99274 0.92654 0.89186 0.99455 0.99636 0.93613 0.91935 0.90501 0.89739 0.93562 0.93037
2449 0.99275 0.92661 0.89196 0.99456 0.99637 0.9362 0.91944 0.9051 0.8975 0.93569 0.93044
2450 0.99276 0.92669 0.89207 0.99456 0.99637 0.93628 0.91952 0.9052 0.8976 0.93576 0.93051
2451 0.99277 0.92676 0.89218 0.99457 0.99638 0.93635 0.9196 0.9053 0.8977 0.93582 0.93058
2452 0.99277 0.92684 0.89229 0.99458 0.99638 0.93642 0.91968 0.90539 0.8978 0.93589 0.93065
2453 0.99278 0.92691 0.8924 0.99458 0.99638 0.9365 0.91976 0.90549 0.89791 0.93596 0.93072
2454 0.99279 0.92699 0.89251 0.99459 0.99639 0.93657 0.91985 0.90558 0.89801 0.93602 0.9308
2455 0.9928 0.92706 0.89261 0.99459 0.99639 0.93664 0.91993 0.90568 0.89811 0.93609 0.93087
2456 0.9928 0.92714 0.89272 0.9946 0.9964 0.93671 0.92001 0.90578 0.89821 0.93615 0.93094
2457 0.99281 0.92721 0.89283 0.9946 0.9964 0.93679 0.92009 0.90587 0.89832 0.93622 0.93101
2458 0.99282 0.92729 0.89294 0.99461 0.9964 0.93686 0.92017 0.90597 0.89842 0.93628 0.93108
2459 0.99283 0.92736 0.89305 0.99462 0.99641 0.93693 0.92025 0.90606 0.89852 0.93635 0.93115
2460 0.99284 0.92744 0.89315 0.99462 0.99641 0.937 0.92033 0.90616 0.89862 0.93642 0.93122
2461 0.99284 0.92751 0.89326 0.99463 0.99641 0.93707 0.92041 0.90625 0.89872 0.93648 0.93129
2462 0.99285 0.92758 0.89337 0.99463 0.99642 0.93715 0.9205 0.90635 0.89883 0.93655 0.93136
2463 0.99286 0.92766 0.89347 0.99464 0.99642 0.93722 0.92058 0.90644 0.89893 0.93661 0.93143
2464 0.99287 0.92773 0.89358 0.99464 0.99643 0.93729 0.92066 0.90653 0.89903 0.93668 0.9315
2465 0.99287 0.92781 0.89369 0.99465 0.99643 0.93736 0.92074 0.90663 0.89913 0.93674 0.93157
2466 0.99288 0.92788 0.89379 0.99466 0.99643 0.93743 0.92082 0.90672 0.89923 0.93681 0.93164
2467 0.99289 0.92795 0.8939 0.99466 0.99644 0.9375 0.9209 0.90682 0.89933 0.93687 0.93171
2468 0.9929 0.92803 0.89401 0.99467 0.99644 0.93757 0.92098 0.90691 0.89943 0.93694 0.93178
2469 0.9929 0.9281 0.89411 0.99467 0.99645 0.93765 0.92106 0.907 0.89953 0.937 0.93185
2470 0.99291 0.92817 0.89422 0.99468 0.99645 0.93772 0.92114 0.9071 0.89963 0.93706 0.93192
2471 0.99292 0.92825 0.89432 0.99468 0.99645 0.93779 0.92122 0.90719 0.89973 0.93713 0.93199
2472 0.99293 0.92832 0.89443 0.99469 0.99646 0.93786 0.9213 0.90729 0.89983 0.93719 0.93206
2473 0.99293 0.92839 0.89454 0.9947 0.99646 0.93793 0.92138 0.90738 0.89993 0.93726 0.93212
2474 0.99294 0.92847 0.89464 0.9947 0.99646 0.938 0.92146 0.90747 0.90003 0.93732 0.93219
2475 0.99295 0.92854 0.89475 0.99471 0.99647 0.93807 0.92154 0.90756 0.90013 0.93739 0.93226
2476 0.99296 0.92861 0.89485 0.99471 0.99647 0.93814 0.92161 0.90766 0.90023 0.93745 0.93233
2477 0.99296 0.92868 0.89496 0.99472 0.99648 0.93821 0.92169 0.90775 0.90033 0.93751 0.9324
2478 0.99297 0.92876 0.89506 0.99472 0.99648 0.93828 0.92177 0.90784 0.90043 0.93758 0.93247
2479 0.99298 0.92883 0.89516 0.99473 0.99648 0.93835 0.92185 0.90794 0.90053 0.93764 0.93254
2480 0.99299 0.9289 0.89527 0.99474 0.99649 0.93842 0.92193 0.90803 0.90063 0.9377 0.93261
2481 0.99299 0.92897 0.89537 0.99474 0.99649 0.93849 0.92201 0.90812 0.90073 0.93777 0.93267
2482 0.993 0.92904 0.89548 0.99475 0.99649 0.93856 0.92209 0.90821 0.90083 0.93783 0.93274
2483 0.99301 0.92912 0.89558 0.99475 0.9965 0.93863 0.92217 0.9083 0.90093 0.9379 0.93281
2484 0.99302 0.92919 0.89569 0.99476 0.9965 0.9387 0.92224 0.9084 0.90103 0.93796 0.93288
2485 0.99302 0.92926 0.89579 0.99476 0.99651 0.93877 0.92232 0.90849 0.90113 0.93802 0.93295
2486 0.99303 0.92933 0.89589 0.99477 0.99651 0.93884 0.9224 0.90858 0.90122 0.93809 0.93301
2487 0.99304 0.9294 0.896 0.99477 0.99651 0.93891 0.92248 0.90867 0.90132 0.93815 0.93308
2488 0.99305 0.92948 0.8961 0.99478 0.99652 0.93898 0.92256 0.90876 0.90142 0.93821 0.93315
2489 0.99305 0.92955 0.89621 0.99479 0.99652 0.93905 0.92264 0.90886 0.90152 0.93827 0.93322
2490 0.99306 0.92962 0.89631 0.99479 0.99652 0.93911 0.92271 0.90895 0.90162 0.93834 0.93329
2491 0.99307 0.92969 0.89641 0.9948 0.99653 0.93918 0.92279 0.90904 0.90172 0.9384 0.93335
2492 0.99308 0.92976 0.89652 0.9948 0.99653 0.93925 0.92287 0.90913 0.90181 0.93846 0.93342
2493 0.99308 0.92983 0.89662 0.99481 0.99654 0.93932 0.92295 0.90922 0.90191 0.93853 0.93349
2494 0.99309 0.9299 0.89672 0.99481 0.99654 0.93939 0.92303 0.90931 0.90201 0.93859 0.93356
2495 0.9931 0.92998 0.89682 0.99482 0.99654 0.93946 0.9231 0.9094 0.90211 0.93865 0.93362
2496 0.99311 0.93005 0.89693 0.99482 0.99655 0.93953 0.92318 0.90949 0.9022 0.93871 0.93369
2497 0.99311 0.93012 0.89703 0.99483 0.99655 0.93959 0.92326 0.90958 0.9023 0.93878 0.93376
2498 0.99312 0.93019 0.89713 0.99484 0.99655 0.93966 0.92333 0.90967 0.9024 0.93884 0.93382
2499 0.99313 0.93026 0.89723 0.99484 0.99656 0.93973 0.92341 0.90977 0.90249 0.9389 0.93389
2500 0.99313 0.93033 0.89734 0.99485 0.99656 0.9398 0.92349 0.90986 0.90259 0.93896 0.93396
2501 0.99314 0.9304 0.89744 0.99485 0.99657 0.93987 0.92357 0.90995 0.90269 0.93902 0.93403
2502 0.99315 0.93047 0.89754 0.99486 0.99657 0.93993 0.92364 0.91004 0.90278 0.93909 0.93409
2503 0.99316 0.93054 0.89764 0.99486 0.99657 0.94 0.92372 0.91013 0.90288 0.93915 0.93416
2504 0.99316 0.93061 0.89774 0.99487 0.99658 0.94007 0.9238 0.91022 0.90298 0.93921 0.93422
2505 0.99317 0.93068 0.89784 0.99487 0.99658 0.94014 0.92387 0.9103 0.90307 0.93927 0.93429
2506 0.99318 0.93075 0.89795 0.99488 0.99658 0.9402 0.92395 0.91039 0.90317 0.93933 0.93436
2507 0.99319 0.93082 0.89805 0.99488 0.99659 0.94027 0.92402 0.91048 0.90327 0.93939 0.93442
2508 0.99319 0.93089 0.89815 0.99489 0.99659 0.94034 0.9241 0.91057 0.90336 0.93946 0.93449
2509 0.9932 0.93096 0.89825 0.9949 0.99659 0.94041 0.92418 0.91066 0.90346 0.93952 0.93456
2510 0.99321 0.93103 0.89835 0.9949 0.9966 0.94047 0.92425 0.91075 0.90355 0.93958 0.93462
2511 0.99321 0.9311 0.89845 0.99491 0.9966 0.94054 0.92433 0.91084 0.90365 0.93964 0.93469
2512 0.99322 0.93117 0.89855 0.99491 0.9966 0.94061 0.9244 0.91093 0.90374 0.9397 0.93475
2513 0.99323 0.93124 0.89865 0.99492 0.99661 0.94067 0.92448 0.91102 0.90384 0.93976 0.93482
2514 0.99324 0.93131 0.89875 0.99492 0.99661 0.94074 0.92456 0.91111 0.90393 0.93982 0.93488
2515 0.99324 0.93138 0.89885 0.99493 0.99662 0.94081 0.92463 0.91119 0.90403 0.93988 0.93495
2516 0.99325 0.93144 0.89895 0.99493 0.99662 0.94087 0.92471 0.91128 0.90412 0.93994 0.93501
2517 0.99326 0.93151 0.89905 0.99494 0.99662 0.94094 0.92478 0.91137 0.90422 0.94001 0.93508
2518 0.99326 0.93158 0.89915 0.99494 0.99663 0.94101 0.92486 0.91146 0.90431 0.94007 0.93515
2519 0.99327 0.93165 0.89925 0.99495 0.99663 0.94107 0.92493 0.91155 0.90441 0.94013 0.93521
2520 0.99328 0.93172 0.89935 0.99495 0.99663 0.94114 0.92501 0.91164 0.9045 0.94019 0.93528
2521 0.99329 0.93179 0.89945 0.99496 0.99664 0.9412 0.92508 0.91172 0.9046 0.94025 0.93534
2522 0.99329 0.93186 0.89955 0.99496 0.99664 0.94127 0.92516 0.91181 0.90469 0.94031 0.93541
2523 0.9933 0.93193 0.89965 0.99497 0.99664 0.94133 0.92523 0.9119 0.90478 0.94037 0.93547
2524 0.99331 0.93199 0.89975 0.99498 0.99665 0.9414 0.9253 0.91199 0.90488 0.94043 0.93553
2525 0.99331 0.93206 0.89984 0.99498 0.99665 0.94147 0.92538 0.91207 0.90497 0.94049 0.9356
2526 0.99332 0.93213 0.89994 0.99499 0.99665 0.94153 0.92545 0.91216 0.90507 0.94055 0.93566
2527 0.99333 0.9322 0.90004 0.99499 0.99666 0.9416 0.92553 0.91225 0.90516 0.94061 0.93573
2528 0.99333 0.93227 0.90014 0.995 0.99666 0.94166 0.9256 0.91233 0.90525 0.94067 0.93579
2529 0.99334 0.93233 0.90024 0.995 0.99667 0.94173 0.92568 0.91242 0.90535 0.94073 0.93586
2530 0.99335 0.9324 0.90034 0.99501 0.99667 0.94179 0.92575 0.91251 0.90544 0.94079 0.93592
2531 0.99336 0.93247 0.90043 0.99501 0.99667 0.94186 0.92582 0.9126 0.90553 0.94085 0.93599
2532 0.99336 0.93254 0.90053 0.99502 0.99668 0.94192 0.9259 0.91268 0.90562 0.94091 0.93605
2533 0.99337 0.93261 0.90063 0.99502 0.99668 0.94199 0.92597 0.91277 0.90572 0.94097 0.93611
2534 0.99338 0.93267 0.90073 0.99503 0.99668 0.94205 0.92605 0.91285 0.90581 0.94102 0.93618
2535 0.99338 0.93274 0.90083 0.99503 0.99669 0.94212 0.92612 0.91294 0.9059 0.94108 0.93624
2536 0.99339 0.93281 0.90092 0.99504 0.99669 0.94218 0.92619 0.91303 0.906 0.94114 0.9363
2537 0.9934 0.93287 0.90102 0.99504 0.99669 0.94224 0.92627 0.91311 0.90609 0.9412 0.93637
2538 0.9934 0.93294 0.90112 0.99505 0.9967 0.94231 0.92634 0.9132 0.90618 0.94126 0.93643
2539 0.99341 0.93301 0.90122 0.99505 0.9967 0.94237 0.92641 0.91328 0.90627 0.94132 0.9365
2540 0.99342 0.93308 0.90131 0.99506 0.9967 0.94244 0.92649 0.91337 0.90636 0.94138 0.93656
2541 0.99342 0.93314 0.90141 0.99506 0.99671 0.9425 0.92656 0.91346 0.90646 0.94144 0.93662
2542 0.99343 0.93321 0.90151 0.99507 0.99671 0.94256 0.92663 0.91354 0.90655 0.9415 0.93669
2543 0.99344 0.93328 0.9016 0.99507 0.99671 0.94263 0.9267 0.91363 0.90664 0.94156 0.93675
2544 0.99345 0.93334 0.9017 0.99508 0.99672 0.94269 0.92678 0.91371 0.90673 0.94161 0.93681
2545 0.99345 0.93341 0.9018 0.99508 0.99672 0.94276 0.92685 0.9138 0.90682 0.94167 0.93687
2546 0.99346 0.93348 0.90189 0.99509 0.99672 0.94282 0.92692 0.91388 0.90691 0.94173 0.93694
2547 0.99347 0.93354 0.90199 0.9951 0.99673 0.94288 0.92699 0.91397 0.907 0.94179 0.937
2548 0.99347 0.93361 0.90208 0.9951 0.99673 0.94295 0.92707 0.91405 0.9071 0.94185 0.93706
2549 0.99348 0.93367 0.90218 0.99511 0.99673 0.94301 0.92714 0.91414 0.90719 0.94191 0.93713
2550 0.99349 0.93374 0.90227 0.99511 0.99674 0.94307 0.92721 0.91422 0.90728 0.94196 0.93719
2551 0.99349 0.93381 0.90237 0.99512 0.99674 0.94314 0.92728 0.91431 0.90737 0.94202 0.93725
2552 0.9935 0.93387 0.90247 0.99512 0.99674 0.9432 0.92735 0.91439 0.90746 0.94208 0.93731
2553 0.99351 0.93394 0.90256 0.99513 0.99675 0.94326 0.92743 0.91447 0.90755 0.94214 0.93738
2554 0.99351 0.934 0.90266 0.99513 0.99675 0.94332 0.9275 0.91456 0.90764 0.9422 0.93744
2555 0.99352 0.93407 0.90275 0.99514 0.99675 0.94339 0.92757 0.91464 0.90773 0.94225 0.9375
2556 0.99353 0.93413 0.90285 0.99514 0.99676 0.94345 0.92764 0.91473 0.90782 0.94231 0.93756
2557 0.99353 0.9342 0.90294 0.99515 0.99676 0.94351 0.92771 0.91481 0.90791 0.94237 0.93762
2558 0.99354 0.93426 0.90304 0.99515 0.99676 0.94358 0.92778 0.91489 0.908 0.94243 0.93769
2559 0.99355 0.93433 0.90313 0.99516 0.99677 0.94364 0.92785 0.91498 0.90809 0.94248 0.93775
2560 0.99355 0.9344 0.90322 0.99516 0.99677 0.9437 0.92793 0.91506 0.90818 0.94254 0.93781
2561 0.99356 0.93446 0.90332 0.99517 0.99677 0.94376 0.928 0.91514 0.90827 0.9426 0.93787
2562 0.99357 0.93453 0.90341 0.99517 0.99678 0.94382 0.92807 0.91523 0.90836 0.94265 0.93793
2563 0.99357 0.93459 0.90351 0.99518 0.99678 0.94389 0.92814 0.91531 0.90845 0.94271 0.93799
2564 0.99358 0.93466 0.9036 0.99518 0.99678 0.94395 0.92821 0.91539 0.90854 0.94277 0.93805
2565 0.99359 0.93472 0.9037 0.99519 0.99679 0.94401 0.92828 0.91548 0.90863 0.94283 0.93812
2566 0.99359 0.93478 0.90379 0.99519 0.99679 0.94407 0.92835 0.91556 0.90872 0.94288 0.93818
2567 0.9936 0.93485 0.90388 0.9952 0.99679 0.94413 0.92842 0.91564 0.9088 0.94294 0.93824
2568 0.99361 0.93491 0.90398 0.9952 0.9968 0.94419 0.92849 0.91573 0.90889 0.943 0.9383
2569 0.99361 0.93498 0.90407 0.99521 0.9968 0.94426 0.92856 0.91581 0.90898 0.94305 0.93836
2570 0.99362 0.93504 0.90417 0.99521 0.9968 0.94432 0.92863 0.91589 0.90907 0.94311 0.93842
2571 0.99363 0.93511 0.90426 0.99522 0.99681 0.94438 0.9287 0.91597 0.90916 0.94317 0.93848
2572 0.99363 0.93517 0.90435 0.99522 0.99681 0.94444 0.92877 0.91606 0.90925 0.94322 0.93854
2573 0.99364 0.93524 0.90445 0.99523 0.99681 0.9445 0.92884 0.91614 0.90934 0.94328 0.93861
2574 0.99365 0.9353 0.90454 0.99523 0.99682 0.94456 0.92891 0.91622 0.90943 0.94334 0.93867
2575 0.99365 0.93537 0.90463 0.99524 0.99682 0.94462 0.92898 0.9163 0.90951 0.94339 0.93873
2576 0.99366 0.93543 0.90472 0.99524 0.99682 0.94468 0.92905 0.91639 0.9096 0.94345 0.93879
2577 0.99367 0.93549 0.90482 0.99525 0.99683 0.94474 0.92912 0.91647 0.90969 0.94351 0.93885
2578 0.99367 0.93556 0.90491 0.99525 0.99683 0.94481 0.92919 0.91655 0.90978 0.94356 0.93891
2579 0.99368 0.93562 0.905 0.99526 0.99683 0.94487 0.92926 0.91663 0.90987 0.94362 0.93897
2580 0.99369 0.93568 0.9051 0.99526 0.99684 0.94493 0.92933 0.91671 0.90995 0.94367 0.93903
2581 0.99369 0.93575 0.90519 0.99527 0.99684 0.94499 0.9294 0.91679 0.91004 0.94373 0.93909
2582 0.9937 0.93581 0.90528 0.99527 0.99684 0.94505 0.92947 0.91688 0.91013 0.94379 0.93915
2583 0.99371 0.93588 0.90537 0.99528 0.99685 0.94511 0.92954 0.91696 0.91022 0.94384 0.93921
2584 0.99371 0.93594 0.90546 0.99528 0.99685 0.94517 0.92961 0.91704 0.9103 0.9439 0.93927
2585 0.99372 0.936 0.90556 0.99528 0.99685 0.94523 0.92968 0.91712 0.91039 0.94395 0.93933
2586 0.99372 0.93607 0.90565 0.99529 0.99686 0.94529 0.92975 0.9172 0.91048 0.94401 0.93939
2587 0.99373 0.93613 0.90574 0.99529 0.99686 0.94535 0.92982 0.91728 0.91056 0.94406 0.93945
2588 0.99374 0.93619 0.90583 0.9953 0.99686 0.94541 0.92989 0.91736 0.91065 0.94412 0.93951
2589 0.99374 0.93625 0.90592 0.9953 0.99687 0.94547 0.92996 0.91744 0.91074 0.94418 0.93957
2590 0.99375 0.93632 0.90601 0.99531 0.99687 0.94553 0.93002 0.91752 0.91082 0.94423 0.93963
2591 0.99376 0.93638 0.9061 0.99531 0.99687 0.94559 0.93009 0.9176 0.91091 0.94429 0.93969
2592 0.99376 0.93644 0.9062 0.99532 0.99688 0.94565 0.93016 0.91768 0.911 0.94434 0.93975
2593 0.99377 0.93651 0.90629 0.99532 0.99688 0.94571 0.93023 0.91776 0.91108 0.9444 0.93981
2594 0.99378 0.93657 0.90638 0.99533 0.99688 0.94576 0.9303 0.91785 0.91117 0.94445 0.93987
2595 0.99378 0.93663 0.90647 0.99533 0.99689 0.94582 0.93037 0.91793 0.91126 0.94451 0.93993
2596 0.99379 0.93669 0.90656 0.99534 0.99689 0.94588 0.93043 0.91801 0.91134 0.94456 0.93998
2597 0.9938 0.93675 0.90665 0.99534 0.99689 0.94594 0.9305 0.91808 0.91143 0.94462 0.94004
2598 0.9938 0.93682 0.90674 0.99535 0.9969 0.946 0.93057 0.91816 0.91151 0.94467 0.9401
2599 0.99381 0.93688 0.90683 0.99535 0.9969 0.94606 0.93064 0.91824 0.9116 0.94473 0.94016
2600 0.99381 0.93694 0.90692 0.99536 0.9969 0.94612 0.93071 0.91832 0.91168 0.94478 0.94022
2601 0.99382 0.937 0.90701 0.99536 0.99691 0.94618 0.93077 0.9184 0.91177 0.94483 0.94028
2602 0.99383 0.93707 0.9071 0.99537 0.99691 0.94624 0.93084 0.91848 0.91185 0.94489 0.94034
2603 0.99383 0.93713 0.90719 0.99537 0.99691 0.9463 0.93091 0.91856 0.91194 0.94494 0.9404
2604 0.99384 0.93719 0.90728 0.99538 0.99692 0.94635 0.93098 0.91864 0.91202 0.945 0.94045
2605 0.99385 0.93725 0.90737 0.99538 0.99692 0.94641 0.93104 0.91872 0.91211 0.94505 0.94051
2606 0.99385 0.93731 0.90746 0.99539 0.99692 0.94647 0.93111 0.9188 0.91219 0.94511 0.94057
2607 0.99386 0.93737 0.90755 0.99539 0.99692 0.94653 0.93118 0.91888 0.91228 0.94516 0.94063
2608 0.99386 0.93743 0.90764 0.9954 0.99693 0.94659 0.93124 0.91896 0.91236 0.94521 0.94069
2609 0.99387 0.9375 0.90773 0.9954 0.99693 0.94664 0.93131 0.91904 0.91245 0.94527 0.94075
2610 0.99388 0.93756 0.90781 0.9954 0.99693 0.9467 0.93138 0.91911 0.91253 0.94532 0.9408
2611 0.99388 0.93762 0.9079 0.99541 0.99694 0.94676 0.93145 0.91919 0.91262 0.94538 0.94086
2612 0.99389 0.93768 0.90799 0.99541 0.99694 0.94682 0.93151 0.91927 0.9127 0.94543 0.94092
2613 0.9939 0.93774 0.90808 0.99542 0.99694 0.94688 0.93158 0.91935 0.91279 0.94548 0.94098
2614 0.9939 0.9378 0.90817 0.99542 0.99695 0.94693 0.93165 0.91943 0.91287 0.94554 0.94104
2615 0.99391 0.93786 0.90826 0.99543 0.99695 0.94699 0.93171 0.91951 0.91295 0.94559 0.94109
2616 0.99391 0.93792 0.90835 0.99543 0.99695 0.94705 0.93178 0.91958 0.91304 0.94564 0.94115
2617 0.99392 0.93798 0.90843 0.99544 0.99696 0.94711 0.93185 0.91966 0.91312 0.9457 0.94121
2618 0.99393 0.93805 0.90852 0.99544 0.99696 0.94716 0.93191 0.91974 0.9132 0.94575 0.94127
2619 0.99393 0.93811 0.90861 0.99545 0.99696 0.94722 0.93198 0.91982 0.91329 0.9458 0.94132
2620 0.99394 0.93817 0.9087 0.99545 0.99697 0.94728 0.93204 0.9199 0.91337 0.94586 0.94138
2621 0.99395 0.93823 0.90879 0.99546 0.99697 0.94734 0.93211 0.91997 0.91346 0.94591 0.94144
2622 0.99395 0.93829 0.90887 0.99546 0.99697 0.94739 0.93218 0.92005 0.91354 0.94596 0.94149
2623 0.99396 0.93835 0.90896 0.99547 0.99697 0.94745 0.93224 0.92013 0.91362 0.94602 0.94155
2624 0.99396 0.93841 0.90905 0.99547 0.99698 0.94751 0.93231 0.9202 0.9137 0.94607 0.94161
2625 0.99397 0.93847 0.90914 0.99547 0.99698 0.94756 0.93237 0.92028 0.91379 0.94612 0.94167
2626 0.99398 0.93853 0.90922 0.99548 0.99698 0.94762 0.93244 0.92036 0.91387 0.94618 0.94172
2627 0.99398 0.93859 0.90931 0.99548 0.99699 0.94768 0.9325 0.92044 0.91395 0.94623 0.94178
2628 0.99399 0.93865 0.9094 0.99549 0.99699 0.94773 0.93257 0.92051 0.91404 0.94628 0.94184
2629 0.99399 0.93871 0.90949 0.99549 0.99699 0.94779 0.93264 0.92059 0.91412 0.94633 0.94189
2630 0.994 0.93877 0.90957 0.9955 0.997 0.94785 0.9327 0.92067 0.9142 0.94639 0.94195
2631 0.99401 0.93883 0.90966 0.9955 0.997 0.9479 0.93277 0.92074 0.91428 0.94644 0.94201
2632 0.99401 0.93889 0.90975 0.99551 0.997 0.94796 0.93283 0.92082 0.91436 0.94649 0.94206
2633 0.99402 0.93895 0.90983 0.99551 0.99701 0.94801 0.9329 0.9209 0.91445 0.94654 0.94212
2634 0.99403 0.93901 0.90992 0.99552 0.99701 0.94807 0.93296 0.92097 0.91453 0.94659 0.94218
2635 0.99403 0.93907 0.91 0.99552 0.99701 0.94813 0.93303 0.92105 0.91461 0.94665 0.94223
2636 0.99404 0.93912 0.91009 0.99552 0.99701 0.94818 0.93309 0.92112 0.91469 0.9467 0.94229
2637 0.99404 0.93918 0.91018 0.99553 0.99702 0.94824 0.93315 0.9212 0.91477 0.94675 0.94234
2638 0.99405 0.93924 0.91026 0.99553 0.99702 0.94829 0.93322 0.92128 0.91486 0.9468 0.9424
2639 0.99406 0.9393 0.91035 0.99554 0.99702 0.94835 0.93328 0.92135 0.91494 0.94686 0.94246
2640 0.99406 0.93936 0.91043 0.99554 0.99703 0.9484 0.93335 0.92143 0.91502 0.94691 0.94251
2641 0.99407 0.93942 0.91052 0.99555 0.99703 0.94846 0.93341 0.9215 0.9151 0.94696 0.94257
2642 0.99407 0.93948 0.91061 0.99555 0.99703 0.94852 0.93348 0.92158 0.91518 0.94701 0.94262
2643 0.99408 0.93954 0.91069 0.99556 0.99704 0.94857 0.93354 0.92165 0.91526 0.94706 0.94268
2644 0.99409 0.9396 0.91078 0.99556 0.99704 0.94863 0.93361 0.92173 0.91534 0.94711 0.94273
2645 0.99409 0.93965 0.91086 0.99557 0.99704 0.94868 0.93367 0.9218 0.91542 0.94717 0.94279
2646 0.9941 0.93971 0.91095 0.99557 0.99704 0.94874 0.93373 0.92188 0.9155 0.94722 0.94284
2647 0.9941 0.93977 0.91103 0.99557 0.99705 0.94879 0.9338 0.92195 0.91558 0.94727 0.9429
2648 0.99411 0.93983 0.91112 0.99558 0.99705 0.94885 0.93386 0.92203 0.91566 0.94732 0.94296
2649 0.99412 0.93989 0.9112 0.99558 0.99705 0.9489 0.93392 0.9221 0.91575 0.94737 0.94301
2650 0.99412 0.93995 0.91129 0.99559 0.99706 0.94896 0.93399 0.92218 0.91583 0.94742 0.94307
2651 0.99413 0.94 0.91137 0.99559 0.99706 0.94901 0.93405 0.92225 0.91591 0.94747 0.94312
2652 0.99413 0.94006 0.91146 0.9956 0.99706 0.94907 0.93412 0.92233 0.91599 0.94752 0.94318
2653 0.99414 0.94012 0.91154 0.9956 0.99707 0.94912 0.93418 0.9224 0.91607 0.94758 0.94323
2654 0.99414 0.94018 0.91162 0.99561 0.99707 0.94917 0.93424 0.92248 0.91615 0.94763 0.94329
2655 0.99415 0.94024 0.91171 0.99561 0.99707 0.94923 0.93431 0.92255 0.91623 0.94768 0.94334
2656 0.99416 0.94029 0.91179 0.99561 0.99707 0.94928 0.93437 0.92263 0.91631 0.94773 0.9434
2657 0.99416 0.94035 0.91188 0.99562 0.99708 0.94934 0.93443 0.9227 0.91639 0.94778 0.94345
2658 0.99417 0.94041 0.91196 0.99562 0.99708 0.94939 0.93449 0.92277 0.91647 0.94783 0.9435
2659 0.99417 0.94047 0.91204 0.99563 0.99708 0.94945 0.93456 0.92285 0.91655 0.94788 0.94356
2660 0.99418 0.94053 0.91213 0.99563 0.99709 0.9495 0.93462 0.92292 0.91662 0.94793 0.94361
2661 0.99419 0.94058 0.91221 0.99564 0.99709 0.94955 0.93468 0.923 0.9167 0.94798 0.94367
2662 0.99419 0.94064 0.9123 0.99564 0.99709 0.94961 0.93475 0.92307 0.91678 0.94803 0.94372
2663 0.9942 0.9407 0.91238 0.99565 0.99709 0.94966 0.93481 0.92314 0.91686 0.94808 0.94378
2664 0.9942 0.94075 0.91246 0.99565 0.9971 0.94972 0.93487 0.92322 0.91694 0.94813 0.94383
2665 0.99421 0.94081 0.91254 0.99565 0.9971 0.94977 0.93493 0.92329 0.91702 0.94818 0.94389
2666 0.99422 0.94087 0.91263 0.99566 0.9971 0.94982 0.935 0.92336 0.9171 0.94823 0.94394
2667 0.99422 0.94093 0.91271 0.99566 0.99711 0.94988 0.93506 0.92344 0.91718 0.94828 0.94399
2668 0.99423 0.94098 0.91279 0.99567 0.99711 0.94993 0.93512 0.92351 0.91726 0.94833 0.94405
2669 0.99423 0.94104 0.91288 0.99567 0.99711 0.94998 0.93518 0.92358 0.91733 0.94838 0.9441
2670 0.99424 0.9411 0.91296 0.99568 0.99712 0.95004 0.93525 0.92366 0.91741 0.94843 0.94416
2671 0.99424 0.94115 0.91304 0.99568 0.99712 0.95009 0.93531 0.92373 0.91749 0.94848 0.94421
2672 0.99425 0.94121 0.91312 0.99568 0.99712 0.95014 0.93537 0.9238 0.91757 0.94853 0.94426
2673 0.99426 0.94127 0.91321 0.99569 0.99712 0.9502 0.93543 0.92387 0.91765 0.94858 0.94432
2674 0.99426 0.94132 0.91329 0.99569 0.99713 0.95025 0.93549 0.92395 0.91773 0.94863 0.94437
2675 0.99427 0.94138 0.91337 0.9957 0.99713 0.9503 0.93555 0.92402 0.9178 0.94868 0.94442
2676 0.99427 0.94144 0.91345 0.9957 0.99713 0.95036 0.93562 0.92409 0.91788 0.94873 0.94448
2677 0.99428 0.94149 0.91353 0.99571 0.99714 0.95041 0.93568 0.92416 0.91796 0.94878 0.94453
2678 0.99428 0.94155 0.91362 0.99571 0.99714 0.95046 0.93574 0.92424 0.91804 0.94883 0.94458
2679 0.99429 0.9416 0.9137 0.99571 0.99714 0.95051 0.9358 0.92431 0.91811 0.94888 0.94464
2680 0.9943 0.94166 0.91378 0.99572 0.99714 0.95057 0.93586 0.92438 0.91819 0.94893 0.94469
2681 0.9943 0.94172 0.91386 0.99572 0.99715 0.95062 0.93592 0.92445 0.91827 0.94898 0.94474
2682 0.99431 0.94177 0.91394 0.99573 0.99715 0.95067 0.93598 0.92452 0.91835 0.94903 0.9448
2683 0.99431 0.94183 0.91402 0.99573 0.99715 0.95072 0.93604 0.92459 0.91842 0.94908 0.94485
2684 0.99432 0.94188 0.91411 0.99574 0.99716 0.95078 0.93611 0.92467 0.9185 0.94912 0.9449
2685 0.99432 0.94194 0.91419 0.99574 0.99716 0.95083 0.93617 0.92474 0.91858 0.94917 0.94495
2686 0.99433 0.942 0.91427 0.99574 0.99716 0.95088 0.93623 0.92481 0.91865 0.94922 0.94501
2687 0.99434 0.94205 0.91435 0.99575 0.99716 0.95093 0.93629 0.92488 0.91873 0.94927 0.94506
2688 0.99434 0.94211 0.91443 0.99575 0.99717 0.95098 0.93635 0.92495 0.91881 0.94932 0.94511
2689 0.99435 0.94216 0.91451 0.99576 0.99717 0.95104 0.93641 0.92502 0.91888 0.94937 0.94516
2690 0.99435 0.94222 0.91459 0.99576 0.99717 0.95109 0.93647 0.92509 0.91896 0.94942 0.94522
2691 0.99436 0.94227 0.91467 0.99577 0.99718 0.95114 0.93653 0.92517 0.91904 0.94947 0.94527
2692 0.99436 0.94233 0.91475 0.99577 0.99718 0.95119 0.93659 0.92524 0.91911 0.94952 0.94532
2693 0.99437 0.94238 0.91483 0.99577 0.99718 0.95124 0.93665 0.92531 0.91919 0.94956 0.94537
2694 0.99437 0.94244 0.91491 0.99578 0.99718 0.95129 0.93671 0.92538 0.91927 0.94961 0.94543
2695 0.99438 0.94249 0.91499 0.99578 0.99719 0.95135 0.93677 0.92545 0.91934 0.94966 0.94548
2696 0.99439 0.94255 0.91507 0.99579 0.99719 0.9514 0.93683 0.92552 0.91942 0.94971 0.94553
2697 0.99439 0.9426 0.91515 0.99579 0.99719 0.95145 0.93689 0.92559 0.9195 0.94976 0.94558
2698 0.9944 0.94266 0.91523 0.99579 0.99719 0.9515 0.93695 0.92566 0.91957 0.94981 0.94564
2699 0.9944 0.94271 0.91531 0.9958 0.9972 0.95155 0.93701 0.92573 0.91965 0.94985 0.94569
2700 0.99441 0.94277 0.91539 0.9958 0.9972 0.9516 0.93707 0.9258 0.91972 0.9499 0.94574
2701 0.99441 0.94282 0.91547 0.99581 0.9972 0.95165 0.93713 0.92587 0.9198 0.94995 0.94579
2702 0.99442 0.94288 0.91555 0.99581 0.99721 0.9517 0.93719 0.92594 0.91987 0.95 0.94584
2703 0.99442 0.94293 0.91563 0.99582 0.99721 0.95176 0.93725 0.92601 0.91995 0.95005 0.94589
2704 0.99443 0.94299 0.91571 0.99582 0.99721 0.95181 0.93731 0.92608 0.92003 0.9501 0.94595
2705 0.99444 0.94304 0.91579 0.99582 0.99721 0.95186 0.93737 0.92615 0.9201 0.95014 0.946
2706 0.99444 0.9431 0.91587 0.99583 0.99722 0.95191 0.93743 0.92622 0.92018 0.95019 0.94605
2707 0.99445 0.94315 0.91595 0.99583 0.99722 0.95196 0.93749 0.92629 0.92025 0.95024 0.9461
2708 0.99445 0.94321 0.91603 0.99584 0.99722 0.95201 0.93755 0.92636 0.92033 0.95029 0.94615
2709 0.99446 0.94326 0.91611 0.99584 0.99723 0.95206 0.93761 0.92643 0.9204 0.95033 0.9462
2710 0.99446 0.94331 0.91619 0.99584 0.99723 0.95211 0.93767 0.9265 0.92048 0.95038 0.94626
2711 0.99447 0.94337 0.91627 0.99585 0.99723 0.95216 0.93773 0.92657 0.92055 0.95043 0.94631
2712 0.99447 0.94342 0.91635 0.99585 0.99723 0.95221 0.93779 0.92664 0.92063 0.95048 0.94636
2713 0.99448 0.94348 0.91642 0.99586 0.99724 0.95226 0.93785 0.92671 0.9207 0.95052 0.94641
2714 0.99449 0.94353 0.9165 0.99586 0.99724 0.95231 0.93791 0.92678 0.92077 0.95057 0.94646
2715 0.99449 0.94358 0.91658 0.99587 0.99724 0.95236 0.93796 0.92685 0.92085 0.95062 0.94651
2716 0.9945 0.94364 0.91666 0.99587 0.99724 0.95241 0.93802 0.92692 0.92092 0.95067 0.94656
2717 0.9945 0.94369 0.91674 0.99587 0.99725 0.95246 0.93808 0.92699 0.921 0.95071 0.94661
2718 0.99451 0.94375 0.91682 0.99588 0.99725 0.95251 0.93814 0.92706 0.92107 0.95076 0.94666
2719 0.99451 0.9438 0.91689 0.99588 0.99725 0.95256 0.9382 0.92713 0.92115 0.95081 0.94671
2720 0.99452 0.94385 0.91697 0.99589 0.99726 0.95261 0.93826 0.9272 0.92122 0.95085 0.94677
2721 0.99452 0.94391 0.91705 0.99589 0.99726 0.95266 0.93832 0.92726 0.92129 0.9509 0.94682
2722 0.99453 0.94396 0.91713 0.99589 0.99726 0.95271 0.93837 0.92733 0.92137 0.95095 0.94687
2723 0.99453 0.94401 0.91721 0.9959 0.99726 0.95276 0.93843 0.9274 0.92144 0.951 0.94692
2724 0.99454 0.94407 0.91728 0.9959 0.99727 0.95281 0.93849 0.92747 0.92151 0.95104 0.94697
2725 0.99455 0.94412 0.91736 0.99591 0.99727 0.95286 0.93855 0.92754 0.92159 0.95109 0.94702
2726 0.99455 0.94417 0.91744 0.99591 0.99727 0.95291 0.93861 0.92761 0.92166 0.95114 0.94707
2727 0.99456 0.94423 0.91752 0.99591 0.99727 0.95296 0.93867 0.92767 0.92174 0.95118 0.94712
2728 0.99456 0.94428 0.91759 0.99592 0.99728 0.95301 0.93872 0.92774 0.92181 0.95123 0.94717
2729 0.99457 0.94433 0.91767 0.99592 0.99728 0.95306 0.93878 0.92781 0.92188 0.95127 0.94722
2730 0.99457 0.94438 0.91775 0.99593 0.99728 0.95311 0.93884 0.92788 0.92195 0.95132 0.94727
2731 0.99458 0.94444 0.91782 0.99593 0.99729 0.95315 0.9389 0.92795 0.92203 0.95137 0.94732
2732 0.99458 0.94449 0.9179 0.99593 0.99729 0.9532 0.93895 0.92801 0.9221 0.95141 0.94737
2733 0.99459 0.94454 0.91798 0.99594 0.99729 0.95325 0.93901 0.92808 0.92217 0.95146 0.94742
2734 0.99459 0.94459 0.91805 0.99594 0.99729 0.9533 0.93907 0.92815 0.92225 0.95151 0.94747
2735 0.9946 0.94465 0.91813 0.99595 0.9973 0.95335 0.93913 0.92822 0.92232 0.95155 0.94752
2736 0.9946 0.9447 0.91821 0.99595 0.9973 0.9534 0.93918 0.92828 0.92239 0.9516 0.94757
2737 0.99461 0.94475 0.91828 0.99595 0.9973 0.95345 0.93924 0.92835 0.92246 0.95164 0.94762
2738 0.99461 0.9448 0.91836 0.99596 0.9973 0.9535 0.9393 0.92842 0.92254 0.95169 0.94767
2739 0.99462 0.94486 0.91844 0.99596 0.99731 0.95354 0.93936 0.92849 0.92261 0.95174 0.94772
2740 0.99463 0.94491 0.91851 0.99597 0.99731 0.95359 0.93941 0.92855 0.92268 0.95178 0.94777
2741 0.99463 0.94496 0.91859 0.99597 0.99731 0.95364 0.93947 0.92862 0.92275 0.95183 0.94781
2742 0.99464 0.94501 0.91866 0.99597 0.99731 0.95369 0.93953 0.92869 0.92282 0.95187 0.94786
2743 0.99464 0.94506 0.91874 0.99598 0.99732 0.95374 0.93958 0.92875 0.9229 0.95192 0.94791
2744 0.99465 0.94512 0.91882 0.99598 0.99732 0.95379 0.93964 0.92882 0.92297 0.95197 0.94796
2745 0.99465 0.94517 0.91889 0.99599 0.99732 0.95383 0.9397 0.92889 0.92304 0.95201 0.94801
2746 0.99466 0.94522 0.91897 0.99599 0.99732 0.95388 0.93975 0.92895 0.92311 0.95206 0.94806
2747 0.99466 0.94527 0.91904 0.99599 0.99733 0.95393 0.93981 0.92902 0.92318 0.9521 0.94811
2748 0.99467 0.94532 0.91912 0.996 0.99733 0.95398 0.93987 0.92909 0.92325 0.95215 0.94816
2749 0.99467 0.94538 0.91919 0.996 0.99733 0.95403 0.93992 0.92915 0.92333 0.95219 0.94821
2750 0.99468 0.94543 0.91927 0.99601 0.99734 0.95407 0.93998 0.92922 0.9234 0.95224 0.94826
2751 0.99468 0.94548 0.91934 0.99601 0.99734 0.95412 0.94004 0.92928 0.92347 0.95228 0.94831
2752 0.99469 0.94553 0.91942 0.99601 0.99734 0.95417 0.94009 0.92935 0.92354 0.95233 0.94835
2753 0.99469 0.94558 0.91949 0.99602 0.99734 0.95422 0.94015 0.92942 0.92361 0.95237 0.9484
2754 0.9947 0.94563 0.91957 0.99602 0.99735 0.95426 0.9402 0.92948 0.92368 0.95242 0.94845
2755 0.9947 0.94568 0.91964 0.99603 0.99735 0.95431 0.94026 0.92955 0.92375 0.95246 0.9485
2756 0.99471 0.94573 0.91972 0.99603 0.99735 0.95436 0.94032 0.92961 0.92382 0.95251 0.94855
2757 0.99471 0.94579 0.91979 0.99603 0.99735 0.95441 0.94037 0.92968 0.92389 0.95255 0.9486
2758 0.99472 0.94584 0.91987 0.99604 0.99736 0.95445 0.94043 0.92975 0.92396 0.9526 0.94864
2759 0.99472 0.94589 0.91994 0.99604 0.99736 0.9545 0.94048 0.92981 0.92404 0.95264 0.94869
2760 0.99473 0.94594 0.92001 0.99604 0.99736 0.95455 0.94054 0.92988 0.92411 0.95269 0.94874
2761 0.99473 0.94599 0.92009 0.99605 0.99736 0.9546 0.9406 0.92994 0.92418 0.95273 0.94879
2762 0.99474 0.94604 0.92016 0.99605 0.99737 0.95464 0.94065 0.93001 0.92425 0.95278 0.94884
2763 0.99474 0.94609 0.92024 0.99606 0.99737 0.95469 0.94071 0.93007 0.92432 0.95282 0.94889
2764 0.99475 0.94614 0.92031 0.99606 0.99737 0.95474 0.94076 0.93014 0.92439 0.95287 0.94893
2765 0.99476 0.94619 0.92038 0.99606 0.99737 0.95478 0.94082 0.9302 0.92446 0.95291 0.94898
2766 0.99476 0.94624 0.92046 0.99607 0.99738 0.95483 0.94087 0.93027 0.92453 0.95295 0.94903
2767 0.99477 0.94629 0.92053 0.99607 0.99738 0.95488 0.94093 0.93033 0.9246 0.953 0.94908
2768 0.99477 0.94634 0.9206 0.99608 0.99738 0.95492 0.94098 0.9304 0.92467 0.95304 0.94912
2769 0.99478 0.94639 0.92068 0.99608 0.99738 0.95497 0.94104 0.93046 0.92474 0.95309 0.94917
2770 0.99478 0.94644 0.92075 0.99608 0.99739 0.95502 0.94109 0.93053 0.9248 0.95313 0.94922
2771 0.99479 0.94649 0.92082 0.99609 0.99739 0.95506 0.94115 0.93059 0.92487 0.95318 0.94927
2772 0.99479 0.94654 0.9209 0.99609 0.99739 0.95511 0.9412 0.93066 0.92494 0.95322 0.94931
2773 0.9948 0.94659 0.92097 0.99609 0.99739 0.95516 0.94126 0.93072 0.92501 0.95326 0.94936
2774 0.9948 0.94664 0.92104 0.9961 0.9974 0.9552 0.94131 0.93078 0.92508 0.95331 0.94941
2775 0.99481 0.94669 0.92112 0.9961 0.9974 0.95525 0.94137 0.93085 0.92515 0.95335 0.94946
2776 0.99481 0.94674 0.92119 0.99611 0.9974 0.95529 0.94142 0.93091 0.92522 0.95339 0.9495
2777 0.99482 0.94679 0.92126 0.99611 0.9974 0.95534 0.94148 0.93098 0.92529 0.95344 0.94955
2778 0.99482 0.94684 0.92134 0.99611 0.99741 0.95539 0.94153 0.93104 0.92536 0.95348 0.9496
2779 0.99483 0.94689 0.92141 0.99612 0.99741 0.95543 0.94158 0.93111 0.92543 0.95353 0.94965
2780 0.99483 0.94694 0.92148 0.99612 0.99741 0.95548 0.94164 0.93117 0.9255 0.95357 0.94969
2781 0.99484 0.94699 0.92155 0.99612 0.99741 0.95552 0.94169 0.93123 0.92556 0.95361 0.94974
2782 0.99484 0.94704 0.92163 0.99613 0.99742 0.95557 0.94175 0.9313 0.92563 0.95366 0.94979
2783 0.99485 0.94709 0.9217 0.99613 0.99742 0.95561 0.9418 0.93136 0.9257 0.9537 0.94983
2784 0.99485 0.94714 0.92177 0.99614 0.99742 0.95566 0.94186 0.93142 0.92577 0.95374 0.94988
2785 0.99486 0.94719 0.92184 0.99614 0.99742 0.95571 0.94191 0.93149 0.92584 0.95379 0.94993
2786 0.99486 0.94724 0.92191 0.99614 0.99743 0.95575 0.94196 0.93155 0.92591 0.95383 0.94997
2787 0.99487 0.94729 0.92199 0.99615 0.99743 0.9558 0.94202 0.93161 0.92598 0.95387 0.95002
2788 0.99487 0.94734 0.92206 0.99615 0.99743 0.95584 0.94207 0.93168 0.92604 0.95392 0.95007
2789 0.99488 0.94739 0.92213 0.99615 0.99743 0.95589 0.94213 0.93174 0.92611 0.95396 0.95011
2790 0.99488 0.94744 0.9222 0.99616 0.99744 0.95593 0.94218 0.9318 0.92618 0.954 0.95016
2791 0.99489 0.94749 0.92227 0.99616 0.99744 0.95598 0.94223 0.93187 0.92625 0.95405 0.95021
2792 0.99489 0.94754 0.92234 0.99617 0.99744 0.95602 0.94229 0.93193 0.92632 0.95409 0.95025
2793 0.9949 0.94758 0.92242 0.99617 0.99744 0.95607 0.94234 0.93199 0.92638 0.95413 0.9503
2794 0.9949 0.94763 0.92249 0.99617 0.99745 0.95611 0.94239 0.93206 0.92645 0.95418 0.95035
2795 0.99491 0.94768 0.92256 0.99618 0.99745 0.95616 0.94245 0.93212 0.92652 0.95422 0.95039
2796 0.99491 0.94773 0.92263 0.99618 0.99745 0.9562 0.9425 0.93218 0.92659 0.95426 0.95044
2797 0.99492 0.94778 0.9227 0.99618 0.99745 0.95625 0.94255 0.93224 0.92665 0.9543 0.95048
2798 0.99492 0.94783 0.92277 0.99619 0.99746 0.95629 0.94261 0.93231 0.92672 0.95435 0.95053
2799 0.99493 0.94788 0.92284 0.99619 0.99746 0.95634 0.94266 0.93237 0.92679 0.95439 0.95058
2800 0.99493 0.94793 0.92291 0.9962 0.99746 0.95638 0.94271 0.93243 0.92686 0.95443 0.95062
2801 0.99493 0.94797 0.92298 0.9962 0.99746 0.95643 0.94277 0.93249 0.92692 0.95447 0.95067
2802 0.99494 0.94802 0.92305 0.9962 0.99747 0.95647 0.94282 0.93256 0.92699 0.95452 0.95071
2803 0.99494 0.94807 0.92313 0.99621 0.99747 0.95652 0.94287 0.93262 0.92706 0.95456 0.95076
2804 0.99495 0.94812 0.9232 0.99621 0.99747 0.95656 0.94292 0.93268 0.92712 0.9546 0.95081
2805 0.99495 0.94817 0.92327 0.99621 0.99747 0.9566 0.94298 0.93274 0.92719 0.95464 0.95085
2806 0.99496 0.94821 0.92334 0.99622 0.99748 0.95665 0.94303 0.9328 0.92726 0.95469 0.9509
2807 0.99496 0.94826 0.92341 0.99622 0.99748 0.95669 0.94308 0.93287 0.92732 0.95473 0.95094
2808 0.99497 0.94831 0.92348 0.99622 0.99748 0.95674 0.94313 0.93293 0.92739 0.95477 0.95099
2809 0.99497 0.94836 0.92355 0.99623 0.99748 0.95678 0.94319 0.93299 0.92746 0.95481 0.95103
2810 0.99498 0.94841 0.92362 0.99623 0.99749 0.95683 0.94324 0.93305 0.92752 0.95485 0.95108
2811 0.99498 0.94845 0.92369 0.99624 0.99749 0.95687 0.94329 0.93311 0.92759 0.9549 0.95112
2812 0.99499 0.9485 0.92376 0.99624 0.99749 0.95691 0.94334 0.93317 0.92766 0.95494 0.95117
2813 0.99499 0.94855 0.92383 0.99624 0.99749 0.95696 0.9434 0.93324 0.92772 0.95498 0.95121
2814 0.995 0.9486 0.9239 0.99625 0.9975 0.957 0.94345 0.9333 0.92779 0.95502 0.95126
2815 0.995 0.94865 0.92397 0.99625 0.9975 0.95705 0.9435 0.93336 0.92785 0.95506 0.9513
2816 0.99501 0.94869 0.92403 0.99625 0.9975 0.95709 0.94355 0.93342 0.92792 0.95511 0.95135
2817 0.99501 0.94874 0.9241 0.99626 0.9975 0.95713 0.9436 0.93348 0.92798 0.95515 0.95139
2818 0.99502 0.94879 0.92417 0.99626 0.99751 0.95718 0.94366 0.93354 0.92805 0.95519 0.95144
2819 0.99502 0.94883 0.92424 0.99626 0.99751 0.95722 0.94371 0.9336 0.92812 0.95523 0.95148
2820 0.99503 0.94888 0.92431 0.99627 0.99751 0.95726 0.94376 0.93366 0.92818 0.95527 0.95153
2821 0.99503 0.94893 0.92438 0.99627 0.99751 0.95731 0.94381 0.93372 0.92825 0.95531 0.95157
2822 0.99504 0.94898 0.92445 0.99627 0.99751 0.95735 0.94386 0.93379 0.92831 0.95535 0.95162
2823 0.99504 0.94902 0.92452 0.99628 0.99752 0.95739 0.94391 0.93385 0.92838 0.9554 0.95166
2824 0.99505 0.94907 0.92459 0.99628 0.99752 0.95744 0.94397 0.93391 0.92844 0.95544 0.95171
2825 0.99505 0.94912 0.92466 0.99629 0.99752 0.95748 0.94402 0.93397 0.92851 0.95548 0.95175
2826 0.99506 0.94917 0.92473 0.99629 0.99752 0.95752 0.94407 0.93403 0.92857 0.95552 0.9518
2827 0.99506 0.94921 0.92479 0.99629 0.99753 0.95757 0.94412 0.93409 0.92864 0.95556 0.95184
2828 0.99506 0.94926 0.92486 0.9963 0.99753 0.95761 0.94417 0.93415 0.9287 0.9556 0.95189
2829 0.99507 0.94931 0.92493 0.9963 0.99753 0.95765 0.94422 0.93421 0.92877 0.95564 0.95193
2830 0.99507 0.94935 0.925 0.9963 0.99753 0.95769 0.94428 0.93427 0.92883 0.95569 0.95197
2831 0.99508 0.9494 0.92507 0.99631 0.99754 0.95774 0.94433 0.93433 0.9289 0.95573 0.95202
2832 0.99508 0.94945 0.92514 0.99631 0.99754 0.95778 0.94438 0.93439 0.92896 0.95577 0.95206
2833 0.99509 0.94949 0.9252 0.99631 0.99754 0.95782 0.94443 0.93445 0.92903 0.95581 0.95211
2834 0.99509 0.94954 0.92527 0.99632 0.99754 0.95787 0.94448 0.93451 0.92909 0.95585 0.95215
2835 0.9951 0.94959 0.92534 0.99632 0.99755 0.95791 0.94453 0.93457 0.92916 0.95589 0.9522
2836 0.9951 0.94963 0.92541 0.99632 0.99755 0.95795 0.94458 0.93463 0.92922 0.95593 0.95224
2837 0.99511 0.94968 0.92548 0.99633 0.99755 0.95799 0.94463 0.93469 0.92929 0.95597 0.95228
2838 0.99511 0.94973 0.92554 0.99633 0.99755 0.95804 0.94468 0.93475 0.92935 0.95601 0.95233
2839 0.99512 0.94977 0.92561 0.99633 0.99756 0.95808 0.94473 0.93481 0.92941 0.95605 0.95237
2840 0.99512 0.94982 0.92568 0.99634 0.99756 0.95812 0.94478 0.93487 0.92948 0.95609 0.95242
2841 0.99513 0.94986 0.92575 0.99634 0.99756 0.95816 0.94484 0.93493 0.92954 0.95613 0.95246
2842 0.99513 0.94991 0.92581 0.99635 0.99756 0.95821 0.94489 0.93499 0.92961 0.95617 0.9525
2843 0.99513 0.94996 0.92588 0.99635 0.99756 0.95825 0.94494 0.93505 0.92967 0.95622 0.95255
2844 0.99514 0.95 0.92595 0.99635 0.99757 0.95829 0.94499 0.93511 0.92973 0.95626 0.95259
2845 0.99514 0.95005 0.92602 0.99636 0.99757 0.95833 0.94504 0.93517 0.9298 0.9563 0.95263
2846 0.99515 0.95009 0.92608 0.99636 0.99757 0.95837 0.94509 0.93522 0.92986 0.95634 0.95268
2847 0.99515 0.95014 0.92615 0.99636 0.99757 0.95842 0.94514 0.93528 0.92993 0.95638 0.95272
2848 0.99516 0.95019 0.92622 0.99637 0.99758 0.95846 0.94519 0.93534 0.92999 0.95642 0.95276
2849 0.99516 0.95023 0.92628 0.99637 0.99758 0.9585 0.94524 0.9354 0.93005 0.95646 0.95281
2850 0.99517 0.95028 0.92635 0.99637 0.99758 0.95854 0.94529 0.93546 0.93012 0.9565 0.95285
2851 0.99517 0.95032 0.92642 0.99638 0.99758 0.95858 0.94534 0.93552 0.93018 0.95654 0.95289
2852 0.99518 0.95037 0.92648 0.99638 0.99759 0.95863 0.94539 0.93558 0.93024 0.95658 0.95294
2853 0.99518 0.95041 0.92655 0.99638 0.99759 0.95867 0.94544 0.93564 0.93031 0.95662 0.95298
2854 0.99519 0.95046 0.92662 0.99639 0.99759 0.95871 0.94549 0.93569 0.93037 0.95666 0.95302
2855 0.99519 0.95051 0.92668 0.99639 0.99759 0.95875 0.94554 0.93575 0.93043 0.9567 0.95307
2856 0.99519 0.95055 0.92675 0.99639 0.99759 0.95879 0.94559 0.93581 0.93049 0.95674 0.95311
2857 0.9952 0.9506 0.92682 0.9964 0.9976 0.95883 0.94564 0.93587 0.93056 0.95678 0.95315
2858 0.9952 0.95064 0.92688 0.9964 0.9976 0.95887 0.94569 0.93593 0.93062 0.95682 0.9532
2859 0.99521 0.95069 0.92695 0.9964 0.9976 0.95892 0.94574 0.93599 0.93068 0.95686 0.95324
2860 0.99521 0.95073 0.92702 0.99641 0.9976 0.95896 0.94578 0.93604 0.93075 0.9569 0.95328
2861 0.99522 0.95078 0.92708 0.99641 0.99761 0.959 0.94583 0.9361 0.93081 0.95693 0.95332
2862 0.99522 0.95082 0.92715 0.99641 0.99761 0.95904 0.94588 0.93616 0.93087 0.95697 0.95337
2863 0.99523 0.95087 0.92721 0.99642 0.99761 0.95908 0.94593 0.93622 0.93093 0.95701 0.95341
2864 0.99523 0.95091 0.92728 0.99642 0.99761 0.95912 0.94598 0.93628 0.931 0.95705 0.95345
2865 0.99524 0.95096 0.92734 0.99642 0.99761 0.95916 0.94603 0.93633 0.93106 0.95709 0.95349
2866 0.99524 0.951 0.92741 0.99643 0.99762 0.9592 0.94608 0.93639 0.93112 0.95713 0.95354
2867 0.99524 0.95105 0.92747 0.99643 0.99762 0.95925 0.94613 0.93645 0.93118 0.95717 0.95358
2868 0.99525 0.95109 0.92754 0.99643 0.99762 0.95929 0.94618 0.93651 0.93124 0.95721 0.95362
2869 0.99525 0.95114 0.92761 0.99644 0.99762 0.95933 0.94623 0.93656 0.93131 0.95725 0.95366
2870 0.99526 0.95118 0.92767 0.99644 0.99763 0.95937 0.94628 0.93662 0.93137 0.95729 0.95371
2871 0.99526 0.95122 0.92774 0.99644 0.99763 0.95941 0.94632 0.93668 0.93143 0.95733 0.95375
2872 0.99527 0.95127 0.9278 0.99645 0.99763 0.95945 0.94637 0.93674 0.93149 0.95737 0.95379
2873 0.99527 0.95131 0.92787 0.99645 0.99763 0.95949 0.94642 0.93679 0.93155 0.95741 0.95383
2874 0.99528 0.95136 0.92793 0.99645 0.99763 0.95953 0.94647 0.93685 0.93162 0.95745 0.95387
2875 0.99528 0.9514 0.928 0.99646 0.99764 0.95957 0.94652 0.93691 0.93168 0.95748 0.95392
2876 0.99528 0.95145 0.92806 0.99646 0.99764 0.95961 0.94657 0.93697 0.93174 0.95752 0.95396
2877 0.99529 0.95149 0.92813 0.99646 0.99764 0.95965 0.94662 0.93702 0.9318 0.95756 0.954
2878 0.99529 0.95154 0.92819 0.99647 0.99764 0.95969 0.94666 0.93708 0.93186 0.9576 0.95404
2879 0.9953 0.95158 0.92826 0.99647 0.99765 0.95973 0.94671 0.93714 0.93192 0.95764 0.95408
2880 0.9953 0.95162 0.92832 0.99647 0.99765 0.95977 0.94676 0.93719 0.93198 0.95768 0.95413
2881 0.99531 0.95167 0.92838 0.99648 0.99765 0.95981 0.94681 0.93725 0.93204 0.95772 0.95417
2882 0.99531 0.95171 0.92845 0.99648 0.99765 0.95985 0.94686 0.93731 0.93211 0.95776 0.95421
2883 0.99532 0.95176 0.92851 0.99648 0.99765 0.95989 0.94691 0.93736 0.93217 0.95779 0.95425
2884 0.99532 0.9518 0.92858 0.99649 0.99766 0.95993 0.94695 0.93742 0.93223 0.95783 0.95429
2885 0.99532 0.95184 0.92864 0.99649 0.99766 0.95997 0.947 0.93748 0.93229 0.95787 0.95433
2886 0.99533 0.95189 0.92871 0.99649 0.99766 0.96001 0.94705 0.93753 0.93235 0.95791 0.95438
2887 0.99533 0.95193 0.92877 0.9965 0.99766 0.96005 0.9471 0.93759 0.93241 0.95795 0.95442
2888 0.99534 0.95197 0.92883 0.9965 0.99767 0.96009 0.94715 0.93765 0.93247 0.95799 0.95446
2889 0.99534 0.95202 0.9289 0.9965 0.99767 0.96013 0.94719 0.9377 0.93253 0.95802 0.9545
2890 0.99535 0.95206 0.92896 0.99651 0.99767 0.96017 0.94724 0.93776 0.93259 0.95806 0.95454
2891 0.99535 0.95211 0.92903 0.99651 0.99767 0.96021 0.94729 0.93781 0.93265 0.9581 0.95458
2892 0.99535 0.95215 0.92909 0.99651 0.99767 0.96025 0.94734 0.93787 0.93271 0.95814 0.95462
2893 0.99536 0.95219 0.92915 0.99652 0.99768 0.96029 0.94738 0.93793 0.93277 0.95818 0.95466
2894 0.99536 0.95224 0.92922 0.99652 0.99768 0.96033 0.94743 0.93798 0.93283 0.95822 0.95471
2895 0.99537 0.95228 0.92928 0.99652 0.99768 0.96037 0.94748 0.93804 0.93289 0.95825 0.95475
2896 0.99537 0.95232 0.92934 0.99653 0.99768 0.96041 0.94753 0.93809 0.93295 0.95829 0.95479
2897 0.99538 0.95237 0.92941 0.99653 0.99769 0.96045 0.94757 0.93815 0.93301 0.95833 0.95483
2898 0.99538 0.95241 0.92947 0.99653 0.99769 0.96049 0.94762 0.93821 0.93307 0.95837 0.95487
2899 0.99539 0.95245 0.92953 0.99654 0.99769 0.96053 0.94767 0.93826 0.93313 0.9584 0.95491
2900 0.99539 0.95249 0.92959 0.99654 0.99769 0.96057 0.94771 0.93832 0.93319 0.95844 0.95495
2901 0.99539 0.95254 0.92966 0.99654 0.99769 0.96061 0.94776 0.93837 0.93325 0.95848 0.95499
2902 0.9954 0.95258 0.92972 0.99655 0.9977 0.96064 0.94781 0.93843 0.93331 0.95852 0.95503
2903 0.9954 0.95262 0.92978 0.99655 0.9977 0.96068 0.94786 0.93848 0.93337 0.95856 0.95507
2904 0.99541 0.95267 0.92985 0.99655 0.9977 0.96072 0.9479 0.93854 0.93343 0.95859 0.95511
2905 0.99541 0.95271 0.92991 0.99656 0.9977 0.96076 0.94795 0.93859 0.93349 0.95863 0.95515
2906 0.99542 0.95275 0.92997 0.99656 0.9977 0.9608 0.948 0.93865 0.93355 0.95867 0.95519
2907 0.99542 0.95279 0.93003 0.99656 0.99771 0.96084 0.94804 0.9387 0.93361 0.95871 0.95523
2908 0.99542 0.95284 0.9301 0.99657 0.99771 0.96088 0.94809 0.93876 0.93367 0.95874 0.95527
2909 0.99543 0.95288 0.93016 0.99657 0.99771 0.96092 0.94814 0.93881 0.93373 0.95878 0.95532
2910 0.99543 0.95292 0.93022 0.99657 0.99771 0.96096 0.94818 0.93887 0.93379 0.95882 0.95536
2911 0.99544 0.95296 0.93028 0.99658 0.99772 0.96099 0.94823 0.93892 0.93385 0.95886 0.9554
2912 0.99544 0.95301 0.93035 0.99658 0.99772 0.96103 0.94828 0.93898 0.9339 0.95889 0.95544
2913 0.99545 0.95305 0.93041 0.99658 0.99772 0.96107 0.94832 0.93903 0.93396 0.95893 0.95548
2914 0.99545 0.95309 0.93047 0.99659 0.99772 0.96111 0.94837 0.93909 0.93402 0.95897 0.95552
2915 0.99545 0.95313 0.93053 0.99659 0.99772 0.96115 0.94842 0.93914 0.93408 0.959 0.95556
2916 0.99546 0.95318 0.93059 0.99659 0.99773 0.96119 0.94846 0.93919 0.93414 0.95904 0.9556
2917 0.99546 0.95322 0.93066 0.99659 0.99773 0.96122 0.94851 0.93925 0.9342 0.95908 0.95564
2918 0.99547 0.95326 0.93072 0.9966 0.99773 0.96126 0.94855 0.9393 0.93426 0.95912 0.95568
2919 0.99547 0.9533 0.93078 0.9966 0.99773 0.9613 0.9486 0.93936 0.93432 0.95915 0.95572
2920 0.99547 0.95335 0.93084 0.9966 0.99773 0.96134 0.94865 0.93941 0.93437 0.95919 0.95576
2921 0.99548 0.95339 0.9309 0.99661 0.99774 0.96138 0.94869 0.93947 0.93443 0.95923 0.9558
2922 0.99548 0.95343 0.93096 0.99661 0.99774 0.96142 0.94874 0.93952 0.93449 0.95926 0.95584
2923 0.99549 0.95347 0.93103 0.99661 0.99774 0.96145 0.94878 0.93958 0.93455 0.9593 0.95588
2924 0.99549 0.95351 0.93109 0.99662 0.99774 0.96149 0.94883 0.93963 0.93461 0.95934 0.95592
2925 0.9955 0.95356 0.93115 0.99662 0.99775 0.96153 0.94888 0.93968 0.93467 0.95937 0.95596
2926 0.9955 0.9536 0.93121 0.99662 0.99775 0.96157 0.94892 0.93974 0.93472 0.95941 0.95599
2927 0.9955 0.95364 0.93127 0.99663 0.99775 0.9616 0.94897 0.93979 0.93478 0.95945 0.95603
2928 0.99551 0.95368 0.93133 0.99663 0.99775 0.96164 0.94901 0.93984 0.93484 0.95948 0.95607
2929 0.99551 0.95372 0.93139 0.99663 0.99775 0.96168 0.94906 0.9399 0.9349 0.95952 0.95611
2930 0.99552 0.95376 0.93145 0.99664 0.99776 0.96172 0.94911 0.93995 0.93496 0.95956 0.95615
2931 0.99552 0.95381 0.93151 0.99664 0.99776 0.96176 0.94915 0.94001 0.93501 0.95959 0.95619
2932 0.99552 0.95385 0.93158 0.99664 0.99776 0.96179 0.9492 0.94006 0.93507 0.95963 0.95623
2933 0.99553 0.95389 0.93164 0.99664 0.99776 0.96183 0.94924 0.94011 0.93513 0.95967 0.95627
2934 0.99553 0.95393 0.9317 0.99665 0.99776 0.96187 0.94929 0.94017 0.93519 0.9597 0.95631
2935 0.99554 0.95397 0.93176 0.99665 0.99777 0.96191 0.94933 0.94022 0.93524 0.95974 0.95635
2936 0.99554 0.95401 0.93182 0.99665 0.99777 0.96194 0.94938 0.94027 0.9353 0.95977 0.95639
2937 0.99555 0.95405 0.93188 0.99666 0.99777 0.96198 0.94942 0.94033 0.93536 0.95981 0.95643
2938 0.99555 0.9541 0.93194 0.99666 0.99777 0.96202 0.94947 0.94038 0.93542 0.95985 0.95647
2939 0.99555 0.95414 0.932 0.99666 0.99777 0.96206 0.94951 0.94043 0.93547 0.95988 0.95651
2940 0.99556 0.95418 0.93206 0.99667 0.99778 0.96209 0.94956 0.94049 0.93553 0.95992 0.95654
2941 0.99556 0.95422 0.93212 0.99667 0.99778 0.96213 0.9496 0.94054 0.93559 0.95996 0.95658
2942 0.99557 0.95426 0.93218 0.99667 0.99778 0.96217 0.94965 0.94059 0.93564 0.95999 0.95662
2943 0.99557 0.9543 0.93224 0.99668 0.99778 0.9622 0.94969 0.94064 0.9357 0.96003 0.95666
2944 0.99557 0.95434 0.9323 0.99668 0.99778 0.96224 0.94974 0.9407 0.93576 0.96006 0.9567
2945 0.99558 0.95438 0.93236 0.99668 0.99779 0.96228 0.94978 0.94075 0.93582 0.9601 0.95674
2946 0.99558 0.95442 0.93242 0.99668 0.99779 0.96232 0.94983 0.9408 0.93587 0.96013 0.95678
2947 0.99559 0.95446 0.93248 0.99669 0.99779 0.96235 0.94987 0.94086 0.93593 0.96017 0.95682
2948 0.99559 0.9545 0.93254 0.99669 0.99779 0.96239 0.94992 0.94091 0.93599 0.96021 0.95685
2949 0.99559 0.95455 0.9326 0.99669 0.99779 0.96243 0.94996 0.94096 0.93604 0.96024 0.95689
2950 0.9956 0.95459 0.93266 0.9967 0.9978 0.96246 0.95001 0.94101 0.9361 0.96028 0.95693
2951 0.9956 0.95463 0.93272 0.9967 0.9978 0.9625 0.95005 0.94106 0.93615 0.96031 0.95697
2952 0.99561 0.95467 0.93278 0.9967 0.9978 0.96254 0.95009 0.94112 0.93621 0.96035 0.95701
2953 0.99561 0.95471 0.93284 0.99671 0.9978 0.96257 0.95014 0.94117 0.93627 0.96038 0.95705
2954 0.99561 0.95475 0.9329 0.99671 0.99781 0.96261 0.95018 0.94122 0.93632 0.96042 0.95709
2955 0.99562 0.95479 0.93296 0.99671 0.99781 0.96265 0.95023 0.94127 0.93638 0.96046 0.95712
2956 0.99562 0.95483 0.93301 0.99672 0.99781 0.96268 0.95027 0.94133 0.93644 0.96049 0.95716
2957 0.99563 0.95487 0.93307 0.99672 0.99781 0.96272 0.95032 0.94138 0.93649 0.96053 0.9572
2958 0.99563 0.95491 0.93313 0.99672 0.99781 0.96276 0.95036 0.94143 0.93655 0.96056 0.95724
2959 0.99564 0.95495 0.93319 0.99672 0.99782 0.96279 0.9504 0.94148 0.9366 0.9606 0.95728
2960 0.99564 0.95499 0.93325 0.99673 0.99782 0.96283 0.95045 0.94153 0.93666 0.96063 0.95731
2961 0.99564 0.95503 0.93331 0.99673 0.99782 0.96286 0.95049 0.94158 0.93672 0.96067 0.95735
2962 0.99565 0.95507 0.93337 0.99673 0.99782 0.9629 0.95054 0.94164 0.93677 0.9607 0.95739
2963 0.99565 0.95511 0.93343 0.99674 0.99782 0.96294 0.95058 0.94169 0.93683 0.96074 0.95743
2964 0.99566 0.95515 0.93349 0.99674 0.99783 0.96297 0.95062 0.94174 0.93688 0.96077 0.95747
2965 0.99566 0.95519 0.93354 0.99674 0.99783 0.96301 0.95067 0.94179 0.93694 0.96081 0.9575
2966 0.99566 0.95523 0.9336 0.99675 0.99783 0.96304 0.95071 0.94184 0.93699 0.96084 0.95754
2967 0.99567 0.95527 0.93366 0.99675 0.99783 0.96308 0.95076 0.94189 0.93705 0.96088 0.95758
2968 0.99567 0.95531 0.93372 0.99675 0.99783 0.96312 0.9508 0.94195 0.9371 0.96091 0.95762
2969 0.99567 0.95535 0.93378 0.99675 0.99784 0.96315 0.95084 0.942 0.93716 0.96095 0.95765
2970 0.99568 0.95539 0.93384 0.99676 0.99784 0.96319 0.95089 0.94205 0.93721 0.96098 0.95769
2971 0.99568 0.95543 0.93389 0.99676 0.99784 0.96322 0.95093 0.9421 0.93727 0.96102 0.95773
2972 0.99569 0.95547 0.93395 0.99676 0.99784 0.96326 0.95097 0.94215 0.93732 0.96105 0.95777
2973 0.99569 0.95551 0.93401 0.99677 0.99784 0.9633 0.95102 0.9422 0.93738 0.96109 0.95781
2974 0.99569 0.95555 0.93407 0.99677 0.99784 0.96333 0.95106 0.94225 0.93743 0.96112 0.95784
2975 0.9957 0.95559 0.93413 0.99677 0.99785 0.96337 0.9511 0.9423 0.93749 0.96116 0.95788
2976 0.9957 0.95563 0.93418 0.99678 0.99785 0.9634 0.95115 0.94235 0.93754 0.96119 0.95792
2977 0.99571 0.95567 0.93424 0.99678 0.99785 0.96344 0.95119 0.94241 0.9376 0.96123 0.95795
2978 0.99571 0.95571 0.9343 0.99678 0.99785 0.96347 0.95123 0.94246 0.93765 0.96126 0.95799
2979 0.99571 0.95574 0.93436 0.99678 0.99785 0.96351 0.95128 0.94251 0.93771 0.96129 0.95803
2980 0.99572 0.95578 0.93441 0.99679 0.99786 0.96354 0.95132 0.94256 0.93776 0.96133 0.95807
2981 0.99572 0.95582 0.93447 0.99679 0.99786 0.96358 0.95136 0.94261 0.93782 0.96136 0.9581
2982 0.99573 0.95586 0.93453 0.99679 0.99786 0.96361 0.9514 0.94266 0.93787 0.9614 0.95814
2983 0.99573 0.9559 0.93459 0.9968 0.99786 0.96365 0.95145 0.94271 0.93793 0.96143 0.95818
2984 0.99573 0.95594 0.93464 0.9968 0.99786 0.96369 0.95149 0.94276 0.93798 0.96147 0.95821
2985 0.99574 0.95598 0.9347 0.9968 0.99787 0.96372 0.95153 0.94281 0.93804 0.9615 0.95825
2986 0.99574 0.95602 0.93476 0.9968 0.99787 0.96376 0.95158 0.94286 0.93809 0.96153 0.95829
2987 0.99575 0.95606 0.93482 0.99681 0.99787 0.96379 0.95162 0.94291 0.93814 0.96157 0.95833
2988 0.99575 0.9561 0.93487 0.99681 0.99787 0.96383 0.95166 0.94296 0.9382 0.9616 0.95836
2989 0.99575 0.95613 0.93493 0.99681 0.99787 0.96386 0.9517 0.94301 0.93825 0.96164 0.9584
2990 0.99576 0.95617 0.93499 0.99682 0.99788 0.9639 0.95175 0.94306 0.93831 0.96167 0.95844
2991 0.99576 0.95621 0.93504 0.99682 0.99788 0.96393 0.95179 0.94311 0.93836 0.9617 0.95847
2992 0.99576 0.95625 0.9351 0.99682 0.99788 0.96397 0.95183 0.94316 0.93841 0.96174 0.95851
2993 0.99577 0.95629 0.93516 0.99682 0.99788 0.964 0.95187 0.94321 0.93847 0.96177 0.95855
2994 0.99577 0.95633 0.93521 0.99683 0.99788 0.96403 0.95192 0.94326 0.93852 0.96181 0.95858
2995 0.99578 0.95637 0.93527 0.99683 0.99789 0.96407 0.95196 0.94331 0.93857 0.96184 0.95862
2996 0.99578 0.95641 0.93533 0.99683 0.99789 0.9641 0.952 0.94336 0.93863 0.96187 0.95866
2997 0.99578 0.95644 0.93538 0.99684 0.99789 0.96414 0.95204 0.94341 0.93868 0.96191 0.95869
2998 0.99579 0.95648 0.93544 0.99684 0.99789 0.96417 0.95208 0.94346 0.93874 0.96194 0.95873
2999 0.99579 0.95652 0.9355 0.99684 0.99789 0.96421 0.95213 0.94351 0.93879 0.96197 0.95876
3000 0.9958 0.95656 0.93555 0.99685 0.9979 0.96424 0.95217 0.94356 0.93884 0.96201 0.9588
3001 0.9958 0.9566 0.93561 0.99685 0.9979 0.96428 0.95221 0.94361 0.9389 0.96204 0.95884
3011 0.99584 0.95698 0.93617 0.99688 0.99792 0.96462 0.95263 0.9441 0.93942 0.96238 0.9592
3021 0.99587 0.95735 0.93672 0.9969 0.99794 0.96496 0.95304 0.94458 0.93995 0.96271 0.95955
3031 0.99591 0.95773 0.93726 0.99693 0.99795 0.96529 0.95345 0.94506 0.94047 0.96303 0.95991
3041 0.99595 0.95809 0.9378 0.99696 0.99797 0.96562 0.95385 0.94554 0.94098 0.96335 0.96026
3051 0.99598 0.95846 0.93834 0.99699 0.99799 0.96595 0.95425 0.94601 0.94149 0.96367 0.9606
3061 0.99602 0.95882 0.93887 0.99701 0.99801 0.96627 0.95464 0.94647 0.94199 0.96399 0.96094
3071 0.99606 0.95917 0.93939 0.99704 0.99803 0.96659 0.95503 0.94693 0.94248 0.9643 0.96128
3081 0.99609 0.95953 0.93991 0.99707 0.99804 0.9669 0.95542 0.94739 0.94297 0.96461 0.96161
3091 0.99613 0.95987 0.94042 0.99709 0.99806 0.96721 0.9558 0.94784 0.94346 0.96491 0.96194
3101 0.99616 0.96022 0.94092 0.99712 0.99808 0.96752 0.95618 0.94828 0.94394 0.96522 0.96227
3111 0.99619 0.96056 0.94142 0.99714 0.99809 0.96782 0.95655 0.94872 0.94441 0.96551 0.96259
3121 0.99623 0.96089 0.94192 0.99717 0.99811 0.96812 0.95692 0.94915 0.94488 0.96581 0.96291
3131 0.99626 0.96123 0.94241 0.99719 0.99813 0.96841 0.95728 0.94958 0.94534 0.9661 0.96322
3141 0.99629 0.96155 0.94289 0.99722 0.99814 0.9687 0.95765 0.95001 0.9458 0.96639 0.96353
3151 0.99632 0.96188 0.94337 0.99724 0.99816 0.96899 0.958 0.95043 0.94625 0.96667 0.96384
3161 0.99636 0.9622 0.94384 0.99727 0.99818 0.96928 0.95835 0.95084 0.9467 0.96695 0.96415
3171 0.99639 0.96252 0.94431 0.99729 0.99819 0.96956 0.9587 0.95126 0.94715 0.96723 0.96445
3181 0.99642 0.96283 0.94477 0.99731 0.99821 0.96984 0.95905 0.95166 0.94759 0.96751 0.96475
3191 0.99645 0.96315 0.94523 0.99734 0.99822 0.97011 0.95939 0.95207 0.94802 0.96778 0.96504
3201 0.99648 0.96345 0.94568 0.99736 0.99824 0.97038 0.95973 0.95246 0.94845 0.96805 0.96533
3211 0.99651 0.96376 0.94613 0.99738 0.99825 0.97065 0.96006 0.95286 0.94888 0.96832 0.96562
3221 0.99654 0.96406 0.94658 0.9974 0.99827 0.97092 0.96039 0.95325 0.9493 0.96858 0.96591
3231 0.99657 0.96436 0.94701 0.99743 0.99828 0.97118 0.96072 0.95363 0.94971 0.96884 0.96619
3241 0.9966 0.96465 0.94745 0.99745 0.9983 0.97144 0.96104 0.95401 0.95013 0.9691 0.96647
3251 0.99663 0.96494 0.94788 0.99747 0.99831 0.9717 0.96136 0.95439 0.95053 0.96936 0.96674
3261 0.99665 0.96523 0.9483 0.99749 0.99833 0.97195 0.96168 0.95476 0.95094 0.96961 0.96702
3271 0.99668 0.96552 0.94872 0.99751 0.99834 0.9722 0.96199 0.95513 0.95133 0.96986 0.96729
3281 0.99671 0.9658 0.94914 0.99753 0.99835 0.97245 0.9623 0.9555 0.95173 0.97011 0.96755
3291 0.99674 0.96608 0.94955 0.99755 0.99837 0.97269 0.96261 0.95586 0.95212 0.97035 0.96782
3301 0.99677 0.96635 0.94996 0.99757 0.99838 0.97293 0.96291 0.95622 0.95251 0.97059 0.96808
3311 0.99679 0.96663 0.95036 0.99759 0.99839 0.97317 0.96321 0.95657 0.95289 0.97083 0.96834
3321 0.99682 0.9669 0.95076 0.99761 0.99841 0.97341 0.96351 0.95692 0.95327 0.97107 0.9686
3331 0.99685 0.96717 0.95116 0.99763 0.99842 0.97364 0.9638 0.95727 0.95364 0.9713 0.96885
3341 0.99687 0.96743 0.95155 0.99765 0.99843 0.97387 0.9641 0.95761 0.95401 0.97154 0.9691
3351 0.9969 0.96769 0.95193 0.99767 0.99845 0.9741 0.96438 0.95795 0.95438 0.97177 0.96935
3361 0.99692 0.96795 0.95232 0.99769 0.99846 0.97433 0.96467 0.95829 0.95474 0.97199 0.9696
3371 0.99695 0.96821 0.95269 0.99771 0.99847 0.97455 0.96495 0.95862 0.9551 0.97222 0.96984
3381 0.99697 0.96846 0.95307 0.99773 0.99849 0.97477 0.96523 0.95895 0.95546 0.97244 0.97008
3391 0.997 0.96871 0.95344 0.99775 0.9985 0.97499 0.9655 0.95927 0.95581 0.97266 0.97032
3401 0.99702 0.96896 0.95381 0.99777 0.99851 0.9752 0.96578 0.95959 0.95616 0.97288 0.97055
3411 0.99705 0.96921 0.95417 0.99778 0.99852 0.97542 0.96605 0.95991 0.9565 0.97309 0.97079
3421 0.99707 0.96945 0.95453 0.9978 0.99853 0.97563 0.96632 0.96023 0.95684 0.97331 0.97102
3431 0.99709 0.96969 0.95489 0.99782 0.99855 0.97584 0.96658 0.96054 0.95718 0.97352 0.97124
3441 0.99712 0.96993 0.95524 0.99784 0.99856 0.97604 0.96684 0.96085 0.95751 0.97373 0.97147
3451 0.99714 0.97017 0.95559 0.99785 0.99857 0.97625 0.9671 0.96116 0.95784 0.97393 0.97169
3461 0.99716 0.9704 0.95593 0.99787 0.99858 0.97645 0.96736 0.96146 0.95817 0.97414 0.97192
3471 0.99719 0.97063 0.95627 0.99789 0.99859 0.97665 0.96761 0.96176 0.95849 0.97434 0.97213
3481 0.99721 0.97086 0.95661 0.9979 0.9986 0.97684 0.96786 0.96205 0.95882 0.97454 0.97235
3491 0.99723 0.97109 0.95695 0.99792 0.99861 0.97704 0.96811 0.96235 0.95913 0.97474 0.97257
3501 0.99725 0.97131 0.95728 0.99794 0.99862 0.97723 0.96836 0.96264 0.95945 0.97494 0.97278
3511 0.99727 0.97153 0.95761 0.99795 0.99864 0.97742 0.9686 0.96293 0.95976 0.97513 0.97299
3521 0.99729 0.97175 0.95793 0.99797 0.99865 0.97761 0.96885 0.96321 0.96007 0.97532 0.9732
3531 0.99732 0.97197 0.95825 0.99799 0.99866 0.9778 0.96908 0.96349 0.96037 0.97551 0.9734
3541 0.99734 0.97219 0.95857 0.998 0.99867 0.97798 0.96932 0.96377 0.96067 0.9757 0.97361
3551 0.99736 0.9724 0.95889 0.99802 0.99868 0.97817 0.96956 0.96405 0.96097 0.97589 0.97381
3561 0.99738 0.97261 0.9592 0.99803 0.99869 0.97835 0.96979 0.96432 0.96127 0.97607 0.97401
3571 0.9974 0.97282 0.95951 0.99805 0.9987 0.97853 0.97002 0.96459 0.96156 0.97625 0.97421
3581 0.99742 0.97303 0.95981 0.99806 0.99871 0.9787 0.97024 0.96486 0.96185 0.97644 0.9744
3591 0.99744 0.97323 0.96012 0.99808 0.99872 0.97888 0.97047 0.96513 0.96214 0.97661 0.9746
3601 0.99746 0.97343 0.96042 0.99809 0.99873 0.97905 0.97069 0.96539 0.96242 0.97679 0.97479
3611 0.99748 0.97364 0.96071 0.99811 0.99874 0.97922 0.97091 0.96565 0.96271 0.97697 0.97498
3621 0.9975 0.97383 0.96101 0.99812 0.99875 0.97939 0.97113 0.96591 0.96299 0.97714 0.97517
3631 0.99752 0.97403 0.9613 0.99814 0.99876 0.97956 0.97135 0.96617 0.96326 0.97731 0.97536
3641 0.99754 0.97423 0.96159 0.99815 0.99877 0.97973 0.97156 0.96642 0.96354 0.97749 0.97554
3651 0.99755 0.97442 0.96187 0.99817 0.99878 0.97989 0.97177 0.96667 0.96381 0.97765 0.97572
3661 0.99757 0.97461 0.96216 0.99818 0.99879 0.98006 0.97198 0.96692 0.96408 0.97782 0.9759
3671 0.99759 0.9748 0.96244 0.99819 0.9988 0.98022 0.97219 0.96716 0.96434 0.97799 0.97608
3681 0.99761 0.97499 0.96272 0.99821 0.9988 0.98038 0.9724 0.96741 0.9646 0.97815 0.97626
3691 0.99763 0.97517 0.96299 0.99822 0.99881 0.98053 0.9726 0.96765 0.96486 0.97831 0.97644
3701 0.99765 0.97536 0.96326 0.99823 0.99882 0.98069 0.9728 0.96788 0.96512 0.97847 0.97661
3711 0.99766 0.97554 0.96353 0.99825 0.99883 0.98084 0.973 0.96812 0.96538 0.97863 0.97678
3721 0.99768 0.97572 0.9638 0.99826 0.99884 0.981 0.9732 0.96835 0.96563 0.97879 0.97695
3731 0.9977 0.9759 0.96406 0.99827 0.99885 0.98115 0.9734 0.96859 0.96588 0.97895 0.97712
3741 0.99772 0.97607 0.96432 0.99829 0.99886 0.9813 0.97359 0.96882 0.96613 0.9791 0.97729
3751 0.99773 0.97625 0.96458 0.9983 0.99887 0.98145 0.97379 0.96904 0.96638 0.97925 0.97746
3761 0.99775 0.97642 0.96484 0.99831 0.99887 0.98159 0.97398 0.96927 0.96662 0.97941 0.97762
3771 0.99777 0.97659 0.96509 0.99832 0.99888 0.98174 0.97417 0.96949 0.96686 0.97956 0.97778
3781 0.99778 0.97676 0.96535 0.99834 0.99889 0.98188 0.97435 0.96971 0.9671 0.9797 0.97794
3791 0.9978 0.97693 0.9656 0.99835 0.9989 0.98202 0.97454 0.96993 0.96734 0.97985 0.9781
3801 0.99781 0.9771 0.96584 0.99836 0.99891 0.98217 0.97472 0.97015 0.96757 0.98 0.97826
3811 0.99783 0.97726 0.96609 0.99837 0.99891 0.9823 0.9749 0.97036 0.9678 0.98014 0.97842
3821 0.99785 0.97743 0.96633 0.99838 0.99892 0.98244 0.97508 0.97058 0.96804 0.98029 0.97857
3831 0.99786 0.97759 0.96657 0.9984 0.99893 0.98258 0.97526 0.97079 0.96826 0.98043 0.97873
3841 0.99788 0.97775 0.96681 0.99841 0.99894 0.98271 0.97544 0.97099 0.96849 0.98057 0.97888
3851 0.99789 0.97791 0.96705 0.99842 0.99895 0.98285 0.97561 0.9712 0.96871 0.98071 0.97903
3861 0.99791 0.97807 0.96728 0.99843 0.99895 0.98298 0.97579 0.97141 0.96893 0.98085 0.97918
3871 0.99792 0.97822 0.96751 0.99844 0.99896 0.98311 0.97596 0.97161 0.96915 0.98098 0.97933
3881 0.99794 0.97838 0.96774 0.99845 0.99897 0.98324 0.97613 0.97181 0.96937 0.98112 0.97948
3891 0.99795 0.97853 0.96797 0.99846 0.99898 0.98337 0.9763 0.97201 0.96959 0.98125 0.97962
3901 0.99797 0.97868 0.96819 0.99848 0.99898 0.9835 0.97647 0.97221 0.9698 0.98138 0.97976
3911 0.99798 0.97883 0.96842 0.99849 0.99899 0.98362 0.97663 0.9724 0.97001 0.98152 0.97991
3921 0.998 0.97898 0.96864 0.9985 0.999 0.98375 0.9768 0.9726 0.97022 0.98165 0.98005
3931 0.99801 0.97913 0.96886 0.99851 0.99901 0.98387 0.97696 0.97279 0.97043 0.98177 0.98019
3941 0.99803 0.97928 0.96908 0.99852 0.99901 0.984 0.97712 0.97298 0.97064 0.9819 0.98033
3951 0.99804 0.97942 0.96929 0.99853 0.99902 0.98412 0.97728 0.97317 0.97084 0.98203 0.98046
3961 0.99805 0.97956 0.9695 0.99854 0.99903 0.98424 0.97744 0.97335 0.97104 0.98216 0.9806
3971 0.99807 0.97971 0.96972 0.99855 0.99903 0.98436 0.97759 0.97354 0.97124 0.98228 0.98074
3981 0.99808 0.97985 0.96993 0.99856 0.99904 0.98447 0.97775 0.97372 0.97144 0.9824 0.98087
3991 0.99809 0.97999 0.97013 0.99857 0.99905 0.98459 0.9779 0.9739 0.97164 0.98253 0.981
4001 0.99811 0.98013 0.97034 0.99858 0.99905 0.98471 0.97806 0.97408 0.97183 0.98265 0.98113
4011 0.99812 0.98026 0.97054 0.99859 0.99906 0.98482 0.97821 0.97426 0.97203 0.98277 0.98126
4021 0.99813 0.9804 0.97074 0.9986 0.99907 0.98493 0.97836 0.97444 0.97222 0.98289 0.98139
4031 0.99815 0.98053 0.97094 0.99861 0.99907 0.98505 0.9785 0.97461 0.97241 0.983 0.98152
4041 0.99816 0.98067 0.97114 0.99862 0.99908 0.98516 0.97865 0.97479 0.9726 0.98312 0.98165
4051 0.99817 0.9808 0.97134 0.99863 0.99909 0.98527 0.9788 0.97496 0.97278 0.98324 0.98177
4061 0.99819 0.98093 0.97153 0.99864 0.99909 0.98538 0.97894 0.97513 0.97297 0.98335 0.9819
4071 0.9982 0.98106 0.97173 0.99865 0.9991 0.98548 0.97908 0.9753 0.97315 0.98346 0.98202
4081 0.99821 0.98119 0.97192 0.99866 0.9991 0.98559 0.97923 0.97547 0.97333 0.98358 0.98214
4091 0.99822 0.98132 0.97211 0.99867 0.99911 0.9857 0.97937 0.97563 0.97351 0.98369 0.98226
4101 0.99823 0.98144 0.9723 0.99868 0.99912 0.9858 0.97951 0.9758 0.97369 0.9838 0.98238
4111 0.99825 0.98157 0.97248 0.99868 0.99912 0.9859 0.97964 0.97596 0.97387 0.98391 0.9825
4121 0.99826 0.98169 0.97267 0.99869 0.99913 0.98601 0.97978 0.97612 0.97404 0.98402 0.98262
4131 0.99827 0.98182 0.97285 0.9987 0.99913 0.98611 0.97992 0.97628 0.97422 0.98412 0.98274
4141 0.99828 0.98194 0.97303 0.99871 0.99914 0.98621 0.98005 0.97644 0.97439 0.98423 0.98285
4151 0.99829 0.98206 0.97321 0.99872 0.99915 0.98631 0.98018 0.9766 0.97456 0.98434 0.98297
4161 0.99831 0.98218 0.97339 0.99873 0.99915 0.98641 0.98032 0.97675 0.97473 0.98444 0.98308
4171 0.99832 0.9823 0.97357 0.99874 0.99916 0.98651 0.98045 0.97691 0.9749 0.98455 0.98319
4181 0.99833 0.98242 0.97374 0.99875 0.99916 0.98661 0.98058 0.97706 0.97506 0.98465 0.9833
4191 0.99834 0.98253 0.97391 0.99875 0.99917 0.9867 0.98071 0.97721 0.97523 0.98475 0.98342
4201 0.99835 0.98265 0.97409 0.99876 0.99918 0.9868 0.98083 0.97736 0.97539 0.98485 0.98353
4211 0.99836 0.98276 0.97426 0.99877 0.99918 0.98689 0.98096 0.97751 0.97555 0.98495 0.98363
4221 0.99837 0.98288 0.97443 0.99878 0.99919 0.98698 0.98108 0.97766 0.97571 0.98505 0.98374
4231 0.99838 0.98299 0.97459 0.99879 0.99919 0.98708 0.98121 0.97781 0.97587 0.98515 0.98385
4241 0.99839 0.9831 0.97476 0.9988 0.9992 0.98717 0.98133 0.97795 0.97603 0.98525 0.98395
4251 0.9984 0.98321 0.97493 0.9988 0.9992 0.98726 0.98145 0.9781 0.97619 0.98534 0.98406
4261 0.99842 0.98332 0.97509 0.99881 0.99921 0.98735 0.98158 0.97824 0.97634 0.98544 0.98416
4271 0.99843 0.98343 0.97525 0.99882 0.99921 0.98744 0.9817 0.97838 0.97649 0.98554 0.98427
4281 0.99844 0.98354 0.97541 0.99883 0.99922 0.98753 0.98181 0.97852 0.97665 0.98563 0.98437
4291 0.99845 0.98365 0.97557 0.99883 0.99922 0.98762 0.98193 0.97866 0.9768 0.98572 0.98447
4301 0.99846 0.98375 0.97573 0.99884 0.99923 0.9877 0.98205 0.9788 0.97695 0.98582 0.98457
4311 0.99847 0.98386 0.97588 0.99885 0.99923 0.98779 0.98217 0.97894 0.9771 0.98591 0.98467
4321 0.99848 0.98396 0.97604 0.99886 0.99924 0.98787 0.98228 0.97907 0.97724 0.986 0.98477
4331 0.99849 0.98407 0.97619 0.99886 0.99924 0.98796 0.98239 0.97921 0.97739 0.98609 0.98487
4341 0.9985 0.98417 0.97635 0.99887 0.99925 0.98804 0.98251 0.97934 0.97753 0.98618 0.98497
4351 0.99851 0.98427 0.9765 0.99888 0.99925 0.98813 0.98262 0.97947 0.97768 0.98627 0.98506
4361 0.99852 0.98437 0.97665 0.99889 0.99926 0.98821 0.98273 0.9796 0.97782 0.98636 0.98516
4371 0.99853 0.98447 0.9768 0.99889 0.99926 0.98829 0.98284 0.97973 0.97796 0.98644 0.98525
4381 0.99854 0.98457 0.97694 0.9989 0.99927 0.98837 0.98295 0.97986 0.9781 0.98653 0.98535
4391 0.99854 0.98467 0.97709 0.99891 0.99927 0.98845 0.98306 0.97999 0.97824 0.98662 0.98544
4401 0.99855 0.98477 0.97724 0.99892 0.99928 0.98853 0.98317 0.98012 0.97838 0.9867 0.98553
4411 0.99856 0.98486 0.97738 0.99892 0.99928 0.98861 0.98327 0.98024 0.97851 0.98679 0.98562
4421 0.99857 0.98496 0.97752 0.99893 0.99929 0.98869 0.98338 0.98037 0.97865 0.98687 0.98572
4431 0.99858 0.98505 0.97766 0.99894 0.99929 0.98876 0.98348 0.98049 0.97878 0.98695 0.98581
4441 0.99859 0.98515 0.9778 0.99894 0.9993 0.98884 0.98359 0.98062 0.97892 0.98703 0.98589
4451 0.9986 0.98524 0.97794 0.99895 0.9993 0.98892 0.98369 0.98074 0.97905 0.98712 0.98598
4461 0.99861 0.98533 0.97808 0.99896 0.9993 0.98899 0.98379 0.98086 0.97918 0.9872 0.98607
4471 0.99862 0.98543 0.97822 0.99896 0.99931 0.98907 0.98389 0.98098 0.97931 0.98728 0.98616
4481 0.99863 0.98552 0.97835 0.99897 0.99931 0.98914 0.98399 0.9811 0.97944 0.98736 0.98625
4491 0.99863 0.98561 0.97849 0.99898 0.99932 0.98921 0.98409 0.98121 0.97957 0.98744 0.98633
4501 0.99864 0.9857 0.97862 0.99898 0.99932 0.98928 0.98419 0.98133 0.97969 0.98752 0.98642
4511 0.99865 0.98579 0.97875 0.99899 0.99933 0.98936 0.98429 0.98145 0.97982 0.98759 0.9865
4521 0.99866 0.98587 0.97889 0.999 0.99933 0.98943 0.98439 0.98156 0.97994 0.98767 0.98658
4531 0.99867 0.98596 0.97902 0.999 0.99933 0.9895 0.98448 0.98168 0.98007 0.98775 0.98667
4541 0.99868 0.98605 0.97915 0.99901 0.99934 0.98957 0.98458 0.98179 0.98019 0.98782 0.98675
4551 0.99869 0.98613 0.97927 0.99901 0.99934 0.98964 0.98468 0.9819 0.98031 0.9879 0.98683
4561 0.99869 0.98622 0.9794 0.99902 0.99935 0.98971 0.98477 0.98201 0.98043 0.98797 0.98691
4571 0.9987 0.9863 0.97953 0.99903 0.99935 0.98978 0.98486 0.98212 0.98055 0.98805 0.98699
4581 0.99871 0.98639 0.97965 0.99903 0.99935 0.98984 0.98496 0.98223 0.98067 0.98812 0.98707
4591 0.99872 0.98647 0.97978 0.99904 0.99936 0.98991 0.98505 0.98234 0.98079 0.98819 0.98715
4601 0.99873 0.98655 0.9799 0.99904 0.99936 0.98998 0.98514 0.98245 0.98091 0.98826 0.98723
4611 0.99873 0.98664 0.98002 0.99905 0.99937 0.99004 0.98523 0.98256 0.98102 0.98834 0.98731
4621 0.99874 0.98672 0.98014 0.99906 0.99937 0.99011 0.98532 0.98266 0.98114 0.98841 0.98738
4631 0.99875 0.9868 0.98026 0.99906 0.99937 0.99017 0.98541 0.98277 0.98125 0.98848 0.98746
4641 0.99876 0.98688 0.98038 0.99907 0.99938 0.99024 0.9855 0.98287 0.98136 0.98855 0.98754
4651 0.99876 0.98696 0.9805 0.99907 0.99938 0.9903 0.98558 0.98297 0.98148 0.98862 0.98761
4661 0.99877 0.98704 0.98062 0.99908 0.99939 0.99036 0.98567 0.98308 0.98159 0.98869 0.98769
4671 0.99878 0.98712 0.98074 0.99908 0.99939 0.99043 0.98576 0.98318 0.9817 0.98875 0.98776
4681 0.99879 0.98719 0.98085 0.99909 0.99939 0.99049 0.98584 0.98328 0.98181 0.98882 0.98783
4691 0.99879 0.98727 0.98097 0.9991 0.9994 0.99055 0.98593 0.98338 0.98192 0.98889 0.98791
4701 0.9988 0.98735 0.98108 0.9991 0.9994 0.99061 0.98601 0.98348 0.98202 0.98896 0.98798
4711 0.99881 0.98742 0.98119 0.99911 0.9994 0.99067 0.98609 0.98358 0.98213 0.98902 0.98805
4721 0.99882 0.9875 0.9813 0.99911 0.99941 0.99073 0.98618 0.98368 0.98224 0.98909 0.98812
4731 0.99882 0.98757 0.98142 0.99912 0.99941 0.99079 0.98626 0.98377 0.98234 0.98915 0.98819
4741 0.99883 0.98765 0.98153 0.99912 0.99941 0.99085 0.98634 0.98387 0.98245 0.98922 0.98826
4751 0.99884 0.98772 0.98163 0.99913 0.99942 0.99091 0.98642 0.98396 0.98255 0.98928 0.98833
4761 0.99884 0.98779 0.98174 0.99913 0.99942 0.99097 0.9865 0.98406 0.98265 0.98934 0.9884
4771 0.99885 0.98786 0.98185 0.99914 0.99943 0.99102 0.98658 0.98415 0.98276 0.98941 0.98847
4781 0.99886 0.98794 0.98196 0.99914 0.99943 0.99108 0.98666 0.98425 0.98286 0.98947 0.98854
4791 0.99886 0.98801 0.98206 0.99915 0.99943 0.99114 0.98674 0.98434 0.98296 0.98953 0.98861
4801 0.99887 0.98808 0.98217 0.99915 0.99944 0.99119 0.98682 0.98443 0.98306 0.98959 0.98867
4811 0.99888 0.98815 0.98227 0.99916 0.99944 0.99125 0.98689 0.98452 0.98316 0.98965 0.98874
4821 0.99888 0.98822 0.98238 0.99916 0.99944 0.9913 0.98697 0.98461 0.98326 0.98972 0.98881
4831 0.99889 0.98829 0.98248 0.99917 0.99945 0.99136 0.98705 0.9847 0.98335 0.98978 0.98887
4841 0.9989 0.98835 0.98258 0.99917 0.99945 0.99141 0.98712 0.98479 0.98345 0.98984 0.98894
4851 0.9989 0.98842 0.98268 0.99918 0.99945 0.99147 0.9872 0.98488 0.98355 0.98989 0.989
4861 0.99891 0.98849 0.98278 0.99918 0.99945 0.99152 0.98727 0.98497 0.98364 0.98995 0.98906
4871 0.99892 0.98856 0.98288 0.99919 0.99946 0.99157 0.98734 0.98506 0.98374 0.99001 0.98913
4881 0.99892 0.98862 0.98298 0.99919 0.99946 0.99163 0.98742 0.98514 0.98383 0.99007 0.98919
4891 0.99893 0.98869 0.98308 0.9992 0.99946 0.99168 0.98749 0.98523 0.98392 0.99013 0.98925
4901 0.99894 0.98875 0.98318 0.9992 0.99947 0.99173 0.98756 0.98531 0.98401 0.99018 0.98931
4911 0.99894 0.98882 0.98327 0.99921 0.99947 0.99178 0.98763 0.9854 0.98411 0.99024 0.98938
4921 0.99895 0.98888 0.98337 0.99921 0.99947 0.99183 0.9877 0.98548 0.9842 0.9903 0.98944
4931 0.99895 0.98895 0.98346 0.99922 0.99948 0.99188 0.98778 0.98556 0.98429 0.99035 0.9895
4941 0.99896 0.98901 0.98356 0.99922 0.99948 0.99193 0.98785 0.98565 0.98438 0.99041 0.98956
4951 0.99897 0.98907 0.98365 0.99922 0.99948 0.99198 0.98791 0.98573 0.98447 0.99046 0.98962
4961 0.99897 0.98913 0.98375 0.99923 0.99949 0.99203 0.98798 0.98581 0.98455 0.99052 0.98968
4971 0.99898 0.9892 0.98384 0.99923 0.99949 0.99208 0.98805 0.98589 0.98464 0.99057 0.98974
4981 0.99898 0.98926 0.98393 0.99924 0.99949 0.99213 0.98812 0.98597 0.98473 0.99062 0.98979
4991 0.99899 0.98932 0.98402 0.99924 0.99949 0.99218 0.98819 0.98605 0.98482 0.99068 0.98985
5001 0.999 0.98938 0.98411 0.99925 0.9995 0.99222 0.98825 0.98613 0.9849 0.99073 0.98991
5011 0.999 0.98944 0.9842 0.99925 0.9995 0.99227 0.98832 0.98621 0.98499 0.99078 0.98997
5021 0.99901 0.9895 0.98429 0.99925 0.9995 0.99232 0.98839 0.98628 0.98507 0.99084 0.99002
5031 0.99901 0.98956 0.98438 0.99926 0.99951 0.99236 0.98845 0.98636 0.98515 0.99089 0.99008
5041 0.99902 0.98962 0.98446 0.99926 0.99951 0.99241 0.98852 0.98644 0.98524 0.99094 0.99013
5051 0.99902 0.98967 0.98455 0.99927 0.99951 0.99246 0.98858 0.98651 0.98532 0.99099 0.99019
5061 0.99903 0.98973 0.98464 0.99927 0.99951 0.9925 0.98864 0.98659 0.9854 0.99104 0.99024
5071 0.99903 0.98979 0.98472 0.99928 0.99952 0.99255 0.98871 0.98666 0.98548 0.99109 0.9903
5081 0.99904 0.98985 0.98481 0.99928 0.99952 0.99259 0.98877 0.98674 0.98556 0.99114 0.99035
5091 0.99905 0.9899 0.98489 0.99928 0.99952 0.99264 0.98883 0.98681 0.98564 0.99119 0.99041
5101 0.99905 0.98996 0.98498 0.99929 0.99953 0.99268 0.98889 0.98689 0.98572 0.99124 0.99046
5111 0.99906 0.99002 0.98506 0.99929 0.99953 0.99272 0.98896 0.98696 0.9858 0.99129 0.99051
5121 0.99906 0.99007 0.98514 0.9993 0.99953 0.99277 0.98902 0.98703 0.98588 0.99134 0.99057
5131 0.99907 0.99013 0.98523 0.9993 0.99953 0.99281 0.98908 0.9871 0.98596 0.99138 0.99062
5141 0.99907 0.99018 0.98531 0.9993 0.99954 0.99285 0.98914 0.98717 0.98604 0.99143 0.99067
5151 0.99908 0.99023 0.98539 0.99931 0.99954 0.9929 0.9892 0.98724 0.98611 0.99148 0.99072
5161 0.99908 0.99029 0.98547 0.99931 0.99954 0.99294 0.98926 0.98731 0.98619 0.99153 0.99077
5171 0.99909 0.99034 0.98555 0.99932 0.99954 0.99298 0.98932 0.98738 0.98627 0.99157 0.99082
5181 0.99909 0.99039 0.98563 0.99932 0.99955 0.99302 0.98937 0.98745 0.98634 0.99162 0.99087
5191 0.9991 0.99045 0.98571 0.99932 0.99955 0.99306 0.98943 0.98752 0.98642 0.99166 0.99092
5201 0.9991 0.9905 0.98578 0.99933 0.99955 0.9931 0.98949 0.98759 0.98649 0.99171 0.99097
5211 0.99911 0.99055 0.98586 0.99933 0.99955 0.99314 0.98955 0.98766 0.98656 0.99175 0.99102
5221 0.99911 0.9906 0.98594 0.99933 0.99956 0.99318 0.9896 0.98772 0.98664 0.9918 0.99107
5231 0.99912 0.99065 0.98601 0.99934 0.99956 0.99322 0.98966 0.98779 0.98671 0.99184 0.99112
5241 0.99912 0.9907 0.98609 0.99934 0.99956 0.99326 0.98972 0.98786 0.98678 0.99189 0.99117
5251 0.99913 0.99075 0.98616 0.99934 0.99956 0.9933 0.98977 0.98792 0.98685 0.99193 0.99121
5261 0.99913 0.9908 0.98624 0.99935 0.99957 0.99334 0.98983 0.98799 0.98692 0.99198 0.99126
5271 0.99914 0.99085 0.98631 0.99935 0.99957 0.99338 0.98988 0.98805 0.98699 0.99202 0.99131
5281 0.99914 0.9909 0.98639 0.99936 0.99957 0.99342 0.98994 0.98812 0.98706 0.99206 0.99136
5291 0.99915 0.99095 0.98646 0.99936 0.99957 0.99346 0.98999 0.98818 0.98713 0.99211 0.9914
5301 0.99915 0.991 0.98653 0.99936 0.99957 0.99349 0.99004 0.98824 0.9872 0.99215 0.99145
5311 0.99915 0.99105 0.9866 0.99937 0.99958 0.99353 0.9901 0.98831 0.98727 0.99219 0.99149
5321 0.99916 0.9911 0.98668 0.99937 0.99958 0.99357 0.99015 0.98837 0.98734 0.99223 0.99154
5331 0.99916 0.99115 0.98675 0.99937 0.99958 0.9936 0.9902 0.98843 0.9874 0.99227 0.99159
5341 0.99917 0.99119 0.98682 0.99938 0.99958 0.99364 0.99026 0.98849 0.98747 0.99231 0.99163
5351 0.99917 0.99124 0.98689 0.99938 0.99959 0.99368 0.99031 0.98856 0.98754 0.99236 0.99167
5361 0.99918 0.99129 0.98696 0.99938 0.99959 0.99371 0.99036 0.98862 0.9876 0.9924 0.99172
5371 0.99918 0.99133 0.98703 0.99939 0.99959 0.99375 0.99041 0.98868 0.98767 0.99244 0.99176
5381 0.99919 0.99138 0.98709 0.99939 0.99959 0.99379 0.99046 0.98874 0.98773 0.99248 0.99181
5391 0.99919 0.99142 0.98716 0.99939 0.99959 0.99382 0.99051 0.9888 0.9878 0.99252 0.99185
5401 0.99919 0.99147 0.98723 0.9994 0.9996 0.99386 0.99056 0.98885 0.98786 0.99256 0.99189
5411 0.9992 0.99151 0.9873 0.9994 0.9996 0.99389 0.99061 0.98891 0.98793 0.9926 0.99193
5421 0.9992 0.99156 0.98736 0.9994 0.9996 0.99392 0.99066 0.98897 0.98799 0.99263 0.99198
5431 0.99921 0.9916 0.98743 0.99941 0.9996 0.99396 0.99071 0.98903 0.98805 0.99267 0.99202
5441 0.99921 0.99165 0.9875 0.99941 0.99961 0.99399 0.99076 0.98909 0.98812 0.99271 0.99206
5451 0.99922 0.99169 0.98756 0.99941 0.99961 0.99403 0.99081 0.98914 0.98818 0.99275 0.9921
5461 0.99922 0.99173 0.98763 0.99941 0.99961 0.99406 0.99085 0.9892 0.98824 0.99279 0.99214
5471 0.99922 0.99178 0.98769 0.99942 0.99961 0.99409 0.9909 0.98926 0.9883 0.99282 0.99218
5481 0.99923 0.99182 0.98775 0.99942 0.99961 0.99413 0.99095 0.98931 0.98836 0.99286 0.99223
5491 0.99923 0.99186 0.98782 0.99942 0.99962 0.99416 0.991 0.98937 0.98842 0.9929 0.99227
5501 0.99924 0.9919 0.98788 0.99943 0.99962 0.99419 0.99104 0.98942 0.98848 0.99294 0.99231
5511 0.99924 0.99195 0.98794 0.99943 0.99962 0.99422 0.99109 0.98948 0.98854 0.99297 0.99235
5521 0.99924 0.99199 0.98801 0.99943 0.99962 0.99426 0.99113 0.98953 0.9886 0.99301 0.99239
5531 0.99925 0.99203 0.98807 0.99944 0.99962 0.99429 0.99118 0.98959 0.98866 0.99305 0.99242
5541 0.99925 0.99207 0.98813 0.99944 0.99963 0.99432 0.99123 0.98964 0.98872 0.99308 0.99246
5551 0.99926 0.99211 0.98819 0.99944 0.99963 0.99435 0.99127 0.98969 0.98877 0.99312 0.9925
5561 0.99926 0.99215 0.98825 0.99944 0.99963 0.99438 0.99132 0.98975 0.98883 0.99315 0.99254
5571 0.99926 0.99219 0.98831 0.99945 0.99963 0.99441 0.99136 0.9898 0.98889 0.99319 0.99258
5581 0.99927 0.99223 0.98837 0.99945 0.99963 0.99444 0.9914 0.98985 0.98895 0.99322 0.99262
5591 0.99927 0.99227 0.98843 0.99945 0.99964 0.99447 0.99145 0.9899 0.989 0.99326 0.99265
5601 0.99927 0.99231 0.98849 0.99946 0.99964 0.9945 0.99149 0.98995 0.98906 0.99329 0.99269
5611 0.99928 0.99235 0.98855 0.99946 0.99964 0.99453 0.99153 0.99001 0.98911 0.99333 0.99273
5621 0.99928 0.99239 0.98861 0.99946 0.99964 0.99456 0.99158 0.99006 0.98917 0.99336 0.99277
5631 0.99929 0.99243 0.98866 0.99946 0.99964 0.99459 0.99162 0.99011 0.98922 0.99339 0.9928
5641 0.99929 0.99247 0.98872 0.99947 0.99964 0.99462 0.99166 0.99016 0.98928 0.99343 0.99284
5651 0.99929 0.9925 0.98878 0.99947 0.99965 0.99465 0.99171 0.99021 0.98933 0.99346 0.99288
5661 0.9993 0.99254 0.98883 0.99947 0.99965 0.99468 0.99175 0.99026 0.98939 0.99349 0.99291
5671 0.9993 0.99258 0.98889 0.99947 0.99965 0.99471 0.99179 0.99031 0.98944 0.99353 0.99295
5681 0.9993 0.99262 0.98895 0.99948 0.99965 0.99474 0.99183 0.99035 0.98949 0.99356 0.99298
5691 0.99931 0.99265 0.989 0.99948 0.99965 0.99477 0.99187 0.9904 0.98955 0.99359 0.99302
5701 0.99931 0.99269 0.98906 0.99948 0.99966 0.99479 0.99191 0.99045 0.9896 0.99362 0.99305
5711 0.99931 0.99273 0.98911 0.99949 0.99966 0.99482 0.99195 0.9905 0.98965 0.99366 0.99309
5721 0.99932 0.99276 0.98917 0.99949 0.99966 0.99485 0.99199 0.99055 0.9897 0.99369 0.99312
5731 0.99932 0.9928 0.98922 0.99949 0.99966 0.99488 0.99203 0.99059 0.98975 0.99372 0.99316
5741 0.99932 0.99284 0.98927 0.99949 0.99966 0.99491 0.99207 0.99064 0.9898 0.99375 0.99319
5751 0.99933 0.99287 0.98933 0.9995 0.99966 0.99493 0.99211 0.99069 0.98985 0.99378 0.99322
5761 0.99933 0.99291 0.98938 0.9995 0.99967 0.99496 0.99215 0.99073 0.9899 0.99381 0.99326
5771 0.99933 0.99294 0.98943 0.9995 0.99967 0.99499 0.99219 0.99078 0.98995 0.99384 0.99329
5781 0.99934 0.99298 0.98949 0.9995 0.99967 0.99501 0.99223 0.99082 0.99 0.99387 0.99332
5791 0.99934 0.99301 0.98954 0.99951 0.99967 0.99504 0.99227 0.99087 0.99005 0.9939 0.99336
5801 0.99934 0.99305 0.98959 0.99951 0.99967 0.99507 0.9923 0.99091 0.9901 0.99393 0.99339
5811 0.99935 0.99308 0.98964 0.99951 0.99967 0.99509 0.99234 0.99096 0.99015 0.99396 0.99342
5821 0.99935 0.99312 0.98969 0.99951 0.99968 0.99512 0.99238 0.991 0.9902 0.99399 0.99346
5831 0.99935 0.99315 0.98974 0.99952 0.99968 0.99514 0.99242 0.99105 0.99025 0.99402 0.99349
5841 0.99936 0.99318 0.98979 0.99952 0.99968 0.99517 0.99245 0.99109 0.9903 0.99405 0.99352
5851 0.99936 0.99322 0.98984 0.99952 0.99968 0.99519 0.99249 0.99114 0.99034 0.99408 0.99355
5861 0.99936 0.99325 0.98989 0.99952 0.99968 0.99522 0.99253 0.99118 0.99039 0.99411 0.99358
5871 0.99937 0.99328 0.98994 0.99952 0.99968 0.99524 0.99256 0.99122 0.99044 0.99414 0.99361
5881 0.99937 0.99332 0.98999 0.99953 0.99968 0.99527 0.9926 0.99126 0.99048 0.99417 0.99365
5891 0.99937 0.99335 0.99004 0.99953 0.99969 0.99529 0.99264 0.99131 0.99053 0.9942 0.99368
5901 0.99938 0.99338 0.99009 0.99953 0.99969 0.99532 0.99267 0.99135 0.99058 0.99422 0.99371
5911 0.99938 0.99341 0.99014 0.99953 0.99969 0.99534 0.99271 0.99139 0.99062 0.99425 0.99374
5921 0.99938 0.99344 0.99018 0.99954 0.99969 0.99537 0.99274 0.99143 0.99067 0.99428 0.99377
5931 0.99938 0.99348 0.99023 0.99954 0.99969 0.99539 0.99278 0.99147 0.99071 0.99431 0.9938
5941 0.99939 0.99351 0.99028 0.99954 0.99969 0.99541 0.99281 0.99152 0.99076 0.99434 0.99383
5951 0.99939 0.99354 0.99032 0.99954 0.9997 0.99544 0.99285 0.99156 0.9908 0.99436 0.99386
5961 0.99939 0.99357 0.99037 0.99955 0.9997 0.99546 0.99288 0.9916 0.99084 0.99439 0.99389
5971 0.9994 0.9936 0.99042 0.99955 0.9997 0.99549 0.99292 0.99164 0.99089 0.99442 0.99392
5981 0.9994 0.99363 0.99046 0.99955 0.9997 0.99551 0.99295 0.99168 0.99093 0.99444 0.99395
5991 0.9994 0.99366 0.99051 0.99955 0.9997 0.99553 0.99298 0.99172 0.99098 0.99447 0.99397
6001 0.99941 0.99369 0.99055 0.99955 0.9997 0.99555 0.99302 0.99176 0.99102 0.9945 0.994
6011 0.99941 0.99372 0.9906 0.99956 0.9997 0.99558 0.99305 0.9918 0.99106 0.99452 0.99403
6021 0.99941 0.99375 0.99064 0.99956 0.99971 0.9956 0.99308 0.99184 0.9911 0.99455 0.99406
6031 0.99941 0.99378 0.99069 0.99956 0.99971 0.99562 0.99312 0.99187 0.99115 0.99458 0.99409
6041 0.99942 0.99381 0.99073 0.99956 0.99971 0.99564 0.99315 0.99191 0.99119 0.9946 0.99412
6051 0.99942 0.99384 0.99078 0.99956 0.99971 0.99567 0.99318 0.99195 0.99123 0.99463 0.99414
6061 0.99942 0.99387 0.99082 0.99957 0.99971 0.99569 0.99321 0.99199 0.99127 0.99465 0.99417
6071 0.99942 0.9939 0.99086 0.99957 0.99971 0.99571 0.99325 0.99203 0.99131 0.99468 0.9942
6081 0.99943 0.99393 0.99091 0.99957 0.99971 0.99573 0.99328 0.99207 0.99135 0.9947 0.99423
6091 0.99943 0.99396 0.99095 0.99957 0.99972 0.99575 0.99331 0.9921 0.99139 0.99473 0.99425
6101 0.99943 0.99399 0.99099 0.99957 0.99972 0.99578 0.99334 0.99214 0.99144 0.99475 0.99428
6111 0.99944 0.99401 0.99103 0.99958 0.99972 0.9958 0.99337 0.99218 0.99148 0.99478 0.99431
6121 0.99944 0.99404 0.99108 0.99958 0.99972 0.99582 0.9934 0.99221 0.99152 0.9948 0.99434
6131 0.99944 0.99407 0.99112 0.99958 0.99972 0.99584 0.99343 0.99225 0.99156 0.99483 0.99436
6141 0.99944 0.9941 0.99116 0.99958 0.99972 0.99586 0.99347 0.99229 0.99159 0.99485 0.99439
6151 0.99945 0.99413 0.9912 0.99958 0.99972 0.99588 0.9935 0.99232 0.99163 0.99488 0.99441
6161 0.99945 0.99415 0.99124 0.99959 0.99972 0.9959 0.99353 0.99236 0.99167 0.9949 0.99444
6171 0.99945 0.99418 0.99128 0.99959 0.99973 0.99592 0.99356 0.99239 0.99171 0.99492 0.99447
6181 0.99945 0.99421 0.99132 0.99959 0.99973 0.99594 0.99359 0.99243 0.99175 0.99495 0.99449
6191 0.99946 0.99423 0.99136 0.99959 0.99973 0.99596 0.99362 0.99246 0.99179 0.99497 0.99452
6201 0.99946 0.99426 0.9914 0.99959 0.99973 0.99598 0.99365 0.9925 0.99183 0.99499 0.99454
6211 0.99946 0.99429 0.99144 0.9996 0.99973 0.996 0.99368 0.99253 0.99186 0.99502 0.99457
6221 0.99946 0.99431 0.99148 0.9996 0.99973 0.99602 0.9937 0.99257 0.9919 0.99504 0.99459
6231 0.99947 0.99434 0.99152 0.9996 0.99973 0.99604 0.99373 0.9926 0.99194 0.99506 0.99462
6241 0.99947 0.99437 0.99156 0.9996 0.99973 0.99606 0.99376 0.99264 0.99198 0.99509 0.99464
6251 0.99947 0.99439 0.9916 0.9996 0.99974 0.99608 0.99379 0.99267 0.99201 0.99511 0.99467
6261 0.99947 0.99442 0.99164 0.99961 0.99974 0.9961 0.99382 0.9927 0.99205 0.99513 0.99469
6271 0.99948 0.99444 0.99168 0.99961 0.99974 0.99612 0.99385 0.99274 0.99209 0.99515 0.99472
6281 0.99948 0.99447 0.99172 0.99961 0.99974 0.99614 0.99388 0.99277 0.99212 0.99518 0.99474
6291 0.99948 0.99449 0.99175 0.99961 0.99974 0.99616 0.9939 0.9928 0.99216 0.9952 0.99477
6301 0.99948 0.99452 0.99179 0.99961 0.99974 0.99618 0.99393 0.99284 0.99219 0.99522 0.99479
6311 0.99949 0.99454 0.99183 0.99961 0.99974 0.99619 0.99396 0.99287 0.99223 0.99524 0.99481
6321 0.99949 0.99457 0.99187 0.99962 0.99974 0.99621 0.99399 0.9929 0.99226 0.99526 0.99484
6331 0.99949 0.99459 0.9919 0.99962 0.99975 0.99623 0.99401 0.99293 0.9923 0.99528 0.99486
6341 0.99949 0.99462 0.99194 0.99962 0.99975 0.99625 0.99404 0.99297 0.99233 0.99531 0.99488
6351 0.9995 0.99464 0.99198 0.99962 0.99975 0.99627 0.99407 0.993 0.99237 0.99533 0.99491
6361 0.9995 0.99467 0.99201 0.99962 0.99975 0.99629 0.9941 0.99303 0.9924 0.99535 0.99493
6371 0.9995 0.99469 0.99205 0.99962 0.99975 0.9963 0.99412 0.99306 0.99244 0.99537 0.99495
6381 0.9995 0.99472 0.99208 0.99963 0.99975 0.99632 0.99415 0.99309 0.99247 0.99539 0.99498
6391 0.9995 0.99474 0.99212 0.99963 0.99975 0.99634 0.99418 0.99312 0.99251 0.99541 0.995
6401 0.99951 0.99476 0.99216 0.99963 0.99975 0.99636 0.9942 0.99316 0.99254 0.99543 0.99502
6411 0.99951 0.99479 0.99219 0.99963 0.99975 0.99637 0.99423 0.99319 0.99257 0.99545 0.99504
6421 0.99951 0.99481 0.99223 0.99963 0.99976 0.99639 0.99425 0.99322 0.99261 0.99547 0.99507
6431 0.99951 0.99483 0.99226 0.99963 0.99976 0.99641 0.99428 0.99325 0.99264 0.99549 0.99509
6441 0.99952 0.99486 0.9923 0.99964 0.99976 0.99643 0.9943 0.99328 0.99267 0.99551 0.99511
6451 0.99952 0.99488 0.99233 0.99964 0.99976 0.99644 0.99433 0.99331 0.99271 0.99553 0.99513
6461 0.99952 0.9949 0.99236 0.99964 0.99976 0.99646 0.99436 0.99334 0.99274 0.99555 0.99515
6471 0.99952 0.99493 0.9924 0.99964 0.99976 0.99648 0.99438 0.99337 0.99277 0.99557 0.99517
6481 0.99952 0.99495 0.99243 0.99964 0.99976 0.99649 0.99441 0.9934 0.9928 0.99559 0.9952
6491 0.99953 0.99497 0.99247 0.99964 0.99976 0.99651 0.99443 0.99343 0.99283 0.99561 0.99522
6501 0.99953 0.99499 0.9925 0.99965 0.99976 0.99653 0.99446 0.99346 0.99287 0.99563 0.99524
6511 0.99953 0.99502 0.99253 0.99965 0.99977 0.99654 0.99448 0.99348 0.9929 0.99565 0.99526
6521 0.99953 0.99504 0.99257 0.99965 0.99977 0.99656 0.9945 0.99351 0.99293 0.99567 0.99528
6531 0.99953 0.99506 0.9926 0.99965 0.99977 0.99658 0.99453 0.99354 0.99296 0.99569 0.9953
6541 0.99954 0.99508 0.99263 0.99965 0.99977 0.99659 0.99455 0.99357 0.99299 0.99571 0.99532
6551 0.99954 0.9951 0.99266 0.99965 0.99977 0.99661 0.99458 0.9936 0.99302 0.99573 0.99534
6561 0.99954 0.99512 0.9927 0.99966 0.99977 0.99662 0.9946 0.99363 0.99305 0.99575 0.99536
6571 0.99954 0.99515 0.99273 0.99966 0.99977 0.99664 0.99462 0.99365 0.99308 0.99577 0.99538
6581 0.99954 0.99517 0.99276 0.99966 0.99977 0.99666 0.99465 0.99368 0.99311 0.99578 0.9954
6591 0.99955 0.99519 0.99279 0.99966 0.99977 0.99667 0.99467 0.99371 0.99314 0.9958 0.99542
6601 0.99955 0.99521 0.99282 0.99966 0.99977 0.99669 0.99469 0.99374 0.99317 0.99582 0.99544
6611 0.99955 0.99523 0.99285 0.99966 0.99978 0.9967 0.99472 0.99377 0.9932 0.99584 0.99546
6621 0.99955 0.99525 0.99289 0.99966 0.99978 0.99672 0.99474 0.99379 0.99323 0.99586 0.99548
6631 0.99955 0.99527 0.99292 0.99967 0.99978 0.99673 0.99476 0.99382 0.99326 0.99588 0.9955
6641 0.99956 0.99529 0.99295 0.99967 0.99978 0.99675 0.99479 0.99385 0.99329 0.99589 0.99552
6651 0.99956 0.99531 0.99298 0.99967 0.99978 0.99676 0.99481 0.99387 0.99332 0.99591 0.99554
6661 0.99956 0.99533 0.99301 0.99967 0.99978 0.99678 0.99483 0.9939 0.99335 0.99593 0.99556
6671 0.99956 0.99535 0.99304 0.99967 0.99978 0.99679 0.99485 0.99393 0.99338 0.99595 0.99558
6681 0.99956 0.99537 0.99307 0.99967 0.99978 0.99681 0.99488 0.99395 0.99341 0.99596 0.9956
6691 0.99957 0.99539 0.9931 0.99967 0.99978 0.99682 0.9949 0.99398 0.99344 0.99598 0.99562
6701 0.99957 0.99541 0.99313 0.99968 0.99978 0.99684 0.99492 0.994 0.99346 0.996 0.99564
6711 0.99957 0.99543 0.99316 0.99968 0.99978 0.99685 0.99494 0.99403 0.99349 0.99602 0.99566
6721 0.99957 0.99545 0.99319 0.99968 0.99979 0.99687 0.99496 0.99406 0.99352 0.99603 0.99568
6731 0.99957 0.99547 0.99322 0.99968 0.99979 0.99688 0.99499 0.99408 0.99355 0.99605 0.99569
6741 0.99958 0.99549 0.99325 0.99968 0.99979 0.9969 0.99501 0.99411 0.99358 0.99607 0.99571
6751 0.99958 0.99551 0.99327 0.99968 0.99979 0.99691 0.99503 0.99413 0.9936 0.99608 0.99573
6761 0.99958 0.99553 0.9933 0.99968 0.99979 0.99692 0.99505 0.99416 0.99363 0.9961 0.99575
6771 0.99958 0.99555 0.99333 0.99969 0.99979 0.99694 0.99507 0.99418 0.99366 0.99612 0.99577
6781 0.99958 0.99557 0.99336 0.99969 0.99979 0.99695 0.99509 0.99421 0.99368 0.99613 0.99579
6791 0.99958 0.99559 0.99339 0.99969 0.99979 0.99697 0.99511 0.99423 0.99371 0.99615 0.9958
6801 0.99959 0.99561 0.99342 0.99969 0.99979 0.99698 0.99513 0.99426 0.99374 0.99617 0.99582
6811 0.99959 0.99562 0.99344 0.99969 0.99979 0.99699 0.99515 0.99428 0.99376 0.99618 0.99584
6821 0.99959 0.99564 0.99347 0.99969 0.99979 0.99701 0.99517 0.9943 0.99379 0.9962 0.99586
6831 0.99959 0.99566 0.9935 0.99969 0.9998 0.99702 0.99519 0.99433 0.99382 0.99622 0.99587
6841 0.99959 0.99568 0.99353 0.99969 0.9998 0.99703 0.99521 0.99435 0.99384 0.99623 0.99589
6851 0.99959 0.9957 0.99355 0.9997 0.9998 0.99705 0.99524 0.99438 0.99387 0.99625 0.99591
6861 0.9996 0.99572 0.99358 0.9997 0.9998 0.99706 0.99526 0.9944 0.9939 0.99626 0.99593
6871 0.9996 0.99573 0.99361 0.9997 0.9998 0.99707 0.99528 0.99442 0.99392 0.99628 0.99594
6881 0.9996 0.99575 0.99364 0.9997 0.9998 0.99709 0.9953 0.99445 0.99395 0.99629 0.99596
6891 0.9996 0.99577 0.99366 0.9997 0.9998 0.9971 0.99531 0.99447 0.99397 0.99631 0.99598
6901 0.9996 0.99579 0.99369 0.9997 0.9998 0.99711 0.99533 0.99449 0.994 0.99633 0.99599
6911 0.99961 0.99581 0.99372 0.9997 0.9998 0.99713 0.99535 0.99452 0.99402 0.99634 0.99601
6921 0.99961 0.99582 0.99374 0.99971 0.9998 0.99714 0.99537 0.99454 0.99405 0.99636 0.99603
6931 0.99961 0.99584 0.99377 0.99971 0.9998 0.99715 0.99539 0.99456 0.99407 0.99637 0.99604
6941 0.99961 0.99586 0.99379 0.99971 0.9998 0.99716 0.99541 0.99459 0.9941 0.99639 0.99606
6951 0.99961 0.99588 0.99382 0.99971 0.99981 0.99718 0.99543 0.99461 0.99412 0.9964 0.99608
6961 0.99961 0.99589 0.99385 0.99971 0.99981 0.99719 0.99545 0.99463 0.99415 0.99642 0.99609
6971 0.99961 0.99591 0.99387 0.99971 0.99981 0.9972 0.99547 0.99465 0.99417 0.99643 0.99611
6981 0.99962 0.99593 0.9939 0.99971 0.99981 0.99721 0.99549 0.99468 0.99419 0.99645 0.99613
6991 0.99962 0.99594 0.99392 0.99971 0.99981 0.99723 0.99551 0.9947 0.99422 0.99646 0.99614
7001 0.99962 0.99596 0.99395 0.99971 0.99981 0.99724 0.99553 0.99472 0.99424 0.99648 0.99616
7011 0.99962 0.99598 0.99397 0.99972 0.99981 0.99725 0.99554 0.99474 0.99427 0.99649 0.99617
7021 0.99962 0.99599 0.994 0.99972 0.99981 0.99726 0.99556 0.99476 0.99429 0.99651 0.99619
7031 0.99962 0.99601 0.99402 0.99972 0.99981 0.99727 0.99558 0.99478 0.99431 0.99652 0.9962
7041 0.99963 0.99603 0.99405 0.99972 0.99981 0.99729 0.9956 0.99481 0.99434 0.99653 0.99622
7051 0.99963 0.99604 0.99407 0.99972 0.99981 0.9973 0.99562 0.99483 0.99436 0.99655 0.99624
7061 0.99963 0.99606 0.99409 0.99972 0.99981 0.99731 0.99563 0.99485 0.99438 0.99656 0.99625
7071 0.99963 0.99608 0.99412 0.99972 0.99982 0.99732 0.99565 0.99487 0.99441 0.99658 0.99627
7081 0.99963 0.99609 0.99414 0.99972 0.99982 0.99733 0.99567 0.99489 0.99443 0.99659 0.99628
7091 0.99963 0.99611 0.99417 0.99973 0.99982 0.99735 0.99569 0.99491 0.99445 0.9966 0.9963
7101 0.99964 0.99612 0.99419 0.99973 0.99982 0.99736 0.99571 0.99493 0.99447 0.99662 0.99631
7111 0.99964 0.99614 0.99421 0.99973 0.99982 0.99737 0.99572 0.99495 0.9945 0.99663 0.99633
7121 0.99964 0.99616 0.99424 0.99973 0.99982 0.99738 0.99574 0.99497 0.99452 0.99665 0.99634
7131 0.99964 0.99617 0.99426 0.99973 0.99982 0.99739 0.99576 0.99499 0.99454 0.99666 0.99636
7141 0.99964 0.99619 0.99428 0.99973 0.99982 0.9974 0.99577 0.99501 0.99456 0.99667 0.99637
7151 0.99964 0.9962 0.99431 0.99973 0.99982 0.99741 0.99579 0.99503 0.99459 0.99669 0.99639
7161 0.99964 0.99622 0.99433 0.99973 0.99982 0.99742 0.99581 0.99505 0.99461 0.9967 0.9964
7171 0.99965 0.99623 0.99435 0.99973 0.99982 0.99744 0.99583 0.99507 0.99463 0.99671 0.99642
7181 0.99965 0.99625 0.99438 0.99974 0.99982 0.99745 0.99584 0.99509 0.99465 0.99673 0.99643
7191 0.99965 0.99626 0.9944 0.99974 0.99982 0.99746 0.99586 0.99511 0.99467 0.99674 0.99644
7201 0.99965 0.99628 0.99442 0.99974 0.99982 0.99747 0.99588 0.99513 0.99469 0.99675 0.99646
7211 0.99965 0.99629 0.99444 0.99974 0.99983 0.99748 0.99589 0.99515 0.99471 0.99677 0.99647
7221 0.99965 0.99631 0.99447 0.99974 0.99983 0.99749 0.99591 0.99517 0.99474 0.99678 0.99649
7231 0.99965 0.99632 0.99449 0.99974 0.99983 0.9975 0.99593 0.99519 0.99476 0.99679 0.9965
7241 0.99966 0.99634 0.99451 0.99974 0.99983 0.99751 0.99594 0.99521 0.99478 0.99681 0.99652
7251 0.99966 0.99635 0.99453 0.99974 0.99983 0.99752 0.99596 0.99523 0.9948 0.99682 0.99653
7261 0.99966 0.99637 0.99456 0.99974 0.99983 0.99753 0.99597 0.99525 0.99482 0.99683 0.99654
7271 0.99966 0.99638 0.99458 0.99974 0.99983 0.99754 0.99599 0.99527 0.99484 0.99684 0.99656
7281 0.99966 0.9964 0.9946 0.99975 0.99983 0.99755 0.99601 0.99529 0.99486 0.99686 0.99657
7291 0.99966 0.99641 0.99462 0.99975 0.99983 0.99756 0.99602 0.99531 0.99488 0.99687 0.99658
7301 0.99966 0.99642 0.99464 0.99975 0.99983 0.99757 0.99604 0.99533 0.9949 0.99688 0.9966
7311 0.99966 0.99644 0.99466 0.99975 0.99983 0.99758 0.99605 0.99534 0.99492 0.99689 0.99661
7321 0.99967 0.99645 0.99468 0.99975 0.99983 0.9976 0.99607 0.99536 0.99494 0.99691 0.99663
7331 0.99967 0.99647 0.9947 0.99975 0.99983 0.99761 0.99608 0.99538 0.99496 0.99692 0.99664
7341 0.99967 0.99648 0.99473 0.99975 0.99983 0.99762 0.9961 0.9954 0.99498 0.99693 0.99665
7351 0.99967 0.99649 0.99475 0.99975 0.99984 0.99763 0.99612 0.99542 0.995 0.99694 0.99667
7361 0.99967 0.99651 0.99477 0.99975 0.99984 0.99764 0.99613 0.99544 0.99502 0.99695 0.99668
7371 0.99967 0.99652 0.99479 0.99975 0.99984 0.99765 0.99615 0.99545 0.99504 0.99697 0.99669
7381 0.99967 0.99654 0.99481 0.99976 0.99984 0.99766 0.99616 0.99547 0.99506 0.99698 0.9967
7391 0.99968 0.99655 0.99483 0.99976 0.99984 0.99766 0.99618 0.99549 0.99508 0.99699 0.99672
7401 0.99968 0.99656 0.99485 0.99976 0.99984 0.99767 0.99619 0.99551 0.9951 0.997 0.99673
7411 0.99968 0.99658 0.99487 0.99976 0.99984 0.99768 0.99621 0.99552 0.99512 0.99701 0.99674
7421 0.99968 0.99659 0.99489 0.99976 0.99984 0.99769 0.99622 0.99554 0.99514 0.99703 0.99676
7431 0.99968 0.9966 0.99491 0.99976 0.99984 0.9977 0.99624 0.99556 0.99516 0.99704 0.99677
7441 0.99968 0.99662 0.99493 0.99976 0.99984 0.99771 0.99625 0.99558 0.99518 0.99705 0.99678
7451 0.99968 0.99663 0.99495 0.99976 0.99984 0.99772 0.99627 0.99559 0.99519 0.99706 0.99679
7461 0.99968 0.99664 0.99497 0.99976 0.99984 0.99773 0.99628 0.99561 0.99521 0.99707 0.99681
7471 0.99969 0.99666 0.99499 0.99976 0.99984 0.99774 0.99629 0.99563 0.99523 0.99708 0.99682
7481 0.99969 0.99667 0.99501 0.99976 0.99984 0.99775 0.99631 0.99564 0.99525 0.99709 0.99683
7491 0.99969 0.99668 0.99503 0.99977 0.99984 0.99776 0.99632 0.99566 0.99527 0.99711 0.99684
7501 0.99969 0.99669 0.99505 0.99977 0.99984 0.99777 0.99634 0.99568 0.99529 0.99712 0.99686
7511 0.99969 0.99671 0.99507 0.99977 0.99985 0.99778 0.99635 0.9957 0.99531 0.99713 0.99687
7521 0.99969 0.99672 0.99508 0.99977 0.99985 0.99779 0.99637 0.99571 0.99532 0.99714 0.99688
7531 0.99969 0.99673 0.9951 0.99977 0.99985 0.9978 0.99638 0.99573 0.99534 0.99715 0.99689
7541 0.99969 0.99675 0.99512 0.99977 0.99985 0.99781 0.99639 0.99575 0.99536 0.99716 0.9969
7551 0.9997 0.99676 0.99514 0.99977 0.99985 0.99781 0.99641 0.99576 0.99538 0.99717 0.99692
7561 0.9997 0.99677 0.99516 0.99977 0.99985 0.99782 0.99642 0.99578 0.99539 0.99718 0.99693
7571 0.9997 0.99678 0.99518 0.99977 0.99985 0.99783 0.99644 0.99579 0.99541 0.99719 0.99694
7581 0.9997 0.9968 0.9952 0.99977 0.99985 0.99784 0.99645 0.99581 0.99543 0.9972 0.99695
7591 0.9997 0.99681 0.99522 0.99977 0.99985 0.99785 0.99646 0.99583 0.99545 0.99722 0.99696
7601 0.9997 0.99682 0.99523 0.99978 0.99985 0.99786 0.99648 0.99584 0.99546 0.99723 0.99697
7611 0.9997 0.99683 0.99525 0.99978 0.99985 0.99787 0.99649 0.99586 0.99548 0.99724 0.99699
7621 0.9997 0.99684 0.99527 0.99978 0.99985 0.99788 0.9965 0.99587 0.9955 0.99725 0.997
7631 0.9997 0.99686 0.99529 0.99978 0.99985 0.99788 0.99652 0.99589 0.99552 0.99726 0.99701
7641 0.99971 0.99687 0.99531 0.99978 0.99985 0.99789 0.99653 0.99591 0.99553 0.99727 0.99702
7651 0.99971 0.99688 0.99532 0.99978 0.99985 0.9979 0.99654 0.99592 0.99555 0.99728 0.99703
7661 0.99971 0.99689 0.99534 0.99978 0.99985 0.99791 0.99656 0.99594 0.99557 0.99729 0.99704
7671 0.99971 0.9969 0.99536 0.99978 0.99985 0.99792 0.99657 0.99595 0.99558 0.9973 0.99705
7681 0.99971 0.99692 0.99538 0.99978 0.99985 0.99793 0.99658 0.99597 0.9956 0.99731 0.99707
7691 0.99971 0.99693 0.99539 0.99978 0.99986 0.99794 0.99659 0.99598 0.99562 0.99732 0.99708
7701 0.99971 0.99694 0.99541 0.99978 0.99986 0.99794 0.99661 0.996 0.99563 0.99733 0.99709
7711 0.99971 0.99695 0.99543 0.99978 0.99986 0.99795 0.99662 0.99601 0.99565 0.99734 0.9971
7721 0.99971 0.99696 0.99545 0.99979 0.99986 0.99796 0.99663 0.99603 0.99567 0.99735 0.99711
7731 0.99972 0.99697 0.99546 0.99979 0.99986 0.99797 0.99665 0.99604 0.99568 0.99736 0.99712
7741 0.99972 0.99698 0.99548 0.99979 0.99986 0.99798 0.99666 0.99606 0.9957 0.99737 0.99713
7751 0.99972 0.997 0.9955 0.99979 0.99986 0.99798 0.99667 0.99607 0.99572 0.99738 0.99714
7761 0.99972 0.99701 0.99551 0.99979 0.99986 0.99799 0.99668 0.99609 0.99573 0.99739 0.99715
7771 0.99972 0.99702 0.99553 0.99979 0.99986 0.998 0.9967 0.9961 0.99575 0.9974 0.99716
7781 0.99972 0.99703 0.99555 0.99979 0.99986 0.99801 0.99671 0.99612 0.99576 0.99741 0.99717
7791 0.99972 0.99704 0.99556 0.99979 0.99986 0.99802 0.99672 0.99613 0.99578 0.99742 0.99718
7801 0.99972 0.99705 0.99558 0.99979 0.99986 0.99802 0.99673 0.99615 0.9958 0.99743 0.99719
7811 0.99972 0.99706 0.9956 0.99979 0.99986 0.99803 0.99674 0.99616 0.99581 0.99744 0.99721
7821 0.99972 0.99707 0.99561 0.99979 0.99986 0.99804 0.99676 0.99617 0.99583 0.99745 0.99722
7831 0.99973 0.99708 0.99563 0.99979 0.99986 0.99805 0.99677 0.99619 0.99584 0.99746 0.99723
7841 0.99973 0.9971 0.99565 0.9998 0.99986 0.99806 0.99678 0.9962 0.99586 0.99747 0.99724
7851 0.99973 0.99711 0.99566 0.9998 0.99986 0.99806 0.99679 0.99622 0.99587 0.99748 0.99725
7861 0.99973 0.99712 0.99568 0.9998 0.99986 0.99807 0.9968 0.99623 0.99589 0.99749 0.99726
7871 0.99973 0.99713 0.9957 0.9998 0.99986 0.99808 0.99682 0.99624 0.9959 0.99749 0.99727
7881 0.99973 0.99714 0.99571 0.9998 0.99987 0.99809 0.99683 0.99626 0.99592 0.9975 0.99728
7891 0.99973 0.99715 0.99573 0.9998 0.99987 0.99809 0.99684 0.99627 0.99593 0.99751 0.99729
7901 0.99973 0.99716 0.99574 0.9998 0.99987 0.9981 0.99685 0.99629 0.99595 0.99752 0.9973
7911 0.99973 0.99717 0.99576 0.9998 0.99987 0.99811 0.99686 0.9963 0.99596 0.99753 0.99731
7921 0.99973 0.99718 0.99577 0.9998 0.99987 0.99812 0.99687 0.99631 0.99598 0.99754 0.99732
7931 0.99974 0.99719 0.99579 0.9998 0.99987 0.99812 0.99689 0.99633 0.99599 0.99755 0.99733
7941 0.99974 0.9972 0.9958 0.9998 0.99987 0.99813 0.9969 0.99634 0.99601 0.99756 0.99734
7951 0.99974 0.99721 0.99582 0.9998 0.99987 0.99814 0.99691 0.99635 0.99602 0.99757 0.99735
7961 0.99974 0.99722 0.99584 0.9998 0.99987 0.99814 0.99692 0.99637 0.99604 0.99758 0.99736
7971 0.99974 0.99723 0.99585 0.9998 0.99987 0.99815 0.99693 0.99638 0.99605 0.99759 0.99737
7981 0.99974 0.99724 0.99587 0.99981 0.99987 0.99816 0.99694 0.99639 0.99607 0.99759 0.99738
7991 0.99974 0.99725 0.99588 0.99981 0.99987 0.99817 0.99695 0.99641 0.99608 0.9976 0.99739
8001 0.99974 0.99726 0.9959 0.99981 0.99987 0.99817 0.99697 0.99642 0.99609 0.99761 0.99739
8011 0.99974 0.99727 0.99591 0.99981 0.99987 0.99818 0.99698 0.99643 0.99611 0.99762 0.9974
8021 0.99974 0.99728 0.99593 0.99981 0.99987 0.99819 0.99699 0.99645 0.99612 0.99763 0.99741
8031 0.99975 0.99729 0.99594 0.99981 0.99987 0.99819 0.997 0.99646 0.99614 0.99764 0.99742
8041 0.99975 0.9973 0.99596 0.99981 0.99987 0.9982 0.99701 0.99647 0.99615 0.99765 0.99743
8051 0.99975 0.99731 0.99597 0.99981 0.99987 0.99821 0.99702 0.99648 0.99616 0.99765 0.99744
8061 0.99975 0.99732 0.99598 0.99981 0.99987 0.99822 0.99703 0.9965 0.99618 0.99766 0.99745
8071 0.99975 0.99733 0.996 0.99981 0.99987 0.99822 0.99704 0.99651 0.99619 0.99767 0.99746
8081 0.99975 0.99734 0.99601 0.99981 0.99987 0.99823 0.99705 0.99652 0.99621 0.99768 0.99747
8091 0.99975 0.99735 0.99603 0.99981 0.99988 0.99824 0.99706 0.99654 0.99622 0.99769 0.99748
8101 0.99975 0.99736 0.99604 0.99981 0.99988 0.99824 0.99707 0.99655 0.99623 0.9977 0.99749
8111 0.99975 0.99737 0.99606 0.99981 0.99988 0.99825 0.99708 0.99656 0.99625 0.99771 0.9975
8121 0.99975 0.99738 0.99607 0.99982 0.99988 0.99826 0.99709 0.99657 0.99626 0.99771 0.99751
8131 0.99975 0.99739 0.99608 0.99982 0.99988 0.99826 0.9971 0.99658 0.99627 0.99772 0.99751
8141 0.99976 0.9974 0.9961 0.99982 0.99988 0.99827 0.99712 0.9966 0.99629 0.99773 0.99752
8151 0.99976 0.99741 0.99611 0.99982 0.99988 0.99828 0.99713 0.99661 0.9963 0.99774 0.99753
8161 0.99976 0.99742 0.99613 0.99982 0.99988 0.99828 0.99714 0.99662 0.99631 0.99775 0.99754
8171 0.99976 0.99743 0.99614 0.99982 0.99988 0.99829 0.99715 0.99663 0.99633 0.99775 0.99755
8181 0.99976 0.99743 0.99615 0.99982 0.99988 0.99829 0.99716 0.99665 0.99634 0.99776 0.99756
8191 0.99976 0.99744 0.99617 0.99982 0.99988 0.9983 0.99717 0.99666 0.99635 0.99777 0.99757
8201 0.99976 0.99745 0.99618 0.99982 0.99988 0.99831 0.99718 0.99667 0.99637 0.99778 0.99758
8211 0.99976 0.99746 0.9962 0.99982 0.99988 0.99831 0.99719 0.99668 0.99638 0.99779 0.99758
8221 0.99976 0.99747 0.99621 0.99982 0.99988 0.99832 0.9972 0.99669 0.99639 0.99779 0.99759
8231 0.99976 0.99748 0.99622 0.99982 0.99988 0.99833 0.99721 0.9967 0.9964 0.9978 0.9976
8241 0.99976 0.99749 0.99624 0.99982 0.99988 0.99833 0.99722 0.99672 0.99642 0.99781 0.99761
8251 0.99976 0.9975 0.99625 0.99982 0.99988 0.99834 0.99723 0.99673 0.99643 0.99782 0.99762
8261 0.99977 0.99751 0.99626 0.99982 0.99988 0.99835 0.99724 0.99674 0.99644 0.99783 0.99763
8271 0.99977 0.99752 0.99628 0.99982 0.99988 0.99835 0.99725 0.99675 0.99645 0.99783 0.99764
8281 0.99977 0.99752 0.99629 0.99983 0.99988 0.99836 0.99726 0.99676 0.99647 0.99784 0.99764
8291 0.99977 0.99753 0.9963 0.99983 0.99988 0.99836 0.99726 0.99677 0.99648 0.99785 0.99765
8301 0.99977 0.99754 0.99631 0.99983 0.99988 0.99837 0.99727 0.99679 0.99649 0.99786 0.99766
8311 0.99977 0.99755 0.99633 0.99983 0.99988 0.99838 0.99728 0.9968 0.9965 0.99786 0.99767
8321 0.99977 0.99756 0.99634 0.99983 0.99989 0.99838 0.99729 0.99681 0.99652 0.99787 0.99768
8331 0.99977 0.99757 0.99635 0.99983 0.99989 0.99839 0.9973 0.99682 0.99653 0.99788 0.99768
8341 0.99977 0.99758 0.99637 0.99983 0.99989 0.99839 0.99731 0.99683 0.99654 0.99789 0.99769
8351 0.99977 0.99758 0.99638 0.99983 0.99989 0.9984 0.99732 0.99684 0.99655 0.99789 0.9977
8361 0.99977 0.99759 0.99639 0.99983 0.99989 0.99841 0.99733 0.99685 0.99657 0.9979 0.99771
8371 0.99977 0.9976 0.9964 0.99983 0.99989 0.99841 0.99734 0.99686 0.99658 0.99791 0.99772
8381 0.99978 0.99761 0.99642 0.99983 0.99989 0.99842 0.99735 0.99687 0.99659 0.99792 0.99772
8391 0.99978 0.99762 0.99643 0.99983 0.99989 0.99842 0.99736 0.99689 0.9966 0.99792 0.99773
8401 0.99978 0.99763 0.99644 0.99983 0.99989 0.99843 0.99737 0.9969 0.99661 0.99793 0.99774
8411 0.99978 0.99763 0.99645 0.99983 0.99989 0.99844 0.99738 0.99691 0.99662 0.99794 0.99775
8421 0.99978 0.99764 0.99647 0.99983 0.99989 0.99844 0.99739 0.99692 0.99664 0.99794 0.99776
8431 0.99978 0.99765 0.99648 0.99983 0.99989 0.99845 0.9974 0.99693 0.99665 0.99795 0.99776
8441 0.99978 0.99766 0.99649 0.99983 0.99989 0.99845 0.9974 0.99694 0.99666 0.99796 0.99777
8451 0.99978 0.99767 0.9965 0.99984 0.99989 0.99846 0.99741 0.99695 0.99667 0.99797 0.99778
8461 0.99978 0.99768 0.99651 0.99984 0.99989 0.99846 0.99742 0.99696 0.99668 0.99797 0.99779
8471 0.99978 0.99768 0.99653 0.99984 0.99989 0.99847 0.99743 0.99697 0.99669 0.99798 0.99779
8481 0.99978 0.99769 0.99654 0.99984 0.99989 0.99847 0.99744 0.99698 0.99671 0.99799 0.9978
8491 0.99978 0.9977 0.99655 0.99984 0.99989 0.99848 0.99745 0.99699 0.99672 0.99799 0.99781
8501 0.99978 0.99771 0.99656 0.99984 0.99989 0.99849 0.99746 0.997 0.99673 0.998 0.99782
8511 0.99979 0.99771 0.99657 0.99984 0.99989 0.99849 0.99747 0.99701 0.99674 0.99801 0.99783
8521 0.99979 0.99772 0.99659 0.99984 0.99989 0.9985 0.99748 0.99702 0.99675 0.99801 0.99783
8531 0.99979 0.99773 0.9966 0.99984 0.99989 0.9985 0.99748 0.99703 0.99676 0.99802 0.99784
8541 0.99979 0.99774 0.99661 0.99984 0.99989 0.99851 0.99749 0.99704 0.99677 0.99803 0.99785
8551 0.99979 0.99775 0.99662 0.99984 0.99989 0.99851 0.9975 0.99705 0.99678 0.99803 0.99785
8561 0.99979 0.99775 0.99663 0.99984 0.99989 0.99852 0.99751 0.99706 0.99679 0.99804 0.99786
8571 0.99979 0.99776 0.99664 0.99984 0.99989 0.99852 0.99752 0.99707 0.99681 0.99805 0.99787
8581 0.99979 0.99777 0.99666 0.99984 0.9999 0.99853 0.99753 0.99708 0.99682 0.99805 0.99788
8591 0.99979 0.99778 0.99667 0.99984 0.9999 0.99853 0.99754 0.99709 0.99683 0.99806 0.99788
8601 0.99979 0.99778 0.99668 0.99984 0.9999 0.99854 0.99754 0.9971 0.99684 0.99807 0.99789
8611 0.99979 0.99779 0.99669 0.99984 0.9999 0.99854 0.99755 0.99711 0.99685 0.99807 0.9979
8621 0.99979 0.9978 0.9967 0.99984 0.9999 0.99855 0.99756 0.99712 0.99686 0.99808 0.99791
8631 0.99979 0.99781 0.99671 0.99985 0.9999 0.99856 0.99757 0.99713 0.99687 0.99809 0.99791
8641 0.99979 0.99781 0.99672 0.99985 0.9999 0.99856 0.99758 0.99714 0.99688 0.99809 0.99792
8651 0.9998 0.99782 0.99673 0.99985 0.9999 0.99857 0.99758 0.99715 0.99689 0.9981 0.99793
8661 0.9998 0.99783 0.99675 0.99985 0.9999 0.99857 0.99759 0.99716 0.9969 0.99811 0.99793
8671 0.9998 0.99784 0.99676 0.99985 0.9999 0.99858 0.9976 0.99717 0.99691 0.99811 0.99794
8681 0.9998 0.99784 0.99677 0.99985 0.9999 0.99858 0.99761 0.99718 0.99692 0.99812 0.99795
8691 0.9998 0.99785 0.99678 0.99985 0.9999 0.99859 0.99762 0.99719 0.99693 0.99813 0.99795
8701 0.9998 0.99786 0.99679 0.99985 0.9999 0.99859 0.99763 0.9972 0.99694 0.99813 0.99796
8711 0.9998 0.99787 0.9968 0.99985 0.9999 0.9986 0.99763 0.99721 0.99695 0.99814 0.99797
8721 0.9998 0.99787 0.99681 0.99985 0.9999 0.9986 0.99764 0.99722 0.99696 0.99814 0.99797
8731 0.9998 0.99788 0.99682 0.99985 0.9999 0.99861 0.99765 0.99723 0.99697 0.99815 0.99798
8741 0.9998 0.99789 0.99683 0.99985 0.9999 0.99861 0.99766 0.99724 0.99698 0.99816 0.99799
8751 0.9998 0.99789 0.99684 0.99985 0.9999 0.99862 0.99766 0.99725 0.99699 0.99816 0.998
8761 0.9998 0.9979 0.99685 0.99985 0.9999 0.99862 0.99767 0.99725 0.997 0.99817 0.998
8771 0.9998 0.99791 0.99686 0.99985 0.9999 0.99863 0.99768 0.99726 0.99701 0.99818 0.99801
8781 0.9998 0.99791 0.99687 0.99985 0.9999 0.99863 0.99769 0.99727 0.99702 0.99818 0.99802
8791 0.9998 0.99792 0.99688 0.99985 0.9999 0.99863 0.9977 0.99728 0.99703 0.99819 0.99802
8801 0.99981 0.99793 0.99689 0.99985 0.9999 0.99864 0.9977 0.99729 0.99704 0.99819 0.99803
8811 0.99981 0.99794 0.9969 0.99985 0.9999 0.99864 0.99771 0.9973 0.99705 0.9982 0.99803
8821 0.99981 0.99794 0.99692 0.99985 0.9999 0.99865 0.99772 0.99731 0.99706 0.99821 0.99804
8831 0.99981 0.99795 0.99693 0.99986 0.9999 0.99865 0.99773 0.99732 0.99707 0.99821 0.99805
8841 0.99981 0.99796 0.99694 0.99986 0.9999 0.99866 0.99773 0.99733 0.99708 0.99822 0.99805
8851 0.99981 0.99796 0.99695 0.99986 0.9999 0.99866 0.99774 0.99734 0.99709 0.99822 0.99806
8861 0.99981 0.99797 0.99696 0.99986 0.9999 0.99867 0.99775 0.99734 0.9971 0.99823 0.99807
8871 0.99981 0.99798 0.99697 0.99986 0.9999 0.99867 0.99776 0.99735 0.99711 0.99823 0.99807
8881 0.99981 0.99798 0.99698 0.99986 0.99991 0.99868 0.99776 0.99736 0.99712 0.99824 0.99808
8891 0.99981 0.99799 0.99699 0.99986 0.99991 0.99868 0.99777 0.99737 0.99713 0.99825 0.99809
8901 0.99981 0.998 0.997 0.99986 0.99991 0.99869 0.99778 0.99738 0.99714 0.99825 0.99809
8911 0.99981 0.998 0.99701 0.99986 0.99991 0.99869 0.99779 0.99739 0.99715 0.99826 0.9981
8921 0.99981 0.99801 0.99702 0.99986 0.99991 0.9987 0.99779 0.9974 0.99716 0.99826 0.9981
8931 0.99981 0.99802 0.99703 0.99986 0.99991 0.9987 0.9978 0.99741 0.99717 0.99827 0.99811
8941 0.99981 0.99802 0.99704 0.99986 0.99991 0.9987 0.99781 0.99741 0.99718 0.99828 0.99812
8951 0.99981 0.99803 0.99704 0.99986 0.99991 0.99871 0.99781 0.99742 0.99719 0.99828 0.99812
8961 0.99982 0.99804 0.99705 0.99986 0.99991 0.99871 0.99782 0.99743 0.9972 0.99829 0.99813
8971 0.99982 0.99804 0.99706 0.99986 0.99991 0.99872 0.99783 0.99744 0.99721 0.99829 0.99814
8981 0.99982 0.99805 0.99707 0.99986 0.99991 0.99872 0.99784 0.99745 0.99721 0.9983 0.99814
8991 0.99982 0.99805 0.99708 0.99986 0.99991 0.99873 0.99784 0.99746 0.99722 0.9983 0.99815
9001 0.99982 0.99806 0.99709 0.99986 0.99991 0.99873 0.99785 0.99746 0.99723 0.99831 0.99815
9011 0.99982 0.99807 0.9971 0.99986 0.99991 0.99874 0.99786 0.99747 0.99724 0.99831 0.99816
9021 0.99982 0.99807 0.99711 0.99986 0.99991 0.99874 0.99786 0.99748 0.99725 0.99832 0.99817
9031 0.99982 0.99808 0.99712 0.99986 0.99991 0.99874 0.99787 0.99749 0.99726 0.99833 0.99817
9041 0.99982 0.99809 0.99713 0.99987 0.99991 0.99875 0.99788 0.9975 0.99727 0.99833 0.99818
9051 0.99982 0.99809 0.99714 0.99987 0.99991 0.99875 0.99788 0.9975 0.99728 0.99834 0.99818
9061 0.99982 0.9981 0.99715 0.99987 0.99991 0.99876 0.99789 0.99751 0.99729 0.99834 0.99819
9071 0.99982 0.9981 0.99716 0.99987 0.99991 0.99876 0.9979 0.99752 0.99729 0.99835 0.9982
9081 0.99982 0.99811 0.99717 0.99987 0.99991 0.99877 0.9979 0.99753 0.9973 0.99835 0.9982
9091 0.99982 0.99812 0.99718 0.99987 0.99991 0.99877 0.99791 0.99754 0.99731 0.99836 0.99821
9101 0.99982 0.99812 0.99719 0.99987 0.99991 0.99877 0.99792 0.99755 0.99732 0.99836 0.99821
9111 0.99982 0.99813 0.99719 0.99987 0.99991 0.99878 0.99792 0.99755 0.99733 0.99837 0.99822
9121 0.99982 0.99813 0.9972 0.99987 0.99991 0.99878 0.99793 0.99756 0.99734 0.99837 0.99822
9131 0.99983 0.99814 0.99721 0.99987 0.99991 0.99879 0.99794 0.99757 0.99735 0.99838 0.99823
9141 0.99983 0.99815 0.99722 0.99987 0.99991 0.99879 0.99794 0.99758 0.99735 0.99838 0.99824
9151 0.99983 0.99815 0.99723 0.99987 0.99991 0.99879 0.99795 0.99758 0.99736 0.99839 0.99824
9161 0.99983 0.99816 0.99724 0.99987 0.99991 0.9988 0.99796 0.99759 0.99737 0.99839 0.99825
9171 0.99983 0.99816 0.99725 0.99987 0.99991 0.9988 0.99796 0.9976 0.99738 0.9984 0.99825
9181 0.99983 0.99817 0.99726 0.99987 0.99991 0.99881 0.99797 0.99761 0.99739 0.9984 0.99826
9191 0.99983 0.99818 0.99727 0.99987 0.99991 0.99881 0.99798 0.99761 0.9974 0.99841 0.99826
9201 0.99983 0.99818 0.99727 0.99987 0.99991 0.99881 0.99798 0.99762 0.9974 0.99841 0.99827
9211 0.99983 0.99819 0.99728 0.99987 0.99991 0.99882 0.99799 0.99763 0.99741 0.99842 0.99827
9221 0.99983 0.99819 0.99729 0.99987 0.99992 0.99882 0.998 0.99764 0.99742 0.99842 0.99828
9231 0.99983 0.9982 0.9973 0.99987 0.99992 0.99883 0.998 0.99765 0.99743 0.99843 0.99829
9241 0.99983 0.99821 0.99731 0.99987 0.99992 0.99883 0.99801 0.99765 0.99744 0.99843 0.99829
9251 0.99983 0.99821 0.99732 0.99987 0.99992 0.99883 0.99802 0.99766 0.99745 0.99844 0.9983
9261 0.99983 0.99822 0.99733 0.99987 0.99992 0.99884 0.99802 0.99767 0.99745 0.99844 0.9983
9271 0.99983 0.99822 0.99733 0.99987 0.99992 0.99884 0.99803 0.99767 0.99746 0.99845 0.99831
9281 0.99983 0.99823 0.99734 0.99988 0.99992 0.99885 0.99803 0.99768 0.99747 0.99845 0.99831
9291 0.99983 0.99823 0.99735 0.99988 0.99992 0.99885 0.99804 0.99769 0.99748 0.99846 0.99832
9301 0.99983 0.99824 0.99736 0.99988 0.99992 0.99885 0.99805 0.9977 0.99749 0.99846 0.99832
9311 0.99984 0.99824 0.99737 0.99988 0.99992 0.99886 0.99805 0.9977 0.99749 0.99847 0.99833
9321 0.99984 0.99825 0.99738 0.99988 0.99992 0.99886 0.99806 0.99771 0.9975 0.99847 0.99833
9331 0.99984 0.99826 0.99738 0.99988 0.99992 0.99886 0.99807 0.99772 0.99751 0.99848 0.99834
9341 0.99984 0.99826 0.99739 0.99988 0.99992 0.99887 0.99807 0.99773 0.99752 0.99848 0.99834
9351 0.99984 0.99827 0.9974 0.99988 0.99992 0.99887 0.99808 0.99773 0.99753 0.99849 0.99835
9361 0.99984 0.99827 0.99741 0.99988 0.99992 0.99888 0.99808 0.99774 0.99753 0.99849 0.99835
9371 0.99984 0.99828 0.99742 0.99988 0.99992 0.99888 0.99809 0.99775 0.99754 0.9985 0.99836
9381 0.99984 0.99828 0.99743 0.99988 0.99992 0.99888 0.9981 0.99775 0.99755 0.9985 0.99836
9391 0.99984 0.99829 0.99743 0.99988 0.99992 0.99889 0.9981 0.99776 0.99756 0.99851 0.99837
9401 0.99984 0.99829 0.99744 0.99988 0.99992 0.99889 0.99811 0.99777 0.99756 0.99851 0.99838
9411 0.99984 0.9983 0.99745 0.99988 0.99992 0.99889 0.99811 0.99777 0.99757 0.99852 0.99838
9421 0.99984 0.9983 0.99746 0.99988 0.99992 0.9989 0.99812 0.99778 0.99758 0.99852 0.99839
9431 0.99984 0.99831 0.99746 0.99988 0.99992 0.9989 0.99812 0.99779 0.99759 0.99853 0.99839
9441 0.99984 0.99831 0.99747 0.99988 0.99992 0.9989 0.99813 0.9978 0.99759 0.99853 0.9984
9451 0.99984 0.99832 0.99748 0.99988 0.99992 0.99891 0.99814 0.9978 0.9976 0.99853 0.9984
9461 0.99984 0.99832 0.99749 0.99988 0.99992 0.99891 0.99814 0.99781 0.99761 0.99854 0.99841
9471 0.99984 0.99833 0.9975 0.99988 0.99992 0.99892 0.99815 0.99782 0.99762 0.99854 0.99841
9481 0.99984 0.99834 0.9975 0.99988 0.99992 0.99892 0.99815 0.99782 0.99762 0.99855 0.99842
9491 0.99984 0.99834 0.99751 0.99988 0.99992 0.99892 0.99816 0.99783 0.99763 0.99855 0.99842
9501 0.99984 0.99835 0.99752 0.99988 0.99992 0.99893 0.99817 0.99784 0.99764 0.99856 0.99842
9511 0.99985 0.99835 0.99753 0.99988 0.99992 0.99893 0.99817 0.99784 0.99765 0.99856 0.99843
9521 0.99985 0.99836 0.99753 0.99988 0.99992 0.99893 0.99818 0.99785 0.99765 0.99857 0.99843
9531 0.99985 0.99836 0.99754 0.99988 0.99992 0.99894 0.99818 0.99786 0.99766 0.99857 0.99844
9541 0.99985 0.99837 0.99755 0.99988 0.99992 0.99894 0.99819 0.99786 0.99767 0.99857 0.99844
9551 0.99985 0.99837 0.99756 0.99989 0.99992 0.99894 0.99819 0.99787 0.99767 0.99858 0.99845
9561 0.99985 0.99838 0.99756 0.99989 0.99992 0.99895 0.9982 0.99788 0.99768 0.99858 0.99845
9571 0.99985 0.99838 0.99757 0.99989 0.99992 0.99895 0.9982 0.99788 0.99769 0.99859 0.99846
9581 0.99985 0.99839 0.99758 0.99989 0.99992 0.99895 0.99821 0.99789 0.9977 0.99859 0.99846
9591 0.99985 0.99839 0.99759 0.99989 0.99992 0.99896 0.99822 0.9979 0.9977 0.9986 0.99847
9601 0.99985 0.9984 0.99759 0.99989 0.99992 0.99896 0.99822 0.9979 0.99771 0.9986 0.99847
9611 0.99985 0.9984 0.9976 0.99989 0.99992 0.99896 0.99823 0.99791 0.99772 0.99861 0.99848
9621 0.99985 0.99841 0.99761 0.99989 0.99993 0.99897 0.99823 0.99791 0.99772 0.99861 0.99848
9631 0.99985 0.99841 0.99762 0.99989 0.99993 0.99897 0.99824 0.99792 0.99773 0.99861 0.99849
9641 0.99985 0.99842 0.99762 0.99989 0.99993 0.99897 0.99824 0.99793 0.99774 0.99862 0.99849
9651 0.99985 0.99842 0.99763 0.99989 0.99993 0.99898 0.99825 0.99793 0.99774 0.99862 0.9985
9661 0.99985 0.99842 0.99764 0.99989 0.99993 0.99898 0.99825 0.99794 0.99775 0.99863 0.9985
9671 0.99985 0.99843 0.99765 0.99989 0.99993 0.99898 0.99826 0.99795 0.99776 0.99863 0.9985
9681 0.99985 0.99843 0.99765 0.99989 0.99993 0.99899 0.99826 0.99795 0.99776 0.99863 0.99851
9691 0.99985 0.99844 0.99766 0.99989 0.99993 0.99899 0.99827 0.99796 0.99777 0.99864 0.99851
9701 0.99985 0.99844 0.99767 0.99989 0.99993 0.99899 0.99827 0.99796 0.99778 0.99864 0.99852
9711 0.99985 0.99845 0.99767 0.99989 0.99993 0.999 0.99828 0.99797 0.99779 0.99865 0.99852
9721 0.99985 0.99845 0.99768 0.99989 0.99993 0.999 0.99828 0.99798 0.99779 0.99865 0.99853
9731 0.99986 0.99846 0.99769 0.99989 0.99993 0.999 0.99829 0.99798 0.9978 0.99866 0.99853
9741 0.99986 0.99846 0.99769 0.99989 0.99993 0.999 0.99829 0.99799 0.99781 0.99866 0.99854
9751 0.99986 0.99847 0.9977 0.99989 0.99993 0.99901 0.9983 0.998 0.99781 0.99866 0.99854
9761 0.99986 0.99847 0.99771 0.99989 0.99993 0.99901 0.99831 0.998 0.99782 0.99867 0.99854
9771 0.99986 0.99848 0.99772 0.99989 0.99993 0.99901 0.99831 0.99801 0.99782 0.99867 0.99855
9781 0.99986 0.99848 0.99772 0.99989 0.99993 0.99902 0.99832 0.99801 0.99783 0.99868 0.99855
9791 0.99986 0.99849 0.99773 0.99989 0.99993 0.99902 0.99832 0.99802 0.99784 0.99868 0.99856
9801 0.99986 0.99849 0.99774 0.99989 0.99993 0.99902 0.99833 0.99803 0.99784 0.99868 0.99856
9811 0.99986 0.99849 0.99774 0.99989 0.99993 0.99903 0.99833 0.99803 0.99785 0.99869 0.99857
9821 0.99986 0.9985 0.99775 0.99989 0.99993 0.99903 0.99834 0.99804 0.99786 0.99869 0.99857
9831 0.99986 0.9985 0.99776 0.99989 0.99993 0.99903 0.99834 0.99804 0.99786 0.99869 0.99858
9841 0.99986 0.99851 0.99776 0.99989 0.99993 0.99904 0.99835 0.99805 0.99787 0.9987 0.99858
9851 0.99986 0.99851 0.99777 0.9999 0.99993 0.99904 0.99835 0.99805 0.99788 0.9987 0.99858
9861 0.99986 0.99852 0.99778 0.9999 0.99993 0.99904 0.99836 0.99806 0.99788 0.99871 0.99859
9871 0.99986 0.99852 0.99778 0.9999 0.99993 0.99904 0.99836 0.99807 0.99789 0.99871 0.99859
9881 0.99986 0.99853 0.99779 0.9999 0.99993 0.99905 0.99836 0.99807 0.9979 0.99871 0.9986
9891 0.99986 0.99853 0.9978 0.9999 0.99993 0.99905 0.99837 0.99808 0.9979 0.99872 0.9986
9901 0.99986 0.99853 0.9978 0.9999 0.99993 0.99905 0.99837 0.99808 0.99791 0.99872 0.9986
9911 0.99986 0.99854 0.99781 0.9999 0.99993 0.99906 0.99838 0.99809 0.99791 0.99873 0.99861
9921 0.99986 0.99854 0.99782 0.9999 0.99993 0.99906 0.99838 0.99809 0.99792 0.99873 0.99861
9931 0.99986 0.99855 0.99782 0.9999 0.99993 0.99906 0.99839 0.9981 0.99793 0.99873 0.99862
9941 0.99986 0.99855 0.99783 0.9999 0.99993 0.99907 0.99839 0.99811 0.99793 0.99874 0.99862
9951 0.99986 0.99856 0.99784 0.9999 0.99993 0.99907 0.9984 0.99811 0.99794 0.99874 0.99863
9961 0.99986 0.99856 0.99784 0.9999 0.99993 0.99907 0.9984 0.99812 0.99794 0.99874 0.99863
9971 0.99987 0.99856 0.99785 0.9999 0.99993 0.99907 0.99841 0.99812 0.99795 0.99875 0.99863
9981 0.99987 0.99857 0.99785 0.9999 0.99993 0.99908 0.99841 0.99813 0.99796 0.99875 0.99864
9991 0.99987 0.99857 0.99786 0.9999 0.99993 0.99908 0.99842 0.99813 0.99796 0.99876 0.99864
10001 0.99987 0.99858 0.99787 0.9999 0.99993 0.99908 0.99842 0.99814 0.99797 0.99876 0.99865
10011 0.99987 0.99858 0.99787 0.9999 0.99993 0.99908 0.99843 0.99814 0.99797 0.99876 0.99865
10021 0.99987 0.99859 0.99788 0.9999 0.99993 0.99909 0.99843 0.99815 0.99798 0.99877 0.99865
10031 0.99987 0.99859 0.99789 0.9999 0.99993 0.99909 0.99844 0.99816 0.99799 0.99877 0.99866
10041 0.99987 0.99859 0.99789 0.9999 0.99993 0.99909 0.99844 0.99816 0.99799 0.99877 0.99866
10051 0.99987 0.9986 0.9979 0.9999 0.99993 0.9991 0.99844 0.99817 0.998 0.99878 0.99867
10061 0.99987 0.9986 0.9979 0.9999 0.99993 0.9991 0.99845 0.99817 0.998 0.99878 0.99867
10071 0.99987 0.99861 0.99791 0.9999 0.99993 0.9991 0.99845 0.99818 0.99801 0.99878 0.99867
10081 0.99987 0.99861 0.99792 0.9999 0.99993 0.9991 0.99846 0.99818 0.99802 0.99879 0.99868
10091 0.99987 0.99861 0.99792 0.9999 0.99993 0.99911 0.99846 0.99819 0.99802 0.99879 0.99868
10101 0.99987 0.99862 0.99793 0.9999 0.99994 0.99911 0.99847 0.99819 0.99803 0.9988 0.99868
10111 0.99987 0.99862 0.99793 0.9999 0.99994 0.99911 0.99847 0.9982 0.99803 0.9988 0.99869
10121 0.99987 0.99863 0.99794 0.9999 0.99994 0.99912 0.99848 0.9982 0.99804 0.9988 0.99869
10131 0.99987 0.99863 0.99795 0.9999 0.99994 0.99912 0.99848 0.99821 0.99804 0.99881 0.9987
10141 0.99987 0.99863 0.99795 0.9999 0.99994 0.99912 0.99849 0.99821 0.99805 0.99881 0.9987
10151 0.99987 0.99864 0.99796 0.9999 0.99994 0.99912 0.99849 0.99822 0.99806 0.99881 0.9987
10161 0.99987 0.99864 0.99796 0.9999 0.99994 0.99913 0.99849 0.99822 0.99806 0.99882 0.99871
10171 0.99987 0.99865 0.99797 0.9999 0.99994 0.99913 0.9985 0.99823 0.99807 0.99882 0.99871
10181 0.99987 0.99865 0.99798 0.9999 0.99994 0.99913 0.9985 0.99823 0.99807 0.99882 0.99871
10191 0.99987 0.99865 0.99798 0.99991 0.99994 0.99913 0.99851 0.99824 0.99808 0.99883 0.99872
10201 0.99987 0.99866 0.99799 0.99991 0.99994 0.99914 0.99851 0.99824 0.99808 0.99883 0.99872
10211 0.99987 0.99866 0.99799 0.99991 0.99994 0.99914 0.99852 0.99825 0.99809 0.99883 0.99873
10221 0.99987 0.99867 0.998 0.99991 0.99994 0.99914 0.99852 0.99825 0.99809 0.99884 0.99873
10231 0.99988 0.99867 0.998 0.99991 0.99994 0.99914 0.99852 0.99826 0.9981 0.99884 0.99873
10241 0.99988 0.99867 0.99801 0.99991 0.99994 0.99915 0.99853 0.99826 0.99811 0.99884 0.99874
10251 0.99988 0.99868 0.99802 0.99991 0.99994 0.99915 0.99853 0.99827 0.99811 0.99885 0.99874
10261 0.99988 0.99868 0.99802 0.99991 0.99994 0.99915 0.99854 0.99827 0.99812 0.99885 0.99874
10271 0.99988 0.99868 0.99803 0.99991 0.99994 0.99915 0.99854 0.99828 0.99812 0.99885 0.99875
10281 0.99988 0.99869 0.99803 0.99991 0.99994 0.99916 0.99855 0.99828 0.99813 0.99886 0.99875
10291 0.99988 0.99869 0.99804 0.99991 0.99994 0.99916 0.99855 0.99829 0.99813 0.99886 0.99875
10301 0.99988 0.9987 0.99804 0.99991 0.99994 0.99916 0.99855 0.99829 0.99814 0.99886 0.99876
10311 0.99988 0.9987 0.99805 0.99991 0.99994 0.99916 0.99856 0.9983 0.99814 0.99887 0.99876
10321 0.99988 0.9987 0.99806 0.99991 0.99994 0.99917 0.99856 0.9983 0.99815 0.99887 0.99877
10331 0.99988 0.99871 0.99806 0.99991 0.99994 0.99917 0.99857 0.99831 0.99815 0.99887 0.99877
10341 0.99988 0.99871 0.99807 0.99991 0.99994 0.99917 0.99857 0.99831 0.99816 0.99888 0.99877
10351 0.99988 0.99871 0.99807 0.99991 0.99994 0.99917 0.99857 0.99832 0.99816 0.99888 0.99878
10361 0.99988 0.99872 0.99808 0.99991 0.99994 0.99918 0.99858 0.99832 0.99817 0.99888 0.99878
10371 0.99988 0.99872 0.99808 0.99991 0.99994 0.99918 0.99858 0.99833 0.99817 0.99889 0.99878
10381 0.99988 0.99873 0.99809 0.99991 0.99994 0.99918 0.99859 0.99833 0.99818 0.99889 0.99879
10391 0.99988 0.99873 0.99809 0.99991 0.99994 0.99918 0.99859 0.99834 0.99818 0.99889 0.99879
10401 0.99988 0.99873 0.9981 0.99991 0.99994 0.99919 0.99859 0.99834 0.99819 0.99889 0.99879
10411 0.99988 0.99874 0.9981 0.99991 0.99994 0.99919 0.9986 0.99835 0.9982 0.9989 0.9988
10421 0.99988 0.99874 0.99811 0.99991 0.99994 0.99919 0.9986 0.99835 0.9982 0.9989 0.9988
10431 0.99988 0.99874 0.99812 0.99991 0.99994 0.99919 0.99861 0.99836 0.99821 0.9989 0.9988
10441 0.99988 0.99875 0.99812 0.99991 0.99994 0.9992 0.99861 0.99836 0.99821 0.99891 0.99881
10451 0.99988 0.99875 0.99813 0.99991 0.99994 0.9992 0.99861 0.99837 0.99822 0.99891 0.99881
10461 0.99988 0.99875 0.99813 0.99991 0.99994 0.9992 0.99862 0.99837 0.99822 0.99891 0.99881
10471 0.99988 0.99876 0.99814 0.99991 0.99994 0.9992 0.99862 0.99837 0.99823 0.99892 0.99882
10481 0.99988 0.99876 0.99814 0.99991 0.99994 0.9992 0.99863 0.99838 0.99823 0.99892 0.99882
10491 0.99988 0.99876 0.99815 0.99991 0.99994 0.99921 0.99863 0.99838 0.99824 0.99892 0.99882
10501 0.99988 0.99877 0.99815 0.99991 0.99994 0.99921 0.99863 0.99839 0.99824 0.99893 0.99883
10511 0.99988 0.99877 0.99816 0.99991 0.99994 0.99921 0.99864 0.99839 0.99825 0.99893 0.99883
10521 0.99988 0.99877 0.99816 0.99991 0.99994 0.99921 0.99864 0.9984 0.99825 0.99893 0.99883
10531 0.99989 0.99878 0.99817 0.99991 0.99994 0.99922 0.99864 0.9984 0.99826 0.99893 0.99884
10541 0.99989 0.99878 0.99817 0.99991 0.99994 0.99922 0.99865 0.99841 0.99826 0.99894 0.99884
10551 0.99989 0.99878 0.99818 0.99991 0.99994 0.99922 0.99865 0.99841 0.99826 0.99894 0.99884
10561 0.99989 0.99879 0.99818 0.99991 0.99994 0.99922 0.99866 0.99842 0.99827 0.99894 0.99885
10571 0.99989 0.99879 0.99819 0.99991 0.99994 0.99923 0.99866 0.99842 0.99827 0.99895 0.99885
10581 0.99989 0.9988 0.99819 0.99992 0.99994 0.99923 0.99866 0.99842 0.99828 0.99895 0.99885
10591 0.99989 0.9988 0.9982 0.99992 0.99994 0.99923 0.99867 0.99843 0.99828 0.99895 0.99886
10601 0.99989 0.9988 0.9982 0.99992 0.99994 0.99923 0.99867 0.99843 0.99829 0.99896 0.99886
10611 0.99989 0.99881 0.99821 0.99992 0.99994 0.99923 0.99867 0.99844 0.99829 0.99896 0.99886
10621 0.99989 0.99881 0.99821 0.99992 0.99994 0.99924 0.99868 0.99844 0.9983 0.99896 0.99887
10631 0.99989 0.99881 0.99822 0.99992 0.99994 0.99924 0.99868 0.99845 0.9983 0.99896 0.99887
10641 0.99989 0.99882 0.99822 0.99992 0.99994 0.99924 0.99869 0.99845 0.99831 0.99897 0.99887
10651 0.99989 0.99882 0.99823 0.99992 0.99994 0.99924 0.99869 0.99845 0.99831 0.99897 0.99887
10661 0.99989 0.99882 0.99823 0.99992 0.99994 0.99924 0.99869 0.99846 0.99832 0.99897 0.99888
10671 0.99989 0.99882 0.99824 0.99992 0.99994 0.99925 0.9987 0.99846 0.99832 0.99898 0.99888
10681 0.99989 0.99883 0.99824 0.99992 0.99994 0.99925 0.9987 0.99847 0.99833 0.99898 0.99888
10691 0.99989 0.99883 0.99825 0.99992 0.99995 0.99925 0.9987 0.99847 0.99833 0.99898 0.99889
10701 0.99989 0.99883 0.99825 0.99992 0.99995 0.99925 0.99871 0.99848 0.99834 0.99898 0.99889
10711 0.99989 0.99884 0.99826 0.99992 0.99995 0.99926 0.99871 0.99848 0.99834 0.99899 0.99889
10721 0.99989 0.99884 0.99826 0.99992 0.99995 0.99926 0.99871 0.99848 0.99834 0.99899 0.9989
10731 0.99989 0.99884 0.99827 0.99992 0.99995 0.99926 0.99872 0.99849 0.99835 0.99899 0.9989
10741 0.99989 0.99885 0.99827 0.99992 0.99995 0.99926 0.99872 0.99849 0.99835 0.99899 0.9989
10751 0.99989 0.99885 0.99828 0.99992 0.99995 0.99926 0.99872 0.9985 0.99836 0.999 0.99891
10761 0.99989 0.99885 0.99828 0.99992 0.99995 0.99927 0.99873 0.9985 0.99836 0.999 0.99891
10771 0.99989 0.99886 0.99829 0.99992 0.99995 0.99927 0.99873 0.9985 0.99837 0.999 0.99891
10781 0.99989 0.99886 0.99829 0.99992 0.99995 0.99927 0.99874 0.99851 0.99837 0.99901 0.99891
10791 0.99989 0.99886 0.99829 0.99992 0.99995 0.99927 0.99874 0.99851 0.99838 0.99901 0.99892
10801 0.99989 0.99887 0.9983 0.99992 0.99995 0.99927 0.99874 0.99852 0.99838 0.99901 0.99892
10811 0.99989 0.99887 0.9983 0.99992 0.99995 0.99928 0.99875 0.99852 0.99838 0.99901 0.99892
10821 0.99989 0.99887 0.99831 0.99992 0.99995 0.99928 0.99875 0.99853 0.99839 0.99902 0.99893
10831 0.99989 0.99888 0.99831 0.99992 0.99995 0.99928 0.99875 0.99853 0.99839 0.99902 0.99893
10841 0.99989 0.99888 0.99832 0.99992 0.99995 0.99928 0.99876 0.99853 0.9984 0.99902 0.99893
10851 0.99989 0.99888 0.99832 0.99992 0.99995 0.99928 0.99876 0.99854 0.9984 0.99902 0.99893
10861 0.9999 0.99888 0.99833 0.99992 0.99995 0.99929 0.99876 0.99854 0.99841 0.99903 0.99894
10871 0.9999 0.99889 0.99833 0.99992 0.99995 0.99929 0.99877 0.99854 0.99841 0.99903 0.99894
10881 0.9999 0.99889 0.99834 0.99992 0.99995 0.99929 0.99877 0.99855 0.99842 0.99903 0.99894
10891 0.9999 0.99889 0.99834 0.99992 0.99995 0.99929 0.99877 0.99855 0.99842 0.99903 0.99895
10901 0.9999 0.9989 0.99835 0.99992 0.99995 0.99929 0.99878 0.99856 0.99842 0.99904 0.99895
10911 0.9999 0.9989 0.99835 0.99992 0.99995 0.9993 0.99878 0.99856 0.99843 0.99904 0.99895
10921 0.9999 0.9989 0.99835 0.99992 0.99995 0.9993 0.99878 0.99856 0.99843 0.99904 0.99895
10931 0.9999 0.99891 0.99836 0.99992 0.99995 0.9993 0.99879 0.99857 0.99844 0.99905 0.99896
10941 0.9999 0.99891 0.99836 0.99992 0.99995 0.9993 0.99879 0.99857 0.99844 0.99905 0.99896
10951 0.9999 0.99891 0.99837 0.99992 0.99995 0.9993 0.99879 0.99858 0.99845 0.99905 0.99896
10961 0.9999 0.99891 0.99837 0.99992 0.99995 0.99931 0.9988 0.99858 0.99845 0.99905 0.99897
10971 0.9999 0.99892 0.99838 0.99992 0.99995 0.99931 0.9988 0.99858 0.99845 0.99906 0.99897
10981 0.9999 0.99892 0.99838 0.99992 0.99995 0.99931 0.9988 0.99859 0.99846 0.99906 0.99897
10991 0.9999 0.99892 0.99838 0.99992 0.99995 0.99931 0.99881 0.99859 0.99846 0.99906 0.99897
11001 0.9999 0.99893 0.99839 0.99992 0.99995 0.99931 0.99881 0.9986 0.99847 0.99906 0.99898
11011 0.9999 0.99893 0.99839 0.99992 0.99995 0.99932 0.99881 0.9986 0.99847 0.99907 0.99898
11021 0.9999 0.99893 0.9984 0.99992 0.99995 0.99932 0.99881 0.9986 0.99847 0.99907 0.99898
11031 0.9999 0.99893 0.9984 0.99992 0.99995 0.99932 0.99882 0.99861 0.99848 0.99907 0.99899
11041 0.9999 0.99894 0.99841 0.99993 0.99995 0.99932 0.99882 0.99861 0.99848 0.99907 0.99899
11051 0.9999 0.99894 0.99841 0.99993 0.99995 0.99932 0.99882 0.99861 0.99849 0.99908 0.99899
11061 0.9999 0.99894 0.99841 0.99993 0.99995 0.99932 0.99883 0.99862 0.99849 0.99908 0.99899
11071 0.9999 0.99895 0.99842 0.99993 0.99995 0.99933 0.99883 0.99862 0.99849 0.99908 0.999
11081 0.9999 0.99895 0.99842 0.99993 0.99995 0.99933 0.99883 0.99862 0.9985 0.99908 0.999
11091 0.9999 0.99895 0.99843 0.99993 0.99995 0.99933 0.99884 0.99863 0.9985 0.99909 0.999
11101 0.9999 0.99895 0.99843 0.99993 0.99995 0.99933 0.99884 0.99863 0.99851 0.99909 0.999
11111 0.9999 0.99896 0.99844 0.99993 0.99995 0.99933 0.99884 0.99864 0.99851 0.99909 0.99901
11121 0.9999 0.99896 0.99844 0.99993 0.99995 0.99934 0.99885 0.99864 0.99851 0.99909 0.99901
11131 0.9999 0.99896 0.99844 0.99993 0.99995 0.99934 0.99885 0.99864 0.99852 0.9991 0.99901
11141 0.9999 0.99897 0.99845 0.99993 0.99995 0.99934 0.99885 0.99865 0.99852 0.9991 0.99901
11151 0.9999 0.99897 0.99845 0.99993 0.99995 0.99934 0.99885 0.99865 0.99853 0.9991 0.99902
11161 0.9999 0.99897 0.99846 0.99993 0.99995 0.99934 0.99886 0.99865 0.99853 0.9991 0.99902
11171 0.9999 0.99897 0.99846 0.99993 0.99995 0.99934 0.99886 0.99866 0.99853 0.9991 0.99902
11181 0.9999 0.99898 0.99846 0.99993 0.99995 0.99935 0.99886 0.99866 0.99854 0.99911 0.99902
11191 0.9999 0.99898 0.99847 0.99993 0.99995 0.99935 0.99887 0.99866 0.99854 0.99911 0.99903
11201 0.9999 0.99898 0.99847 0.99993 0.99995 0.99935 0.99887 0.99867 0.99855 0.99911 0.99903
11211 0.9999 0.99898 0.99848 0.99993 0.99995 0.99935 0.99887 0.99867 0.99855 0.99911 0.99903
11221 0.9999 0.99899 0.99848 0.99993 0.99995 0.99935 0.99888 0.99867 0.99855 0.99912 0.99904
11231 0.99991 0.99899 0.99848 0.99993 0.99995 0.99936 0.99888 0.99868 0.99856 0.99912 0.99904
11241 0.99991 0.99899 0.99849 0.99993 0.99995 0.99936 0.99888 0.99868 0.99856 0.99912 0.99904
11251 0.99991 0.99899 0.99849 0.99993 0.99995 0.99936 0.99888 0.99869 0.99856 0.99912 0.99904
11261 0.99991 0.999 0.9985 0.99993 0.99995 0.99936 0.99889 0.99869 0.99857 0.99913 0.99905
11271 0.99991 0.999 0.9985 0.99993 0.99995 0.99936 0.99889 0.99869 0.99857 0.99913 0.99905
11281 0.99991 0.999 0.9985 0.99993 0.99995 0.99936 0.99889 0.9987 0.99858 0.99913 0.99905
11291 0.99991 0.99901 0.99851 0.99993 0.99995 0.99937 0.9989 0.9987 0.99858 0.99913 0.99905
11301 0.99991 0.99901 0.99851 0.99993 0.99995 0.99937 0.9989 0.9987 0.99858 0.99913 0.99906
11311 0.99991 0.99901 0.99852 0.99993 0.99995 0.99937 0.9989 0.99871 0.99859 0.99914 0.99906
11321 0.99991 0.99901 0.99852 0.99993 0.99995 0.99937 0.9989 0.99871 0.99859 0.99914 0.99906
11331 0.99991 0.99902 0.99852 0.99993 0.99995 0.99937 0.99891 0.99871 0.99859 0.99914 0.99906
11341 0.99991 0.99902 0.99853 0.99993 0.99995 0.99937 0.99891 0.99872 0.9986 0.99914 0.99906
11351 0.99991 0.99902 0.99853 0.99993 0.99995 0.99938 0.99891 0.99872 0.9986 0.99915 0.99907
11361 0.99991 0.99902 0.99854 0.99993 0.99995 0.99938 0.99892 0.99872 0.9986 0.99915 0.99907
11371 0.99991 0.99903 0.99854 0.99993 0.99995 0.99938 0.99892 0.99873 0.99861 0.99915 0.99907
11381 0.99991 0.99903 0.99854 0.99993 0.99995 0.99938 0.99892 0.99873 0.99861 0.99915 0.99907
11391 0.99991 0.99903 0.99855 0.99993 0.99995 0.99938 0.99892 0.99873 0.99862 0.99915 0.99908
11401 0.99991 0.99903 0.99855 0.99993 0.99995 0.99938 0.99893 0.99874 0.99862 0.99916 0.99908
11411 0.99991 0.99904 0.99855 0.99993 0.99995 0.99939 0.99893 0.99874 0.99862 0.99916 0.99908
11421 0.99991 0.99904 0.99856 0.99993 0.99995 0.99939 0.99893 0.99874 0.99863 0.99916 0.99908
11431 0.99991 0.99904 0.99856 0.99993 0.99995 0.99939 0.99894 0.99875 0.99863 0.99916 0.99909
11441 0.99991 0.99904 0.99857 0.99993 0.99996 0.99939 0.99894 0.99875 0.99863 0.99917 0.99909
11451 0.99991 0.99905 0.99857 0.99993 0.99996 0.99939 0.99894 0.99875 0.99864 0.99917 0.99909
11461 0.99991 0.99905 0.99857 0.99993 0.99996 0.99939 0.99894 0.99876 0.99864 0.99917 0.99909
11471 0.99991 0.99905 0.99858 0.99993 0.99996 0.9994 0.99895 0.99876 0.99864 0.99917 0.9991
11481 0.99991 0.99905 0.99858 0.99993 0.99996 0.9994 0.99895 0.99876 0.99865 0.99917 0.9991
11491 0.99991 0.99906 0.99858 0.99993 0.99996 0.9994 0.99895 0.99876 0.99865 0.99918 0.9991
11501 0.99991 0.99906 0.99859 0.99993 0.99996 0.9994 0.99895 0.99877 0.99865 0.99918 0.9991
11511 0.99991 0.99906 0.99859 0.99993 0.99996 0.9994 0.99896 0.99877 0.99866 0.99918 0.9991
11521 0.99991 0.99906 0.99859 0.99993 0.99996 0.9994 0.99896 0.99877 0.99866 0.99918 0.99911
11531 0.99991 0.99907 0.9986 0.99993 0.99996 0.9994 0.99896 0.99878 0.99866 0.99918 0.99911
11541 0.99991 0.99907 0.9986 0.99993 0.99996 0.99941 0.99897 0.99878 0.99867 0.99919 0.99911
11551 0.99991 0.99907 0.99861 0.99993 0.99996 0.99941 0.99897 0.99878 0.99867 0.99919 0.99911
11561 0.99991 0.99907 0.99861 0.99993 0.99996 0.99941 0.99897 0.99879 0.99867 0.99919 0.99912
11571 0.99991 0.99907 0.99861 0.99993 0.99996 0.99941 0.99897 0.99879 0.99868 0.99919 0.99912
11581 0.99991 0.99908 0.99862 0.99994 0.99996 0.99941 0.99898 0.99879 0.99868 0.9992 0.99912
11591 0.99991 0.99908 0.99862 0.99994 0.99996 0.99941 0.99898 0.9988 0.99868 0.9992 0.99912
11601 0.99991 0.99908 0.99862 0.99994 0.99996 0.99942 0.99898 0.9988 0.99869 0.9992 0.99913
11611 0.99991 0.99908 0.99863 0.99994 0.99996 0.99942 0.99898 0.9988 0.99869 0.9992 0.99913
11621 0.99991 0.99909 0.99863 0.99994 0.99996 0.99942 0.99899 0.99881 0.99869 0.9992 0.99913
11631 0.99991 0.99909 0.99863 0.99994 0.99996 0.99942 0.99899 0.99881 0.9987 0.99921 0.99913
11641 0.99991 0.99909 0.99864 0.99994 0.99996 0.99942 0.99899 0.99881 0.9987 0.99921 0.99913
11651 0.99991 0.99909 0.99864 0.99994 0.99996 0.99942 0.99899 0.99881 0.9987 0.99921 0.99914
11661 0.99992 0.9991 0.99864 0.99994 0.99996 0.99942 0.999 0.99882 0.99871 0.99921 0.99914
11671 0.99992 0.9991 0.99865 0.99994 0.99996 0.99943 0.999 0.99882 0.99871 0.99921 0.99914
11681 0.99992 0.9991 0.99865 0.99994 0.99996 0.99943 0.999 0.99882 0.99871 0.99922 0.99914
11691 0.99992 0.9991 0.99865 0.99994 0.99996 0.99943 0.999 0.99883 0.99872 0.99922 0.99915
11701 0.99992 0.9991 0.99866 0.99994 0.99996 0.99943 0.99901 0.99883 0.99872 0.99922 0.99915
11711 0.99992 0.99911 0.99866 0.99994 0.99996 0.99943 0.99901 0.99883 0.99872 0.99922 0.99915
11721 0.99992 0.99911 0.99866 0.99994 0.99996 0.99943 0.99901 0.99883 0.99873 0.99922 0.99915
11731 0.99992 0.99911 0.99867 0.99994 0.99996 0.99943 0.99901 0.99884 0.99873 0.99923 0.99915
11741 0.99992 0.99911 0.99867 0.99994 0.99996 0.99944 0.99902 0.99884 0.99873 0.99923 0.99916
11751 0.99992 0.99912 0.99867 0.99994 0.99996 0.99944 0.99902 0.99884 0.99874 0.99923 0.99916
11761 0.99992 0.99912 0.99868 0.99994 0.99996 0.99944 0.99902 0.99885 0.99874 0.99923 0.99916
11771 0.99992 0.99912 0.99868 0.99994 0.99996 0.99944 0.99902 0.99885 0.99874 0.99923 0.99916
11781 0.99992 0.99912 0.99868 0.99994 0.99996 0.99944 0.99903 0.99885 0.99875 0.99923 0.99916
11791 0.99992 0.99912 0.99869 0.99994 0.99996 0.99944 0.99903 0.99886 0.99875 0.99924 0.99917
11801 0.99992 0.99913 0.99869 0.99994 0.99996 0.99944 0.99903 0.99886 0.99875 0.99924 0.99917
11811 0.99992 0.99913 0.99869 0.99994 0.99996 0.99945 0.99903 0.99886 0.99876 0.99924 0.99917
11821 0.99992 0.99913 0.9987 0.99994 0.99996 0.99945 0.99904 0.99886 0.99876 0.99924 0.99917
11831 0.99992 0.99913 0.9987 0.99994 0.99996 0.99945 0.99904 0.99887 0.99876 0.99924 0.99917
11841 0.99992 0.99914 0.9987 0.99994 0.99996 0.99945 0.99904 0.99887 0.99877 0.99925 0.99918
11851 0.99992 0.99914 0.99871 0.99994 0.99996 0.99945 0.99904 0.99887 0.99877 0.99925 0.99918
11861 0.99992 0.99914 0.99871 0.99994 0.99996 0.99945 0.99905 0.99888 0.99877 0.99925 0.99918
11871 0.99992 0.99914 0.99871 0.99994 0.99996 0.99945 0.99905 0.99888 0.99877 0.99925 0.99918
11881 0.99992 0.99914 0.99872 0.99994 0.99996 0.99946 0.99905 0.99888 0.99878 0.99925 0.99918
11891 0.99992 0.99915 0.99872 0.99994 0.99996 0.99946 0.99905 0.99888 0.99878 0.99926 0.99919
11901 0.99992 0.99915 0.99872 0.99994 0.99996 0.99946 0.99906 0.99889 0.99878 0.99926 0.99919
11911 0.99992 0.99915 0.99873 0.99994 0.99996 0.99946 0.99906 0.99889 0.99879 0.99926 0.99919
11921 0.99992 0.99915 0.99873 0.99994 0.99996 0.99946 0.99906 0.99889 0.99879 0.99926 0.99919
11931 0.99992 0.99915 0.99873 0.99994 0.99996 0.99946 0.99906 0.99889 0.99879 0.99926 0.99919
11941 0.99992 0.99916 0.99874 0.99994 0.99996 0.99946 0.99906 0.9989 0.9988 0.99926 0.9992
11951 0.99992 0.99916 0.99874 0.99994 0.99996 0.99946 0.99907 0.9989 0.9988 0.99927 0.9992
11961 0.99992 0.99916 0.99874 0.99994 0.99996 0.99947 0.99907 0.9989 0.9988 0.99927 0.9992
11971 0.99992 0.99916 0.99874 0.99994 0.99996 0.99947 0.99907 0.99891 0.9988 0.99927 0.9992
11981 0.99992 0.99917 0.99875 0.99994 0.99996 0.99947 0.99907 0.99891 0.99881 0.99927 0.9992
11991 0.99992 0.99917 0.99875 0.99994 0.99996 0.99947 0.99908 0.99891 0.99881 0.99927 0.99921
12001 0.99992 0.99917 0.99875 0.99994 0.99996 0.99947 0.99908 0.99891 0.99881 0.99928 0.99921
12011 0.99992 0.99917 0.99876 0.99994 0.99996 0.99947 0.99908 0.99892 0.99882 0.99928 0.99921
12021 0.99992 0.99917 0.99876 0.99994 0.99996 0.99947 0.99908 0.99892 0.99882 0.99928 0.99921
12031 0.99992 0.99918 0.99876 0.99994 0.99996 0.99948 0.99908 0.99892 0.99882 0.99928 0.99921
12041 0.99992 0.99918 0.99877 0.99994 0.99996 0.99948 0.99909 0.99892 0.99882 0.99928 0.99922
12051 0.99992 0.99918 0.99877 0.99994 0.99996 0.99948 0.99909 0.99893 0.99883 0.99928 0.99922
12061 0.99992 0.99918 0.99877 0.99994 0.99996 0.99948 0.99909 0.99893 0.99883 0.99929 0.99922
12071 0.99992 0.99918 0.99878 0.99994 0.99996 0.99948 0.99909 0.99893 0.99883 0.99929 0.99922
12081 0.99992 0.99919 0.99878 0.99994 0.99996 0.99948 0.9991 0.99893 0.99884 0.99929 0.99922
12091 0.99992 0.99919 0.99878 0.99994 0.99996 0.99948 0.9991 0.99894 0.99884 0.99929 0.99923
12101 0.99992 0.99919 0.99878 0.99994 0.99996 0.99948 0.9991 0.99894 0.99884 0.99929 0.99923
12111 0.99992 0.99919 0.99879 0.99994 0.99996 0.99949 0.9991 0.99894 0.99884 0.99929 0.99923
12121 0.99992 0.99919 0.99879 0.99994 0.99996 0.99949 0.9991 0.99894 0.99885 0.9993 0.99923
12131 0.99992 0.9992 0.99879 0.99994 0.99996 0.99949 0.99911 0.99895 0.99885 0.9993 0.99923
12141 0.99992 0.9992 0.9988 0.99994 0.99996 0.99949 0.99911 0.99895 0.99885 0.9993 0.99924
12151 0.99992 0.9992 0.9988 0.99994 0.99996 0.99949 0.99911 0.99895 0.99886 0.9993 0.99924
12161 0.99993 0.9992 0.9988 0.99994 0.99996 0.99949 0.99911 0.99896 0.99886 0.9993 0.99924
12171 0.99993 0.9992 0.9988 0.99994 0.99996 0.99949 0.99912 0.99896 0.99886 0.9993 0.99924
12181 0.99993 0.9992 0.99881 0.99994 0.99996 0.99949 0.99912 0.99896 0.99886 0.99931 0.99924
12191 0.99993 0.99921 0.99881 0.99994 0.99996 0.9995 0.99912 0.99896 0.99887 0.99931 0.99924
12201 0.99993 0.99921 0.99881 0.99994 0.99996 0.9995 0.99912 0.99897 0.99887 0.99931 0.99925
12211 0.99993 0.99921 0.99882 0.99994 0.99996 0.9995 0.99912 0.99897 0.99887 0.99931 0.99925
12221 0.99993 0.99921 0.99882 0.99994 0.99996 0.9995 0.99913 0.99897 0.99888 0.99931 0.99925
12231 0.99993 0.99921 0.99882 0.99994 0.99996 0.9995 0.99913 0.99897 0.99888 0.99931 0.99925
12241 0.99993 0.99922 0.99882 0.99994 0.99996 0.9995 0.99913 0.99898 0.99888 0.99932 0.99925
12251 0.99993 0.99922 0.99883 0.99995 0.99996 0.9995 0.99913 0.99898 0.99888 0.99932 0.99926
12261 0.99993 0.99922 0.99883 0.99995 0.99996 0.9995 0.99913 0.99898 0.99889 0.99932 0.99926
12271 0.99993 0.99922 0.99883 0.99995 0.99996 0.99951 0.99914 0.99898 0.99889 0.99932 0.99926
12281 0.99993 0.99922 0.99884 0.99995 0.99996 0.99951 0.99914 0.99898 0.99889 0.99932 0.99926
12291 0.99993 0.99923 0.99884 0.99995 0.99996 0.99951 0.99914 0.99899 0.99889 0.99932 0.99926
12301 0.99993 0.99923 0.99884 0.99995 0.99996 0.99951 0.99914 0.99899 0.9989 0.99933 0.99926
12311 0.99993 0.99923 0.99884 0.99995 0.99996 0.99951 0.99915 0.99899 0.9989 0.99933 0.99927
12321 0.99993 0.99923 0.99885 0.99995 0.99996 0.99951 0.99915 0.99899 0.9989 0.99933 0.99927
12331 0.99993 0.99923 0.99885 0.99995 0.99996 0.99951 0.99915 0.999 0.9989 0.99933 0.99927
12341 0.99993 0.99924 0.99885 0.99995 0.99996 0.99951 0.99915 0.999 0.99891 0.99933 0.99927
12351 0.99993 0.99924 0.99886 0.99995 0.99996 0.99951 0.99915 0.999 0.99891 0.99933 0.99927
12361 0.99993 0.99924 0.99886 0.99995 0.99996 0.99952 0.99916 0.999 0.99891 0.99934 0.99927
12371 0.99993 0.99924 0.99886 0.99995 0.99996 0.99952 0.99916 0.99901 0.99892 0.99934 0.99928
12381 0.99993 0.99924 0.99886 0.99995 0.99996 0.99952 0.99916 0.99901 0.99892 0.99934 0.99928
12391 0.99993 0.99924 0.99887 0.99995 0.99996 0.99952 0.99916 0.99901 0.99892 0.99934 0.99928
12401 0.99993 0.99925 0.99887 0.99995 0.99996 0.99952 0.99916 0.99901 0.99892 0.99934 0.99928
12411 0.99993 0.99925 0.99887 0.99995 0.99996 0.99952 0.99917 0.99902 0.99893 0.99934 0.99928
12421 0.99993 0.99925 0.99887 0.99995 0.99996 0.99952 0.99917 0.99902 0.99893 0.99935 0.99929
12431 0.99993 0.99925 0.99888 0.99995 0.99996 0.99952 0.99917 0.99902 0.99893 0.99935 0.99929
12441 0.99993 0.99925 0.99888 0.99995 0.99996 0.99952 0.99917 0.99902 0.99893 0.99935 0.99929
12451 0.99993 0.99925 0.99888 0.99995 0.99997 0.99953 0.99917 0.99903 0.99894 0.99935 0.99929
12461 0.99993 0.99926 0.99889 0.99995 0.99997 0.99953 0.99918 0.99903 0.99894 0.99935 0.99929
12471 0.99993 0.99926 0.99889 0.99995 0.99997 0.99953 0.99918 0.99903 0.99894 0.99935 0.99929
12481 0.99993 0.99926 0.99889 0.99995 0.99997 0.99953 0.99918 0.99903 0.99894 0.99935 0.9993
12491 0.99993 0.99926 0.99889 0.99995 0.99997 0.99953 0.99918 0.99903 0.99895 0.99936 0.9993
12501 0.99993 0.99926 0.9989 0.99995 0.99997 0.99953 0.99918 0.99904 0.99895 0.99936 0.9993
12511 0.99993 0.99927 0.9989 0.99995 0.99997 0.99953 0.99918 0.99904 0.99895 0.99936 0.9993
12521 0.99993 0.99927 0.9989 0.99995 0.99997 0.99953 0.99919 0.99904 0.99895 0.99936 0.9993
12531 0.99993 0.99927 0.9989 0.99995 0.99997 0.99953 0.99919 0.99904 0.99896 0.99936 0.9993
12541 0.99993 0.99927 0.99891 0.99995 0.99997 0.99954 0.99919 0.99905 0.99896 0.99936 0.99931
12551 0.99993 0.99927 0.99891 0.99995 0.99997 0.99954 0.99919 0.99905 0.99896 0.99937 0.99931
12561 0.99993 0.99927 0.99891 0.99995 0.99997 0.99954 0.99919 0.99905 0.99896 0.99937 0.99931
12571 0.99993 0.99928 0.99891 0.99995 0.99997 0.99954 0.9992 0.99905 0.99897 0.99937 0.99931
12581 0.99993 0.99928 0.99892 0.99995 0.99997 0.99954 0.9992 0.99905 0.99897 0.99937 0.99931
12591 0.99993 0.99928 0.99892 0.99995 0.99997 0.99954 0.9992 0.99906 0.99897 0.99937 0.99931
12601 0.99993 0.99928 0.99892 0.99995 0.99997 0.99954 0.9992 0.99906 0.99897 0.99937 0.99931
12611 0.99993 0.99928 0.99892 0.99995 0.99997 0.99954 0.9992 0.99906 0.99897 0.99937 0.99932
12621 0.99993 0.99928 0.99893 0.99995 0.99997 0.99954 0.99921 0.99906 0.99898 0.99938 0.99932
12631 0.99993 0.99929 0.99893 0.99995 0.99997 0.99955 0.99921 0.99907 0.99898 0.99938 0.99932
12641 0.99993 0.99929 0.99893 0.99995 0.99997 0.99955 0.99921 0.99907 0.99898 0.99938 0.99932
12651 0.99993 0.99929 0.99893 0.99995 0.99997 0.99955 0.99921 0.99907 0.99898 0.99938 0.99932
12661 0.99993 0.99929 0.99894 0.99995 0.99997 0.99955 0.99921 0.99907 0.99899 0.99938 0.99932
12671 0.99993 0.99929 0.99894 0.99995 0.99997 0.99955 0.99921 0.99907 0.99899 0.99938 0.99933
12681 0.99993 0.99929 0.99894 0.99995 0.99997 0.99955 0.99922 0.99908 0.99899 0.99938 0.99933
12691 0.99993 0.9993 0.99894 0.99995 0.99997 0.99955 0.99922 0.99908 0.99899 0.99939 0.99933
12701 0.99993 0.9993 0.99895 0.99995 0.99997 0.99955 0.99922 0.99908 0.999 0.99939 0.99933
12711 0.99993 0.9993 0.99895 0.99995 0.99997 0.99955 0.99922 0.99908 0.999 0.99939 0.99933
12721 0.99993 0.9993 0.99895 0.99995 0.99997 0.99956 0.99922 0.99909 0.999 0.99939 0.99933
12731 0.99993 0.9993 0.99895 0.99995 0.99997 0.99956 0.99923 0.99909 0.999 0.99939 0.99934
12741 0.99993 0.9993 0.99896 0.99995 0.99997 0.99956 0.99923 0.99909 0.99901 0.99939 0.99934
12751 0.99993 0.99931 0.99896 0.99995 0.99997 0.99956 0.99923 0.99909 0.99901 0.99939 0.99934
12761 0.99994 0.99931 0.99896 0.99995 0.99997 0.99956 0.99923 0.99909 0.99901 0.9994 0.99934
12771 0.99994 0.99931 0.99896 0.99995 0.99997 0.99956 0.99923 0.9991 0.99901 0.9994 0.99934
12781 0.99994 0.99931 0.99897 0.99995 0.99997 0.99956 0.99923 0.9991 0.99901 0.9994 0.99934
12791 0.99994 0.99931 0.99897 0.99995 0.99997 0.99956 0.99924 0.9991 0.99902 0.9994 0.99934
12801 0.99994 0.99931 0.99897 0.99995 0.99997 0.99956 0.99924 0.9991 0.99902 0.9994 0.99935
12811 0.99994 0.99932 0.99897 0.99995 0.99997 0.99956 0.99924 0.9991 0.99902 0.9994 0.99935
12821 0.99994 0.99932 0.99898 0.99995 0.99997 0.99957 0.99924 0.99911 0.99902 0.9994 0.99935
12831 0.99994 0.99932 0.99898 0.99995 0.99997 0.99957 0.99924 0.99911 0.99903 0.99941 0.99935
12841 0.99994 0.99932 0.99898 0.99995 0.99997 0.99957 0.99925 0.99911 0.99903 0.99941 0.99935
12851 0.99994 0.99932 0.99898 0.99995 0.99997 0.99957 0.99925 0.99911 0.99903 0.99941 0.99935
12861 0.99994 0.99932 0.99898 0.99995 0.99997 0.99957 0.99925 0.99911 0.99903 0.99941 0.99936
12871 0.99994 0.99932 0.99899 0.99995 0.99997 0.99957 0.99925 0.99912 0.99903 0.99941 0.99936
12881 0.99994 0.99933 0.99899 0.99995 0.99997 0.99957 0.99925 0.99912 0.99904 0.99941 0.99936
12891 0.99994 0.99933 0.99899 0.99995 0.99997 0.99957 0.99925 0.99912 0.99904 0.99941 0.99936
12901 0.99994 0.99933 0.99899 0.99995 0.99997 0.99957 0.99926 0.99912 0.99904 0.99941 0.99936
12911 0.99994 0.99933 0.999 0.99995 0.99997 0.99957 0.99926 0.99912 0.99904 0.99942 0.99936
12921 0.99994 0.99933 0.999 0.99995 0.99997 0.99957 0.99926 0.99913 0.99905 0.99942 0.99936
12931 0.99994 0.99933 0.999 0.99995 0.99997 0.99958 0.99926 0.99913 0.99905 0.99942 0.99937
12941 0.99994 0.99934 0.999 0.99995 0.99997 0.99958 0.99926 0.99913 0.99905 0.99942 0.99937
12951 0.99994 0.99934 0.99901 0.99995 0.99997 0.99958 0.99926 0.99913 0.99905 0.99942 0.99937
12961 0.99994 0.99934 0.99901 0.99995 0.99997 0.99958 0.99927 0.99913 0.99905 0.99942 0.99937
12971 0.99994 0.99934 0.99901 0.99995 0.99997 0.99958 0.99927 0.99914 0.99906 0.99942 0.99937
12981 0.99994 0.99934 0.99901 0.99995 0.99997 0.99958 0.99927 0.99914 0.99906 0.99943 0.99937
12991 0.99994 0.99934 0.99901 0.99995 0.99997 0.99958 0.99927 0.99914 0.99906 0.99943 0.99937
13001 0.99994 0.99934 0.99902 0.99995 0.99997 0.99958 0.99927 0.99914 0.99906 0.99943 0.99938
13011 0.99994 0.99935 0.99902 0.99995 0.99997 0.99958 0.99927 0.99914 0.99907 0.99943 0.99938
13021 0.99994 0.99935 0.99902 0.99995 0.99997 0.99958 0.99928 0.99915 0.99907 0.99943 0.99938
13031 0.99994 0.99935 0.99902 0.99995 0.99997 0.99959 0.99928 0.99915 0.99907 0.99943 0.99938
13041 0.99994 0.99935 0.99903 0.99995 0.99997 0.99959 0.99928 0.99915 0.99907 0.99943 0.99938
13051 0.99994 0.99935 0.99903 0.99995 0.99997 0.99959 0.99928 0.99915 0.99907 0.99943 0.99938
13061 0.99994 0.99935 0.99903 0.99995 0.99997 0.99959 0.99928 0.99915 0.99908 0.99944 0.99938
13071 0.99994 0.99935 0.99903 0.99995 0.99997 0.99959 0.99928 0.99916 0.99908 0.99944 0.99939
13081 0.99994 0.99936 0.99903 0.99995 0.99997 0.99959 0.99929 0.99916 0.99908 0.99944 0.99939
13091 0.99994 0.99936 0.99904 0.99995 0.99997 0.99959 0.99929 0.99916 0.99908 0.99944 0.99939
13101 0.99994 0.99936 0.99904 0.99995 0.99997 0.99959 0.99929 0.99916 0.99908 0.99944 0.99939
13111 0.99994 0.99936 0.99904 0.99996 0.99997 0.99959 0.99929 0.99916 0.99909 0.99944 0.99939
13121 0.99994 0.99936 0.99904 0.99996 0.99997 0.99959 0.99929 0.99917 0.99909 0.99944 0.99939
13131 0.99994 0.99936 0.99905 0.99996 0.99997 0.99959 0.99929 0.99917 0.99909 0.99944 0.99939
13141 0.99994 0.99936 0.99905 0.99996 0.99997 0.9996 0.99929 0.99917 0.99909 0.99945 0.99939
13151 0.99994 0.99937 0.99905 0.99996 0.99997 0.9996 0.9993 0.99917 0.99909 0.99945 0.9994
13161 0.99994 0.99937 0.99905 0.99996 0.99997 0.9996 0.9993 0.99917 0.9991 0.99945 0.9994
13171 0.99994 0.99937 0.99905 0.99996 0.99997 0.9996 0.9993 0.99917 0.9991 0.99945 0.9994
13181 0.99994 0.99937 0.99906 0.99996 0.99997 0.9996 0.9993 0.99918 0.9991 0.99945 0.9994
13191 0.99994 0.99937 0.99906 0.99996 0.99997 0.9996 0.9993 0.99918 0.9991 0.99945 0.9994
13201 0.99994 0.99937 0.99906 0.99996 0.99997 0.9996 0.9993 0.99918 0.9991 0.99945 0.9994
13211 0.99994 0.99937 0.99906 0.99996 0.99997 0.9996 0.99931 0.99918 0.99911 0.99945 0.9994
13221 0.99994 0.99938 0.99906 0.99996 0.99997 0.9996 0.99931 0.99918 0.99911 0.99946 0.99941
13231 0.99994 0.99938 0.99907 0.99996 0.99997 0.9996 0.99931 0.99919 0.99911 0.99946 0.99941
13241 0.99994 0.99938 0.99907 0.99996 0.99997 0.9996 0.99931 0.99919 0.99911 0.99946 0.99941
13251 0.99994 0.99938 0.99907 0.99996 0.99997 0.9996 0.99931 0.99919 0.99911 0.99946 0.99941
13261 0.99994 0.99938 0.99907 0.99996 0.99997 0.99961 0.99931 0.99919 0.99912 0.99946 0.99941
13271 0.99994 0.99938 0.99907 0.99996 0.99997 0.99961 0.99932 0.99919 0.99912 0.99946 0.99941
13281 0.99994 0.99938 0.99908 0.99996 0.99997 0.99961 0.99932 0.99919 0.99912 0.99946 0.99941
13291 0.99994 0.99939 0.99908 0.99996 0.99997 0.99961 0.99932 0.9992 0.99912 0.99946 0.99941
13301 0.99994 0.99939 0.99908 0.99996 0.99997 0.99961 0.99932 0.9992 0.99912 0.99947 0.99942
13311 0.99994 0.99939 0.99908 0.99996 0.99997 0.99961 0.99932 0.9992 0.99913 0.99947 0.99942
13321 0.99994 0.99939 0.99908 0.99996 0.99997 0.99961 0.99932 0.9992 0.99913 0.99947 0.99942
13331 0.99994 0.99939 0.99909 0.99996 0.99997 0.99961 0.99932 0.9992 0.99913 0.99947 0.99942
13341 0.99994 0.99939 0.99909 0.99996 0.99997 0.99961 0.99933 0.99921 0.99913 0.99947 0.99942
13351 0.99994 0.99939 0.99909 0.99996 0.99997 0.99961 0.99933 0.99921 0.99913 0.99947 0.99942
13361 0.99994 0.9994 0.99909 0.99996 0.99997 0.99961 0.99933 0.99921 0.99914 0.99947 0.99942
13371 0.99994 0.9994 0.99909 0.99996 0.99997 0.99962 0.99933 0.99921 0.99914 0.99947 0.99943
13381 0.99994 0.9994 0.9991 0.99996 0.99997 0.99962 0.99933 0.99921 0.99914 0.99947 0.99943
13391 0.99994 0.9994 0.9991 0.99996 0.99997 0.99962 0.99933 0.99921 0.99914 0.99948 0.99943
13401 0.99994 0.9994 0.9991 0.99996 0.99997 0.99962 0.99933 0.99922 0.99914 0.99948 0.99943
13411 0.99994 0.9994 0.9991 0.99996 0.99997 0.99962 0.99934 0.99922 0.99915 0.99948 0.99943
13421 0.99994 0.9994 0.9991 0.99996 0.99997 0.99962 0.99934 0.99922 0.99915 0.99948 0.99943
13431 0.99994 0.9994 0.99911 0.99996 0.99997 0.99962 0.99934 0.99922 0.99915 0.99948 0.99943
13441 0.99994 0.99941 0.99911 0.99996 0.99997 0.99962 0.99934 0.99922 0.99915 0.99948 0.99943
13451 0.99994 0.99941 0.99911 0.99996 0.99997 0.99962 0.99934 0.99922 0.99915 0.99948 0.99944
13461 0.99994 0.99941 0.99911 0.99996 0.99997 0.99962 0.99934 0.99923 0.99915 0.99948 0.99944
13471 0.99994 0.99941 0.99911 0.99996 0.99997 0.99962 0.99934 0.99923 0.99916 0.99949 0.99944
13481 0.99994 0.99941 0.99912 0.99996 0.99997 0.99962 0.99935 0.99923 0.99916 0.99949 0.99944
13491 0.99994 0.99941 0.99912 0.99996 0.99997 0.99962 0.99935 0.99923 0.99916 0.99949 0.99944
13501 0.99995 0.99941 0.99912 0.99996 0.99997 0.99963 0.99935 0.99923 0.99916 0.99949 0.99944
13511 0.99995 0.99941 0.99912 0.99996 0.99997 0.99963 0.99935 0.99923 0.99916 0.99949 0.99944
13521 0.99995 0.99942 0.99912 0.99996 0.99997 0.99963 0.99935 0.99924 0.99917 0.99949 0.99944
13531 0.99995 0.99942 0.99913 0.99996 0.99997 0.99963 0.99935 0.99924 0.99917 0.99949 0.99944
13541 0.99995 0.99942 0.99913 0.99996 0.99997 0.99963 0.99935 0.99924 0.99917 0.99949 0.99945
13551 0.99995 0.99942 0.99913 0.99996 0.99997 0.99963 0.99936 0.99924 0.99917 0.99949 0.99945
13561 0.99995 0.99942 0.99913 0.99996 0.99997 0.99963 0.99936 0.99924 0.99917 0.9995 0.99945
13571 0.99995 0.99942 0.99913 0.99996 0.99997 0.99963 0.99936 0.99924 0.99917 0.9995 0.99945
13581 0.99995 0.99942 0.99914 0.99996 0.99997 0.99963 0.99936 0.99925 0.99918 0.9995 0.99945
13591 0.99995 0.99942 0.99914 0.99996 0.99997 0.99963 0.99936 0.99925 0.99918 0.9995 0.99945
13601 0.99995 0.99943 0.99914 0.99996 0.99997 0.99963 0.99936 0.99925 0.99918 0.9995 0.99945
13611 0.99995 0.99943 0.99914 0.99996 0.99997 0.99963 0.99936 0.99925 0.99918 0.9995 0.99945
13621 0.99995 0.99943 0.99914 0.99996 0.99997 0.99963 0.99937 0.99925 0.99918 0.9995 0.99946
13631 0.99995 0.99943 0.99914 0.99996 0.99997 0.99964 0.99937 0.99925 0.99919 0.9995 0.99946
13641 0.99995 0.99943 0.99915 0.99996 0.99997 0.99964 0.99937 0.99926 0.99919 0.9995 0.99946
13651 0.99995 0.99943 0.99915 0.99996 0.99997 0.99964 0.99937 0.99926 0.99919 0.9995 0.99946
13661 0.99995 0.99943 0.99915 0.99996 0.99997 0.99964 0.99937 0.99926 0.99919 0.99951 0.99946
13671 0.99995 0.99943 0.99915 0.99996 0.99997 0.99964 0.99937 0.99926 0.99919 0.99951 0.99946
13681 0.99995 0.99944 0.99915 0.99996 0.99997 0.99964 0.99937 0.99926 0.99919 0.99951 0.99946
13691 0.99995 0.99944 0.99916 0.99996 0.99997 0.99964 0.99938 0.99926 0.9992 0.99951 0.99946
13701 0.99995 0.99944 0.99916 0.99996 0.99997 0.99964 0.99938 0.99927 0.9992 0.99951 0.99947
13711 0.99995 0.99944 0.99916 0.99996 0.99997 0.99964 0.99938 0.99927 0.9992 0.99951 0.99947
13721 0.99995 0.99944 0.99916 0.99996 0.99997 0.99964 0.99938 0.99927 0.9992 0.99951 0.99947
13731 0.99995 0.99944 0.99916 0.99996 0.99997 0.99964 0.99938 0.99927 0.9992 0.99951 0.99947
13741 0.99995 0.99944 0.99916 0.99996 0.99997 0.99964 0.99938 0.99927 0.9992 0.99951 0.99947
13751 0.99995 0.99944 0.99917 0.99996 0.99997 0.99964 0.99938 0.99927 0.99921 0.99952 0.99947
13761 0.99995 0.99945 0.99917 0.99996 0.99997 0.99965 0.99938 0.99927 0.99921 0.99952 0.99947
13771 0.99995 0.99945 0.99917 0.99996 0.99997 0.99965 0.99939 0.99928 0.99921 0.99952 0.99947
13781 0.99995 0.99945 0.99917 0.99996 0.99997 0.99965 0.99939 0.99928 0.99921 0.99952 0.99947
13791 0.99995 0.99945 0.99917 0.99996 0.99997 0.99965 0.99939 0.99928 0.99921 0.99952 0.99948
13801 0.99995 0.99945 0.99918 0.99996 0.99997 0.99965 0.99939 0.99928 0.99921 0.99952 0.99948
13811 0.99995 0.99945 0.99918 0.99996 0.99997 0.99965 0.99939 0.99928 0.99922 0.99952 0.99948
13821 0.99995 0.99945 0.99918 0.99996 0.99997 0.99965 0.99939 0.99928 0.99922 0.99952 0.99948
13831 0.99995 0.99945 0.99918 0.99996 0.99997 0.99965 0.99939 0.99929 0.99922 0.99952 0.99948
13841 0.99995 0.99946 0.99918 0.99996 0.99997 0.99965 0.9994 0.99929 0.99922 0.99952 0.99948
13851 0.99995 0.99946 0.99918 0.99996 0.99997 0.99965 0.9994 0.99929 0.99922 0.99953 0.99948
13861 0.99995 0.99946 0.99919 0.99996 0.99997 0.99965 0.9994 0.99929 0.99922 0.99953 0.99948
13871 0.99995 0.99946 0.99919 0.99996 0.99997 0.99965 0.9994 0.99929 0.99923 0.99953 0.99948
13881 0.99995 0.99946 0.99919 0.99996 0.99997 0.99965 0.9994 0.99929 0.99923 0.99953 0.99949
13891 0.99995 0.99946 0.99919 0.99996 0.99997 0.99965 0.9994 0.99929 0.99923 0.99953 0.99949
13901 0.99995 0.99946 0.99919 0.99996 0.99997 0.99966 0.9994 0.9993 0.99923 0.99953 0.99949
13911 0.99995 0.99946 0.99919 0.99996 0.99997 0.99966 0.9994 0.9993 0.99923 0.99953 0.99949
13921 0.99995 0.99946 0.9992 0.99996 0.99997 0.99966 0.99941 0.9993 0.99923 0.99953 0.99949
13931 0.99995 0.99947 0.9992 0.99996 0.99997 0.99966 0.99941 0.9993 0.99924 0.99953 0.99949
13941 0.99995 0.99947 0.9992 0.99996 0.99998 0.99966 0.99941 0.9993 0.99924 0.99953 0.99949
13951 0.99995 0.99947 0.9992 0.99996 0.99998 0.99966 0.99941 0.9993 0.99924 0.99954 0.99949
13961 0.99995 0.99947 0.9992 0.99996 0.99998 0.99966 0.99941 0.99931 0.99924 0.99954 0.99949
13971 0.99995 0.99947 0.9992 0.99996 0.99998 0.99966 0.99941 0.99931 0.99924 0.99954 0.9995
13981 0.99995 0.99947 0.99921 0.99996 0.99998 0.99966 0.99941 0.99931 0.99924 0.99954 0.9995
13991 0.99995 0.99947 0.99921 0.99996 0.99998 0.99966 0.99941 0.99931 0.99925 0.99954 0.9995
14001 0.99995 0.99947 0.99921 0.99996 0.99998 0.99966 0.99942 0.99931 0.99925 0.99954 0.9995
14011 0.99995 0.99947 0.99921 0.99996 0.99998 0.99966 0.99942 0.99931 0.99925 0.99954 0.9995
14021 0.99995 0.99948 0.99921 0.99996 0.99998 0.99966 0.99942 0.99931 0.99925 0.99954 0.9995
14031 0.99995 0.99948 0.99921 0.99996 0.99998 0.99966 0.99942 0.99932 0.99925 0.99954 0.9995
14041 0.99995 0.99948 0.99922 0.99996 0.99998 0.99967 0.99942 0.99932 0.99925 0.99954 0.9995
14051 0.99995 0.99948 0.99922 0.99996 0.99998 0.99967 0.99942 0.99932 0.99926 0.99955 0.9995
14061 0.99995 0.99948 0.99922 0.99996 0.99998 0.99967 0.99942 0.99932 0.99926 0.99955 0.9995
14071 0.99995 0.99948 0.99922 0.99996 0.99998 0.99967 0.99942 0.99932 0.99926 0.99955 0.99951
14081 0.99995 0.99948 0.99922 0.99996 0.99998 0.99967 0.99943 0.99932 0.99926 0.99955 0.99951
14091 0.99995 0.99948 0.99922 0.99996 0.99998 0.99967 0.99943 0.99932 0.99926 0.99955 0.99951
14101 0.99995 0.99948 0.99923 0.99996 0.99998 0.99967 0.99943 0.99933 0.99926 0.99955 0.99951
14111 0.99995 0.99949 0.99923 0.99996 0.99998 0.99967 0.99943 0.99933 0.99926 0.99955 0.99951
14121 0.99995 0.99949 0.99923 0.99996 0.99998 0.99967 0.99943 0.99933 0.99927 0.99955 0.99951
14131 0.99995 0.99949 0.99923 0.99996 0.99998 0.99967 0.99943 0.99933 0.99927 0.99955 0.99951
14141 0.99995 0.99949 0.99923 0.99996 0.99998 0.99967 0.99943 0.99933 0.99927 0.99955 0.99951
14151 0.99995 0.99949 0.99923 0.99996 0.99998 0.99967 0.99943 0.99933 0.99927 0.99955 0.99951
14161 0.99995 0.99949 0.99924 0.99996 0.99998 0.99967 0.99943 0.99933 0.99927 0.99956 0.99951
14171 0.99995 0.99949 0.99924 0.99996 0.99998 0.99967 0.99944 0.99934 0.99927 0.99956 0.99952
14181 0.99995 0.99949 0.99924 0.99996 0.99998 0.99967 0.99944 0.99934 0.99928 0.99956 0.99952
14191 0.99995 0.99949 0.99924 0.99996 0.99998 0.99968 0.99944 0.99934 0.99928 0.99956 0.99952
14201 0.99995 0.99949 0.99924 0.99996 0.99998 0.99968 0.99944 0.99934 0.99928 0.99956 0.99952
14211 0.99995 0.9995 0.99924 0.99996 0.99998 0.99968 0.99944 0.99934 0.99928 0.99956 0.99952
14221 0.99995 0.9995 0.99925 0.99996 0.99998 0.99968 0.99944 0.99934 0.99928 0.99956 0.99952
14231 0.99995 0.9995 0.99925 0.99996 0.99998 0.99968 0.99944 0.99934 0.99928 0.99956 0.99952
14241 0.99995 0.9995 0.99925 0.99996 0.99998 0.99968 0.99944 0.99934 0.99928 0.99956 0.99952
14251 0.99995 0.9995 0.99925 0.99996 0.99998 0.99968 0.99945 0.99935 0.99929 0.99956 0.99952
14261 0.99995 0.9995 0.99925 0.99996 0.99998 0.99968 0.99945 0.99935 0.99929 0.99956 0.99952
14271 0.99995 0.9995 0.99925 0.99997 0.99998 0.99968 0.99945 0.99935 0.99929 0.99957 0.99953
14281 0.99995 0.9995 0.99925 0.99997 0.99998 0.99968 0.99945 0.99935 0.99929 0.99957 0.99953
14291 0.99995 0.9995 0.99926 0.99997 0.99998 0.99968 0.99945 0.99935 0.99929 0.99957 0.99953
14301 0.99995 0.99951 0.99926 0.99997 0.99998 0.99968 0.99945 0.99935 0.99929 0.99957 0.99953
14311 0.99995 0.99951 0.99926 0.99997 0.99998 0.99968 0.99945 0.99935 0.99929 0.99957 0.99953
14321 0.99995 0.99951 0.99926 0.99997 0.99998 0.99968 0.99945 0.99936 0.9993 0.99957 0.99953
14331 0.99995 0.99951 0.99926 0.99997 0.99998 0.99968 0.99945 0.99936 0.9993 0.99957 0.99953
14341 0.99995 0.99951 0.99926 0.99997 0.99998 0.99968 0.99946 0.99936 0.9993 0.99957 0.99953
14351 0.99995 0.99951 0.99927 0.99997 0.99998 0.99969 0.99946 0.99936 0.9993 0.99957 0.99953
14361 0.99995 0.99951 0.99927 0.99997 0.99998 0.99969 0.99946 0.99936 0.9993 0.99957 0.99953
14371 0.99995 0.99951 0.99927 0.99997 0.99998 0.99969 0.99946 0.99936 0.9993 0.99957 0.99954
14381 0.99995 0.99951 0.99927 0.99997 0.99998 0.99969 0.99946 0.99936 0.9993 0.99958 0.99954
14391 0.99995 0.99951 0.99927 0.99997 0.99998 0.99969 0.99946 0.99936 0.99931 0.99958 0.99954
14401 0.99995 0.99952 0.99927 0.99997 0.99998 0.99969 0.99946 0.99937 0.99931 0.99958 0.99954
14411 0.99995 0.99952 0.99927 0.99997 0.99998 0.99969 0.99946 0.99937 0.99931 0.99958 0.99954
14421 0.99995 0.99952 0.99928 0.99997 0.99998 0.99969 0.99946 0.99937 0.99931 0.99958 0.99954
14431 0.99995 0.99952 0.99928 0.99997 0.99998 0.99969 0.99947 0.99937 0.99931 0.99958 0.99954
14441 0.99995 0.99952 0.99928 0.99997 0.99998 0.99969 0.99947 0.99937 0.99931 0.99958 0.99954
14451 0.99996 0.99952 0.99928 0.99997 0.99998 0.99969 0.99947 0.99937 0.99931 0.99958 0.99954
14461 0.99996 0.99952 0.99928 0.99997 0.99998 0.99969 0.99947 0.99937 0.99932 0.99958 0.99954
14471 0.99996 0.99952 0.99928 0.99997 0.99998 0.99969 0.99947 0.99937 0.99932 0.99958 0.99954
14481 0.99996 0.99952 0.99928 0.99997 0.99998 0.99969 0.99947 0.99938 0.99932 0.99958 0.99955
14491 0.99996 0.99952 0.99929 0.99997 0.99998 0.99969 0.99947 0.99938 0.99932 0.99958 0.99955
14501 0.99996 0.99953 0.99929 0.99997 0.99998 0.99969 0.99947 0.99938 0.99932 0.99959 0.99955
14511 0.99996 0.99953 0.99929 0.99997 0.99998 0.99969 0.99947 0.99938 0.99932 0.99959 0.99955
14521 0.99996 0.99953 0.99929 0.99997 0.99998 0.9997 0.99948 0.99938 0.99932 0.99959 0.99955
14531 0.99996 0.99953 0.99929 0.99997 0.99998 0.9997 0.99948 0.99938 0.99933 0.99959 0.99955
14541 0.99996 0.99953 0.99929 0.99997 0.99998 0.9997 0.99948 0.99938 0.99933 0.99959 0.99955
14551 0.99996 0.99953 0.99929 0.99997 0.99998 0.9997 0.99948 0.99939 0.99933 0.99959 0.99955
14561 0.99996 0.99953 0.9993 0.99997 0.99998 0.9997 0.99948 0.99939 0.99933 0.99959 0.99955
14571 0.99996 0.99953 0.9993 0.99997 0.99998 0.9997 0.99948 0.99939 0.99933 0.99959 0.99955
14581 0.99996 0.99953 0.9993 0.99997 0.99998 0.9997 0.99948 0.99939 0.99933 0.99959 0.99955
14591 0.99996 0.99953 0.9993 0.99997 0.99998 0.9997 0.99948 0.99939 0.99933 0.99959 0.99956
14601 0.99996 0.99953 0.9993 0.99997 0.99998 0.9997 0.99948 0.99939 0.99934 0.99959 0.99956
14611 0.99996 0.99954 0.9993 0.99997 0.99998 0.9997 0.99948 0.99939 0.99934 0.99959 0.99956
14621 0.99996 0.99954 0.9993 0.99997 0.99998 0.9997 0.99949 0.99939 0.99934 0.9996 0.99956
14631 0.99996 0.99954 0.99931 0.99997 0.99998 0.9997 0.99949 0.99939 0.99934 0.9996 0.99956
14641 0.99996 0.99954 0.99931 0.99997 0.99998 0.9997 0.99949 0.9994 0.99934 0.9996 0.99956
14651 0.99996 0.99954 0.99931 0.99997 0.99998 0.9997 0.99949 0.9994 0.99934 0.9996 0.99956
14661 0.99996 0.99954 0.99931 0.99997 0.99998 0.9997 0.99949 0.9994 0.99934 0.9996 0.99956
14671 0.99996 0.99954 0.99931 0.99997 0.99998 0.9997 0.99949 0.9994 0.99934 0.9996 0.99956
14681 0.99996 0.99954 0.99931 0.99997 0.99998 0.9997 0.99949 0.9994 0.99935 0.9996 0.99956
14691 0.99996 0.99954 0.99931 0.99997 0.99998 0.9997 0.99949 0.9994 0.99935 0.9996 0.99956
14701 0.99996 0.99954 0.99932 0.99997 0.99998 0.99971 0.99949 0.9994 0.99935 0.9996 0.99957
14711 0.99996 0.99954 0.99932 0.99997 0.99998 0.99971 0.99949 0.9994 0.99935 0.9996 0.99957
14721 0.99996 0.99955 0.99932 0.99997 0.99998 0.99971 0.9995 0.99941 0.99935 0.9996 0.99957
14731 0.99996 0.99955 0.99932 0.99997 0.99998 0.99971 0.9995 0.99941 0.99935 0.9996 0.99957
14741 0.99996 0.99955 0.99932 0.99997 0.99998 0.99971 0.9995 0.99941 0.99935 0.99961 0.99957
14751 0.99996 0.99955 0.99932 0.99997 0.99998 0.99971 0.9995 0.99941 0.99935 0.99961 0.99957
14761 0.99996 0.99955 0.99932 0.99997 0.99998 0.99971 0.9995 0.99941 0.99936 0.99961 0.99957
14771 0.99996 0.99955 0.99933 0.99997 0.99998 0.99971 0.9995 0.99941 0.99936 0.99961 0.99957
14781 0.99996 0.99955 0.99933 0.99997 0.99998 0.99971 0.9995 0.99941 0.99936 0.99961 0.99957
14791 0.99996 0.99955 0.99933 0.99997 0.99998 0.99971 0.9995 0.99941 0.99936 0.99961 0.99957
14801 0.99996 0.99955 0.99933 0.99997 0.99998 0.99971 0.9995 0.99942 0.99936 0.99961 0.99957
14811 0.99996 0.99955 0.99933 0.99997 0.99998 0.99971 0.9995 0.99942 0.99936 0.99961 0.99958
14821 0.99996 0.99955 0.99933 0.99997 0.99998 0.99971 0.99951 0.99942 0.99936 0.99961 0.99958
14831 0.99996 0.99956 0.99933 0.99997 0.99998 0.99971 0.99951 0.99942 0.99937 0.99961 0.99958
14841 0.99996 0.99956 0.99933 0.99997 0.99998 0.99971 0.99951 0.99942 0.99937 0.99961 0.99958
14851 0.99996 0.99956 0.99934 0.99997 0.99998 0.99971 0.99951 0.99942 0.99937 0.99961 0.99958
14861 0.99996 0.99956 0.99934 0.99997 0.99998 0.99971 0.99951 0.99942 0.99937 0.99961 0.99958
14871 0.99996 0.99956 0.99934 0.99997 0.99998 0.99971 0.99951 0.99942 0.99937 0.99962 0.99958
14881 0.99996 0.99956 0.99934 0.99997 0.99998 0.99972 0.99951 0.99942 0.99937 0.99962 0.99958
14891 0.99996 0.99956 0.99934 0.99997 0.99998 0.99972 0.99951 0.99943 0.99937 0.99962 0.99958
14901 0.99996 0.99956 0.99934 0.99997 0.99998 0.99972 0.99951 0.99943 0.99937 0.99962 0.99958
14911 0.99996 0.99956 0.99934 0.99997 0.99998 0.99972 0.99951 0.99943 0.99938 0.99962 0.99958
14921 0.99996 0.99956 0.99935 0.99997 0.99998 0.99972 0.99952 0.99943 0.99938 0.99962 0.99958
14931 0.99996 0.99956 0.99935 0.99997 0.99998 0.99972 0.99952 0.99943 0.99938 0.99962 0.99959
14941 0.99996 0.99957 0.99935 0.99997 0.99998 0.99972 0.99952 0.99943 0.99938 0.99962 0.99959
14951 0.99996 0.99957 0.99935 0.99997 0.99998 0.99972 0.99952 0.99943 0.99938 0.99962 0.99959
14961 0.99996 0.99957 0.99935 0.99997 0.99998 0.99972 0.99952 0.99943 0.99938 0.99962 0.99959
14971 0.99996 0.99957 0.99935 0.99997 0.99998 0.99972 0.99952 0.99943 0.99938 0.99962 0.99959
14981 0.99996 0.99957 0.99935 0.99997 0.99998 0.99972 0.99952 0.99944 0.99938 0.99962 0.99959
14991 0.99996 0.99957 0.99935 0.99997 0.99998 0.99972 0.99952 0.99944 0.99938 0.99962 0.99959
15001 0.99996 0.99957 0.99936 0.99997 0.99998 0.99972 0.99952 0.99944 0.99939 0.99963 0.99959


==> data/data_SiN_off.csv <==
energy 200nm 200nm_err "300nm Old" "300nm_err Old" "300nm New" "300nm_err New" 2um 2um_err energy_err, error harmonics
950.0 0.8153495830072035 0.005291534502671754 0.7513247653044522 0.004947152429367499 0.7638864383118688 0.005118772506920413 0.38122160471682276 0.0018231643920657123 0.8 0
999.0 0.8081057658444432 0.006499900917015601 0.7549764052695335 0.006087798326437418 0.7699775960230217 0.006538758318455963 0.4082821412932304 0.0021659053897053917 0.8 0
1001.0 0.8028590428972836 0.007797561154513758 0.7482780581165718 0.007476760037252825 0.7651753647284635 0.007329319791114731 0.4062442131470246 0.0029043181177747096 0.8 0
1050.0 0.8087633518256033 0.006836401308561695 0.7606900354358986 0.00653238656762347 0.7778717888838024 0.006603349853340864 0.4370148555303974 0.0024864223635822948 0.8 0

==> data/pos_window_soleil.txt <==
0.000000	2.950000E-13
-0.493000	3.403000E-13
-0.990000	3.256000E-13
-1.492000	3.705000E-13
-1.993000	3.002000E-13
-2.493000	2.917000E-13
-2.993000	3.075000E-13
-3.493000	3.565000E-13
-3.991000	2.651000E-13
-4.493000	2.976000E-13
-4.994000	2.921400E-12
-5.492000	7.782900E-12
-5.993000	1.501610E-11
-6.491000	2.641300E-11
-6.993000	5.558100E-11
-7.493000	1.300830E-10
-7.996000	4.075400E-10
-8.495000	6.057700E-8
-8.992000	1.102680E-7
-9.493000	1.104710E-7
-9.998000	1.109630E-7
-10.493000	1.097210E-7
-10.994000	2.846200E-8
-11.494000	8.447100E-8
-11.991000	1.111020E-7
-12.493000	1.110810E-7
-12.994000	1.110740E-7
-13.494000	1.004650E-7
-13.991000	2.109100E-8
-14.495000	1.016280E-7
-14.994000	1.112120E-7
-15.493000	1.111360E-7
-15.992000	1.110180E-7
-16.494000	8.269800E-8
-16.993000	2.989300E-8
-17.492000	1.099390E-7
-17.992000	1.109330E-7
-18.493000	1.110270E-7
-18.994000	1.108940E-7
-19.494000	6.406800E-8
-19.992000	4.688500E-8
-20.000000	4.699500E-8
-20.493000	1.105760E-7
-20.992000	1.107720E-7
-21.493000	1.106560E-7
-21.992000	1.104480E-7
-22.493000	5.525900E-8
-22.989000	3.550300E-10
-23.494000	1.197680E-10
-23.993000	6.380800E-11

==> data/window_scan_transparencys.txt <==
energy 200nm 200nm_err "300nm Old" "300nm_err Old" "300nm New" "300nm_err New" 2um 2um_err energy_err, error harmonics
50.0 0.01309739395575625 5.3908070296004606e-05 0.0012043554712620036 3.561420647687923e-05 0.001719393135826104 3.413973397243337e-05 0.0005444235264726989 3.270344457244565e-05 0.8 0
70.0 0.08328797193911684 0.00011950957912450029 0.01924385055367713 0.00010147522935456252 0.02480506649260366 9.777764392385259e-05 2.207889022807403e-05 2.9322749828642463e-06 0.8 0
100.0 0.1842580444478905 0.00067527026910238 0.09921745237692298 0.0003726590453243208 0.11681365724063845 0.00043312682885007135 0.000561037699134508 8.862267396703381e-05 0.8 0
150.0 0.016818606376475514 9.043841554719118e-05 0.002332674654302643 4.462488161029248e-06 0.0028054088617705864 5.013282173067674e-06 0.010516366657732376 1.1929071071960673e-05 0.8 0
200.0 0.052543411396349916 0.00011319630261476633 0.012665865361680979 5.695135373975059e-05 0.014309510633319297 6.0042229334483396e-05 0.07389770692941847 0.00014499272263549892 0.8 0
250.0 0.17223020131822656 0.0005791248560472834 0.08209314358512225 0.0002950267746561353 0.0872436548522532 0.0003253470447576806 0.1977872771640069 0.0006407767641269527 0.8 0
300.0 0.2756440721649255 0.0019377812784666048 0.15546370461192893 0.001540526361017265 0.16918321807833775 0.0016199676077945262 0.02695162013338479 0.0013489891800495893 0.8 0
350.0 0.370031512100127 0.0015075115048739207 0.22510643914650091 0.0009293465739176277 0.2406186053959462 0.0009966565148641653 0.006918202066215016 0.00010814798637913125 0.8 0
375.0 0.4166396374778371 0.0019817422596597233 0.26735103381450825 0.0012849292018298902 0.2880768179182212 0.0013941530850259199 0.008690942742847563 0.00011057098417542382 0.8 0
390.0 0.44629299808943 0.003230755372333034 0.29639578085548807 0.0011297448362341048 0.31796816739513056 0.0011886337083288907 0.011427518813976899 9.39614080022366e-05 0.8 0
400.0 0.28780099659208397 0.0021942414169553014 0.1511664739252614 0.0011547595234970656 0.16256951390675603 0.0012381251633886042 0.014255790581239138 0.00012922060602256938 0.8 0
450.0 0.3716603357119065 0.0007447680441709732 0.2219301924696562 0.00045645840098257383 0.2305068238631724 0.00045482130306745644 0.04609825097363723 0.0001625410394130129 0.8 0
500.0 0.4500182402360694 0.0008375458501698865 0.29701236065862424 0.0005048192148663254 0.30592705702292067 0.0005254931621500075 0.08871946846317742 0.00016913844879031344 0.8 0
600.0 0.5973039467649268 0.0010144701850024168 0.45239285478042146 0.00079798201291434 0.47004500199717636 0.0008676814158649202 0.05423088201684124 0.0002196350063183556 0.8 0
700.0 0.7041932535080127 0.0015423948716000251 0.5834213956214382 0.0013777717239742803 0.5996154580833335 0.0013786997194190679 0.14354747521113398 0.00044379420199292116 0.8 0
800.0 0.7804295332380218 0.002573022118392374 0.6831640358530741 0.002267847709856837 0.6970274276033093 0.0022865038209584332 0.24831075474749653 0.0009101957521723754 0.8 0
900.0 0.8277405146244349 0.0019448203452647654 0.7522548127370144 0.0017671339795964592 0.7637593346909266 0.0017803192947906466 0.35556740709780815 0.0009771135428770794 0.8 0
950.0 0.8153495830072035 0.005291534502671754 0.7513247653044522 0.004947152429367499 0.7638864383118688 0.005118772506920413 0.38122160471682276 0.0018231643920657123 0.8 0
999.0 0.8081057658444432 0.006499900917015601 0.7549764052695335 0.006087798326437418 0.7699775960230217 0.006538758318455963 0.4082821412932304 0.0021659053897053917 0.8 0
1000.0 0.8711277316571863 0.0017237900055367488 0.8117348121836495 0.001517504969324663 0.8175304509052782 0.0016205321265053531 0.4676975539036771 0.0008505271475008388 0.8 0
1001.0 0.8028590428972836 0.007797561154513758 0.7482780581165718 0.007476760037252825 0.7651753647284635 0.007329319791114731 0.4062442131470246 0.0029043181177747096 0.8 0
1050.0 0.8087633518256033 0.006836401308561695 0.7606900354358986 0.00653238656762347 0.7778717888838024 0.006603349853340864 0.4370148555303974 0.0024864223635822948 0.8 0
1100.0 0.896832241098042 0.0018563129639133792 0.8512017096172809 0.0017299041929126093 0.855570068122675 0.00174971216796381 0.4787565547155124 0.0027292999557771524 0.8 0
1200.0 0.9165014397600145 0.0018626896288965323 0.8816003468890067 0.001880227839767168 0.8826078333971492 0.0019693142474924963 0.6070282850378548 0.0012292573185891601 0.8 0
1300.0 0.9310970693625877 0.0017836899232810844 0.901049192564204 0.0017031872144849 0.902568892251183 0.0017105255476412334 0.6676008999360262 0.0011875478344211112 0.8 0
1400.0 0.942677532517516 0.001663346054645268 0.9183917619913486 0.0017425627737681856 0.9192598552630611 0.0016557011741625465 0.7203877025459058 0.0012571816702964258 0.8 0
1500.0 0.9518374575402245 0.0011903464462714795 0.9320455503929498 0.0011811492593986298 0.9335865627541453 0.0011168260418973448 0.7628344440193482 0.0010687404350771435 0.8 0
1550.0 0.9561600608082864 0.0017633762381603754 0.9377597661056237 0.0017088470169446058 0.9387872980683982 0.0017148209924847334 0.7821394697158854 0.0014471887612544816 0.8 0
1600.0 0.9381260592352331 0.0011493151482362047 0.922346952931622 0.001124941114846088 0.924162273917225 0.0011239430140838377 0.7617717369875813 0.0011515543867115384 0.8 0
1700.0 0.948080684084073 0.0013584570574217214 0.9345515599748225 0.0014296934338775007 0.9354718271097899 0.001383709862708691 0.7958606352169557 0.0012235752326601452 0.8 0
1800.0 0.9526085477322388 0.0021015756027017466 0.9432990586606742 0.0021084993128764177 0.9421493728427882 0.002173878845919635 0.8210033415853208 0.0017887969429668017 0.8 0
1850.0 0.8156177115898527 0.0018741360122639377 0.7400778633316947 0.0017248885580540255 0.7454273030799062 0.00171501961677544 0.8323943636805577 0.0019223777155146433 0.8 0
1900.0 0.8599553383845662 0.001453243135835313 0.8062241339635646 0.001336106069505831 0.8080305681993137 0.0013391943502918432 0.8312892032188551 0.0013488302766929184 0.8 0
2000.0 0.8623112502173002 0.002134022223792383 0.8313231235348605 0.002055939477692198 0.8274801591524226 0.002036672087007983 0.746947716402805 0.0019059429924926134 0.8 0
3000.0 0.957218717665551 0.0013495352913012366 0.9396043411942891 0.0013584839697507172 NaN NaN NaN NaN 1.5 0.01
3000.1 NaN NaN NaN NaN 0.9414953755050091 0.0013245323505549737 0.9618592567247909 0.0013568545715359106 1.5 0.01
3250.0 0.9644100698973801 0.0013514840599974647 0.9505074810428401 0.001553597803492795 NaN NaN NaN NaN 1.5 0.01
3250.1 NaN NaN NaN NaN 0.95152965009411 0.003238341550148487 0.9661574672251831 0.0032948960982014616 1.5 0.01
3500.0 0.9709662064139098 0.0017912818266392937 0.9558045809134048 0.0016554922004158809 NaN NaN NaN NaN 1.5 0.01
3500.1 NaN NaN NaN NaN 0.9592441358263889 0.0031723208097052696 0.9737295488641373 0.00322479263052687 1.5 0.01
3750.0 0.9792760172763231 0.005969632576986666 0.9656396494234918 0.005877163991548485 NaN NaN NaN NaN 1.5 0.01
3750.1 NaN NaN NaN NaN 0.9680443695974512 0.0016582360870948548 0.9793213435451597 0.0015776455563838259 1.5 0.01
4000.0 0.9763024416041337 0.0016170192785511896 0.9706104796207868 0.0015082419242927845 NaN NaN NaN NaN 1.5 0.01
4000.1 NaN NaN NaN NaN 0.9688982991409432 0.0014159632187740363 0.981167536005105 0.001457903050403365 1.5 0.01
4500.0 0.9821862857124373 0.004817764570663482 0.9758513878655208 0.0047832026761009325 NaN NaN NaN NaN 1.5 0.01
4500.1 NaN NaN NaN NaN 0.9806360632544909 0.004137292069760611 0.9866967729823153 0.004119025515084168 1.5 0.01
5000.0 0.9904032424527776 0.007565695141513045 0.9813111481773066 0.007566049025998622 NaN NaN NaN NaN 1.5 0.01
5000.1 NaN NaN NaN NaN 0.9855714441873015 0.004351502056622534 0.9893722419307892 0.004380717644209498 1.5 0.01
6000.0 0.9990698546097423 0.010462876598724824 0.9902264454917672 0.010365001016125386 NaN NaN NaN NaN 1.5 0.01
6000.1 NaN NaN NaN NaN 0.9928310326896875 0.014048296810304076 0.9859251593805761 0.013976894709673978 1.5 0.01
7000.0 1.0044939847778052 0.007620861122661794 0.9935498210293718 0.007557491421507362 NaN NaN NaN NaN 1.5 0.01
7000.1 NaN NaN NaN NaN 1.0217997239857677 0.02740750282188616 1.0288546498842568 0.02758900093569398 1.5 0.01
8000.0 1.0018899911899186 0.006087890833206947 0.9972633891198008 0.006029439144965686 NaN NaN NaN NaN 1.5 0.01
8000.1 NaN NaN NaN NaN 0.994224194850257 0.009823130853316342 1.0003508837515893 0.008651313291443549 1.5 0.01
10000.0 1.0047239475488565 0.012027035921378151 1.011255587710302 0.011979999684247402 NaN NaN NaN NaN 1.5 0.01
10000.1 NaN NaN NaN NaN 1.0079521777276876 0.011497048652108065 1.0085098058398836 0.011382458624510561 1.5 0.01
12000.0 1.004515191122937 0.03345150739271533 1.019933384174604 0.033969451793928636 NaN NaN NaN NaN 1.5 0.01
12000.1 NaN NaN NaN NaN NaN NaN 1.038834842899551 0.036845910003045705 1.5 0.01
14000.0 1.007541725522978 0.035927598801053236 1.0321972457557516 0.036675356683728275 NaN NaN NaN NaN 1.5 0.01
14000.1 NaN NaN NaN NaN 0.9907531721217135 0.07022872102619973 1.0406645932316063 0.07365103952727542 1.5 0.01
14400.0 1.0002688578417647 0.03172135495429366 1.0201082279187454 0.032420204070956395 NaN NaN NaN NaN 1.5 0.01
14400.1 NaN NaN NaN NaN 0.9814874248873793 0.08094356058023336 1.043064294775716 0.08643093169928688 1.5 0.01
15000.0 0.9991533516014417 0.04264474290442618 1.045612978343373 0.044346406492454096 NaN NaN NaN NaN 1.5 0.01
15000.1 NaN NaN NaN NaN 1.018072798404817 0.060100472120850394 1.054741568676884 0.06266359407114747 1.5 0.01

